Analysis of the Compaction Behavior of Textile Reinforcements in Low-Resolution In-Situ CT Scans via Machine-Learning and Descriptor-Based Methods

A detailed understanding of material structure across multiple scales is essential for predictive modeling of textile-reinforced composites. Nesting -- characterized by the interlocking of adjacent fabric layers through local interpenetration and misalignment of yarns -- plays a critical role in defining mechanical properties such as stiffness, permeability, and damage tolerance. This study presents a framework to quantify nesting behavior in dry textile reinforcements under compaction using low-resolution computed tomography (CT). In-situ compaction experiments were conducted on various stacking configurations, with CT scans acquired at 20.22 $\mu$m per voxel resolution. A tailored 3D{-}UNet enabled semantic segmentation of matrix, weft, and fill phases across compaction stages corresponding to fiber volume contents of 50--60 %. The model achieved a minimum mean Intersection-over-Union of 0.822 and an $F1$ score of 0.902. Spatial structure was subsequently analyzed using the two-point correlation function $S_2$, allowing for probabilistic extraction of average layer thickness and nesting degree. The results show strong agreement with micrograph-based validation. This methodology provides a robust approach for extracting key geometrical features from industrially relevant CT data and establishes a foundation for reverse modeling and descriptor-based structural analysis of composite preforms.

==> figures/285_10-layer_03_0.interp.csv <==
x_interp,spectrum_interp
0.0,0.023718016222119335
0.009933995599706646,0.023732619059281587
0.019867991199413293,0.02374734982046249
0.02980198679911994,0.023762206774102915
0.039735982398826586,0.023777188207580142
0.04966997799853323,0.02379229242711229
0.05960397359823988,0.023807517757662808
0.06953796919794653,0.02382286254284487
0.07947196479765317,0.02383832514482592
0.08940596039735982,0.023853903944232126
0.09933995599706646,0.023869597340052878
0.10927395159677311,0.02388540374954517
0.11920794719647976,0.023901321608138137
0.1291419427961864,0.02391734936933751
0.13907593839589305,0.02393348550463015
0.1490099339955997,0.023949728503388376
0.15894392959530634,0.02396607687277454
0.168877925195013,0.02398252913764549
0.17881192079471964,0.02399908384045703
0.18874591639442628,0.02401573954116834
0.19867991199413293,0.024032494817146522
0.20861390759383958,0.02404934826307103
0.21854790319354622,0.024066298490838172
0.22848189879325287,0.024083344129465514
0.23841589439295952,0.024100483824996397
0.24834988999266616,0.024117716240404413
0.2582838855923728,0.02413504005549789
0.26821788119207945,0.024152453966824305
0.2781518767917861,0.024169956687574757
0.28808587239149275,0.024187546947488526
0.2980198679911994,0.02420522349275745
0.30795386359090604,0.024222985085930432
0.3178878591906127,0.024240830505817875
0.32782185479031933,0.024258758547396217
0.337755850390026,0.024276768021712393
0.3476898459897326,0.024294857755788223
0.3576238415894393,0.024313026592524926
0.3675578371891459,0.02433127339060766
0.37749183278885257,0.024349597024409923
0.3874258283885592,0.02436799638389799
0.39735982398826586,0.02438647037453544
0.4072938195879725,0.024405017917187643
0.41722781518767915,0.024423637948026204
0.4271618107873858,0.024442329418433363
0.43709580638709244,0.024461091294906576
0.4470298019867991,0.024479922558962953
0.45696379758650574,0.024498822207043715
0.4668977931862124,0.024517789250418618
0.47683178878591903,0.024536822715090487
0.4867657843856257,0.024555921641699695
0.4966997799853323,0.024575085085428595
0.506633775585039,0.024594312115906
0.5165677711847456,0.024613601817111613
0.5265017667844523,0.024632953287280598
0.5364357623841589,0.024652365638807988
0.5463697579838656,0.024671837998153107
0.5563037535835722,0.024691369505744104
0.5662377491832788,0.024710959315882446
0.5761717447829855,0.02473060659664734
0.5861057403826921,0.024750310529800187
0.5960397359823988,0.02477007031068909
0.6059737315821054,0.024789885148153317
0.6159077271818121,0.0248097542644278
0.6258417227815187,0.02482967689504751
0.6357757183812254,0.02484965228875202
0.645709713980932,0.024869679707389968
0.6556437095806387,0.024889758425823482
0.6655777051803453,0.024909887731832666
0.675511700780052,0.024930066926020067
0.6854456963797586,0.024950295321715183
0.6953796919794653,0.0249705722448789
0.7053136875791719,0.02499089703400795
0.7152476831788785,0.025011269040039374
0.7251816787785852,0.025031687626255076
0.7351156743782918,0.025052152168186213
0.7450496699779985,0.025072662053517655
0.7549836655777051,0.025093216681992478
0.7649176611774118,0.025113815465316474
0.7748516567771184,0.025134457827062633
0.7847856523768251,0.02515514320257544
0.7947196479765317,0.025175871038875575
0.8046536435762384,0.025196640794564237
0.814587639175945,0.025217451939727704
0.8245216347756517,0.02523830395584169
0.8344556303753583,0.02525919633567593
0.844389625975065,0.02528012858319856
0.8543236215747716,0.02530110021348071
0.8642576171744782,0.0253221107526008
0.8741916127741849,0.02534315973754914
0.8841256083738915,0.02536424671613238
0.8940596039735982,0.02538537124687795
0.9039935995733048,0.025406532898938544
0.9139275951730115,0.02542773125199656
0.9238615907727181,0.025448965896168647
0.9337955863724248,0.025470236431910116
0.9437295819721314,0.025491542469919415
0.9536635775718381,0.02551288363104256
0.9635975731715447,0.025534259546177725
0.9735315687712514,0.025555669856179616
0.983465564370958,0.02557711421176395
0.9933995599706646,0.025598592273411904
1.0033335555703713,0.02562010371127469
1.013267551170078,0.025641648205077923
1.0232015467697846,0.025663225444026095
1.0331355423694912,0.025684835126707103
1.0430695379691979,0.025706476960996674
1.0530035335689045,0.025728150663962876
1.0629375291686112,0.02574985596177053
1.0728715247683178,0.025771592589585703
1.0828055203680245,0.02579336029148022
1.0927395159677311,0.025815158820336092
1.1026735115674378,0.025836987937749984
1.1126075071671444,0.02585884741393768
1.122541502766851,0.025880737027638604
1.1324754983665577,0.02590265656602024
1.1424094939662643,0.025924605824582607
1.152343489565971,0.025946584607062742
1.1622774851656776,0.025968592725339183
1.1722114807653843,0.025990629999336396
1.182145476365091,0.026012696256929306
1.1920794719647976,0.02603479133384769
1.2020134675645042,0.026056915073580728
1.2119474631642109,0.026079067327281418
1.2218814587639175,0.026101247953671063
1.2318154543636242,0.026123456818943732
1.2417494499633308,0.02614569379667077
1.2516834455630375,0.026167958767705207
1.261617441162744,0.026190251620086275
1.2715514367624507,0.02621257224894384
1.2814854323621574,0.026234920556402933
1.291419427961864,0.026257296451488138
1.3013534235615707,0.02627969985002813
1.3112874191612773,0.026302130674560102
1.321221414760984,0.02632458885423427
1.3311554103606906,0.02634707432471833
1.3410894059603973,0.026369587028101903
1.351023401560104,0.026392126912801017
1.3609573971598106,0.026414693933462623
1.3708913927595172,0.026437288050869017
1.3808253883592239,0.0264599092318423
1.3907593839589305,0.026482557449148878
1.4006933795586372,0.02650523268140393
1.4106273751583438,0.02652793491297587
1.4205613707580504,0.026550664133890834
1.430495366357757,0.026573420339737083
1.4404293619574637,0.026596203531569572
1.4503633575571704,0.026619013715814377
1.460297353156877,0.02664185090417312
1.4702313487565837,0.026664715113527502
1.4801653443562903,0.02668760636584375
1.490099339955997,0.026710524688077098
1.5000333355557036,0.026733470112076236
1.5099673311554103,0.02675644267448777
1.519901326755117,0.026779442416660748
1.5298353223548236,0.026802469384551095
1.5397693179545302,0.026825523628626047
1.5497033135542368,0.026848605203768684
1.5596373091539435,0.026871714169182364
1.5695713047536501,0.026894850588295213
1.5795053003533568,0.02691801452866458
1.5894392959530634,0.02694120606188149
1.59937329155277,0.026964425263475155
1.6093072871524767,0.02698767221281745
1.6192412827521834,0.027010946993027304
1.62917527835189,0.027034249690875242
1.6391092739515967,0.027057580396687864
1.6490432695513033,0.02708093920425226
1.65897726515101,0.02710432621072052
1.6689112607507166,0.027127741516514172
1.6788452563504233,0.027151185225228688
1.68877925195013,0.02717465744353794
1.6987132475498365,0.02719815828109868
1.7086472431495432,0.027221687850454947
1.7185812387492498,0.02724524626694264
1.7285152343489565,0.027268833648593938
1.7384492299486631,0.02729245011604172
1.7483832255483698,0.02731609579242411
1.7583172211480764,0.02733977080328894
1.768251216747783,0.027363475276498177
1.7781852123474897,0.027387209342132415
1.7881192079471964,0.027410973132395357
1.798053203546903,0.027434766781518256
1.8079871991466097,0.02745859042566444
1.8179211947463163,0.027482444202833713
1.827855190346023,0.02750632825276685
1.8377891859457296,0.02753024271685011
1.8477231815454362,0.02755418773801966
1.857657177145143,0.027578163460666043
1.8675911727448495,0.02760217003053864
1.8775251683445562,0.027626207594650218
1.8874591639442628,0.027650276301181304
1.8973931595439695,0.0276743762993847
1.9073271551436761,0.027698507739489946
1.9172611507433828,0.02772267077260779
1.9271951463430894,0.027746865550634672
1.937129141942796,0.02777109222615718
1.9470631375425027,0.02779535095235649
1.9569971331422094,0.02781964188291289
1.966931128741916,0.027843965171910262
1.9768651243416226,0.02786832097374046
1.9867991199413293,0.027892709443007854
1.996733115541036,0.027917130734433797
2.0066671111407426,0.0279415850027611
2.016601106740449,0.027966072402658415
2.026535102340156,0.027990593088624845
2.0364690979398627,0.028015147214894308
2.046403093539569,0.028039734935340052
2.0563370891392756,0.028064356403379107
2.0662710847389825,0.02808901177187678
2.0762050803386893,0.028113701193051076
2.0861390759383958,0.028138424818377236
2.096073071538102,0.02816318279849215
2.106007067137809,0.02818797528309885
2.115941062737516,0.028212802420870986
2.1258750583372223,0.028237664359357286
2.1358090539369288,0.028262561244886023
2.1457430495366356,0.028287493222469484
2.1556770451363425,0.028312460435708474
2.165611040736049,0.028337463026696718
2.1755450363357554,0.02836250113592542
2.1854790319354622,0.028387574902187636
2.195413027535169,0.028412684462482834
2.2053470231348755,0.028437829951921293
2.215281018734582,0.028463011503628604
2.225215014334289,0.02848822924865017
2.2351490099339957,0.02851348331585561
2.245083005533702,0.02853877383184329
2.2550170011334085,0.02856410092084474
2.2649509967331154,0.02858946470462917
2.2748849923328223,0.028614865302407918
2.2848189879325287,0.028640302830738918
2.294752983532235,0.02866577740343119
2.304686979131942,0.02869128913144928
2.314620974731649,0.02871683812281775
2.3245549703313553,0.02874242448252564
2.3344889659310617,0.028768048312430943
2.3444229615307686,0.028793709711165082
2.3543569571304754,0.028819408774037367
2.364290952730182,0.028845145592939454
2.3742249483298883,0.028870920256249856
2.384158943929595,0.028896732848738376
2.394092939529302,0.028922583451470585
2.4040269351290084,0.028948472141712298
2.413960930728715,0.028974398992834053
2.4238949263284217,0.02900036407421555
2.4338289219281286,0.029026367451150163
2.443762917527835,0.029052409184749366
2.4536969131275415,0.029078489331847243
2.4636309087272483,0.02910460794490493
2.473564904326955,0.029130765071915105
2.4834988999266616,0.02915696075630643
2.493432895526368,0.029183195036848072
2.503366891126075,0.029209467947554104
2.513300886725782,0.029235779517588028
2.523234882325488,0.029262129771167225
2.5331688779251946,0.029288518727467443
2.5431028735249015,0.029314946400527234
2.5530368691246084,0.029341412799152457
2.562970864724315,0.029367917926820718
2.572904860324021,0.029394461781585866
2.582838855923728,0.029421044355982463
2.592772851523435,0.029447665636930218
2.6027068471231414,0.029474325605638507
2.612640842722848,0.029501024237510807
2.6225748383225547,0.02952776150204919
2.6325088339222615,0.02955453736275875
2.642442829521968,0.02958135177705214
2.6523768251216744,0.029608204696154005
2.6623108207213813,0.02963509606500542
2.672244816321088,0.02966202582216843
2.6821788119207945,0.029688993899730454
2.692112807520501,0.02971600022320881
2.702046803120208,0.02974304471145514
2.7119807987199147,0.029770127276559918
2.721914794319621,0.029797247823756895
2.7318487899193276,0.029824406251327554
2.7417827855190344,0.029851602450505634
2.7517167811187413,0.029878836305381552
2.7616507767184477,0.029906107692806886
2.771584772318154,0.02993341648229885
2.781518767917861,0.029960762535944794
2.791452763517568,0.029988145708306574
2.8013867591172743,0.03001556584632516
2.8113207547169807,0.030043022789224987
2.8212547503166876,0.0300705163684185
2.8311887459163945,0.03009804640741059
2.841122741516101,0.03012561272170308
2.8510567371158073,0.03015321511869917
2.860990732715514,0.03018085339760795
2.870924728315221,0.030208527349348823
2.8808587239149275,0.03023623675645599
2.890792719514634,0.030263981392982968
2.9007267151143408,0.03029176102440698
2.9106607107140476,0.030319575407533467
2.920594706313754,0.030347424290400576
2.9305287019134605,0.030375307412183597
2.9404626975131674,0.03040322450309943
2.9503966931128742,0.030431175284311093
2.9603306887125806,0.030459159467832165
2.970264684312287,0.030487176756431242
2.980198679911994,0.030515226843536455
2.990132675511701,0.03054330941313988
3.0000666711114072,0.030571424139702066
3.0100006667111137,0.030599570688058783
3.0199346623108205,0.030627748713387245
3.0298686579105274,0.030655957861321057
3.039802653510234,0.030684197768123023
3.0497366491099402,0.030712468060860233
3.059670644709647,0.030740768357578996
3.069604640309354,0.030769098267479904
3.0795386359090604,0.030797457391092818
3.089472631508767,0.030825845320451895
3.0994066271084737,0.030854261639270596
3.1093406227081806,0.030882705923116704
3.119274618307887,0.030911177739587323
3.1292086139075934,0.030939676648483908
3.1391426095073003,0.030968202201987264
3.149076605107007,0.030996753944832582
3.1590106007067136,0.03102533141448441
3.16894459630642,0.031053934141311714
3.178878591906127,0.031082561648762854
3.1888125875058337,0.031111213453540607
3.19874658310554,0.03113988906577721
3.2086805787052466,0.031168587989209327
3.2186145743049535,0.03119730972135307
3.2285485699046603,0.031226053753679057
3.2384825655043668,0.031254819571787364
3.248416561104073,0.03128360665558257
3.25835055670378,0.03131241447944878
3.268284552303487,0.031341242512424615
3.2782185479031933,0.03137009021837823
3.2881525435028998,0.03139895705618234
3.2980865391026066,0.031427842479889216
3.3080205347023135,0.031456745938905704
3.31795453030202,0.031485666878168256
3.3278885259017263,0.03151460473831788
3.337822521501433,0.03154355895587526
3.34775651710114,0.03157252896341567
3.3576905127008465,0.03160151418974404
3.367624508300553,0.03163051406006994
3.37755850390026,0.03165952799618264
3.3874924994999667,0.03168855541662603
3.397426495099673,0.03171759573687378
3.4073604906993795,0.03174664836950416
3.4172944862990864,0.03177571272437526
3.4272284818987933,0.03180478820879982
3.4371624774984997,0.03183387422772038
3.447096473098206,0.03186297018388422
3.457030468697913,0.031892075478018374
3.46696446429762,0.031921189509004695
3.4768984598973263,0.0319503116740548
3.4868324554970327,0.03197944136888512
3.4967664510967396,0.032008577987891924
3.5067004466964464,0.03203772092432631
3.516634442296153,0.03206686957046921
3.5265684378958593,0.03209602331780645
3.536502433495566,0.032125181557203696
3.546436429095273,0.03215434367908151
3.5563704246949794,0.032183509073590355
3.566304420294686,0.03221267713078562
3.5762384158943927,0.03224184724080262
3.5861724114940996,0.032271018794031575
3.596106407093806,0.032300191181292695
3.6060404026935124,0.03232936379401112
3.6159743982932193,0.03235853602439202
3.625908393892926,0.03238770726559551
3.6358423894926326,0.0324168769119117
3.645776385092339,0.03244604435893578
3.655710380692046,0.03247520900374289
3.6656443762917528,0.03250437024506327
3.675578371891459,0.032533527483457184
3.6855123674911656,0.03256268012148999
3.6954463630908725,0.032591827563907085
3.7053803586905794,0.032620969217809014
3.715314354290286,0.03265010449282639
3.725248349889992,0.03267923280129496
3.735182345489699,0.03270835355843062
3.745116341089406,0.03273746618250436
3.7550503366891124,0.03276657009501737
3.764984332288819,0.03279566472087603
3.7749183278885257,0.03282474948856686
3.7848523234882325,0.032853823830331606
3.794786319087939,0.032882887182342196
3.8047203146876454,0.03291193898487583
3.8146543102873522,0.03294097868248989
3.824588305887059,0.032970005724197046
3.8345223014867655,0.03299901956364021
3.844456297086472,0.033028019659267584
3.854390292686179,0.03305700547450765
3.8643242882858857,0.03308597647794418
3.874258283885592,0.033114932143491274
3.8841922794852985,0.033143871950568365
3.8941262750850054,0.03317279538427522
3.9040602706847123,0.033201701935566943
3.9139942662844187,0.033230591101429036
3.923928261884125,0.033259462385052334
3.933862257483832,0.03328831529600811
3.943796253083539,0.03331714935042301
3.9537302486832453,0.03334596407115412
3.9636642442829517,0.03337475898796396
3.9735982398826586,0.033403533637695444
3.9835322354823655,0.03343228756444701
3.993466231082072,0.033461020319747514
4.003400226681778,0.03348973146273131
4.013334222281485,0.033518420560302666
4.023268217881192,0.03354708718719191
4.033202213480898,0.033575730925866916
4.043136209080605,0.03360435136641593
4.053070204680312,0.03363294810643001
4.063004200280019,0.033661520750885514
4.0729381958797255,0.03369006891202657
4.0828721914794315,0.03371859220924762
4.092806187079138,0.03374709026897581
4.102740182678845,0.03377556272455352
4.112674178278551,0.033804009216120874
4.122608173878258,0.033832429390498145
4.132542169477965,0.033860822901068316
4.142476165077672,0.033889189407659503
4.152410160677379,0.033917528576427464
4.162344156277085,0.03394584007973807
4.1722781518767915,0.0339741235960498
4.182212147476498,0.03400237880979621
4.192146143076204,0.034030605411268386
4.202080138675911,0.034058803096497524
4.212014134275618,0.03408697156713726
4.221948129875325,0.0341151105303463
4.231882125475032,0.03414321969867081
4.241816121074738,0.03417129878992692
4.251750116674445,0.03419934752708321
4.261684112274152,0.03422736563814321
4.2716181078738575,0.0342553528560278
4.281552103473564,0.034283308918457836
4.291486099073271,0.0343112335678365
4.301420094672978,0.0343391265511318
4.311354090272685,0.034366987619759135
4.321288085872391,0.0343948165294637
4.331222081472098,0.03442261304020297
4.341156077071805,0.03445037691602922
4.351090072671511,0.034478107924971996
4.361024068271218,0.03450580583892054
4.3709580638709244,0.03453347043350637
4.380892059470631,0.03456110148798568
4.390826055070338,0.03458869878512183
4.400760050670044,0.03461626211106788
4.410694046269751,0.03464379125524904
4.420628041869458,0.0346712860102451
4.430562037469164,0.034698746171673026
4.440496033068871,0.03472617153806935
4.450430028668578,0.034753561910772654
4.4603640242682845,0.034780917093806075
4.470298019867991,0.03480823689375982
4.480232015467697,0.03483552111967359
4.490166011067404,0.034862769582919076
4.500100006667111,0.034889982097082474
4.510034002266817,0.03491715847784689
4.519967997866524,0.03494429854287494
4.529901993466231,0.034971402111691106
4.539835989065938,0.034998469005564296
4.5497699846656445,0.03502549904739028
4.5597039802653505,0.03505249206157426
4.569637975865057,0.03507944787391318
4.579571971464764,0.035106366311478426
4.58950596706447,0.0351332472024981
4.599439962664177,0.035160090376239655
4.609373958263884,0.03518689566289227
4.619307953863591,0.035213662893449425
4.629241949463298,0.035240391899591286
4.639175945063004,0.03526708251356729
4.6491099406627105,0.03529373456807852
4.659043936262417,0.03532034789616026
4.668977931862123,0.035346922331064436
4.67891192746183,0.03537345770614216
4.688845923061537,0.0353999538547261
4.698779918661244,0.03542641061001309
4.708713914260951,0.03545282780494651
4.718647909860657,0.035479205272098795
4.728581905460364,0.035505542843553985
4.738515901060071,0.03553184035079007
4.748449896659777,0.03555809762456162
4.758383892259483,0.035584314494782145
4.76831788785919,0.03561049079040665
4.778251883458897,0.03563662633931409
4.788185879058604,0.03566272096818984
4.79811987465831,0.035688774502408226
4.808053870258017,0.03571478676591493
4.817987865857724,0.03574075758110953
4.82792186145743,0.035766686768727955
4.837855857057137,0.035792574147724986
4.8477898526568435,0.03581841953515673
4.85772384825655,0.03584422274606307
4.867657843856257,0.035869983593350196
4.877591839455963,0.03589570188767304
4.88752583505567,0.03592137743731782
4.897459830655377,0.03594701004808445
4.907393826255083,0.035972599523169044
4.91732782185479,0.03599814566304644
4.927261817454497,0.03602364826535262
4.9371958130542035,0.03604910712476723
4.94712980865391,0.03607452203289603
4.957063804253616,0.03609989277815344
4.966997799853323,0.03612521914564493
4.97693179545303,0.03615050091704956
4.986865791052736,0.03617573787050246
4.996799786652443,0.036200929780477294
5.00673378225215,0.03622607641766896
5.016667777851857,0.03625117754889494
5.026601773451564,0.036276232937086934
5.0365357690512695,0.03630124234134735
5.046469764650976,0.036326205517012065
5.056403760250683,0.036351122215712975
5.066337755850389,0.03637599218544072
5.076271751450096,0.036400815170607344
5.086205747049803,0.03642559091210888
5.09613974264951,0.03645031914738805
5.106073738249217,0.036474999610496925
5.116007733848923,0.03649963203215953
5.12594172944863,0.03652421613983455
5.1358757250483364,0.036548751657777975
5.145809720648042,0.03657323830710568
5.155743716247749,0.03659767580585619
5.165677711847456,0.036622063869053256
5.175611707447163,0.036646402208768525
5.18554570304687,0.0366706905341842
5.195479698646576,0.0366949285516557
5.205413694246283,0.036719115964774285
5.21534768984599,0.03674325247442971
5.225281685445696,0.0367673377788729
5.2352156810454025,0.03679137157377864
5.245149676645109,0.03681535355230812
5.255083672244816,0.03683928340517166
5.265017667844523,0.036863160820691375
5.274951663444229,0.0368869854848638
5.284885659043936,0.03691075708142252
5.294819654643643,0.03693447529190087
5.304753650243349,0.03695813979569456
5.314687645843056,0.03698175027012434
5.3246216414427625,0.037005306390498635
5.334555637042469,0.03702880783017621
5.344489632642176,0.03705225426062882
5.354423628241882,0.037075645351503865
5.364357623841589,0.037098980770687046
5.374291619441296,0.03712226018436499
5.384225615041002,0.03714548325708796
5.394159610640709,0.03716864965183245
5.404093606240416,0.037191759030063845
5.4140276018401225,0.037214811051799114
5.423961597439829,0.03723780537566942
5.433895593039535,0.037260741658982806
5.443829588639242,0.03728361955778679
5.453763584238949,0.037306438726931096
5.463697579838655,0.03732919882013025
5.473631575438362,0.037351899490026264
5.483565571038069,0.03737454038825126
5.493499566637776,0.03739712116549015
5.503433562237483,0.03741964147154326
5.513367557837189,0.03744210095538898
5.523301553436895,0.03746449926524651
5.533235549036602,0.03748683604863834
5.543169544636308,0.03750911095245305
5.553103540236015,0.03753132362300793
5.563037535835722,0.03755347370611157
5.572971531435429,0.037575560847126585
5.582905527035136,0.03759758469103221
5.592839522634842,0.037619544882487
5.602773518234549,0.03764144106589148
5.6127075138342555,0.03766327288545076
5.6226415094339615,0.03768503998523721
5.632575505033668,0.0377067420092531
5.642509500633375,0.037728378601493286
5.652443496233082,0.03774994940600783
5.662377491832789,0.03777145406696466
5.672311487432495,0.037792892228712224
5.682245483032202,0.03781426353584215
5.692179478631909,0.037835567633251875
5.702113474231615,0.037856804166207327
5.7120474698313215,0.037877972780405576
5.721981465431028,0.03789907312203743
5.731915461030735,0.037920104837850195
5.741849456630442,0.0379410675752102
5.751783452230148,0.03796196098216557
5.761717447829855,0.03798278470750877
5.771651443429562,0.038003538400839365
5.781585439029268,0.03802422171262658
5.791519434628975,0.03804483429427201
5.8014534302286815,0.0380653757981722
5.811387425828388,0.03808584587778143
5.821321421428095,0.03810624418767422
5.831255417027801,0.03812657038360809
5.841189412627508,0.038146824122586166
5.851123408227215,0.0381670050629198
5.861057403826921,0.03818711286429131
5.870991399426628,0.038207147187816565
5.880925395026335,0.03822710769610764
5.890859390626042,0.03824699405333551
5.9007933862257484,0.03826680592529265
5.910727381825454,0.03828654297945573
5.920661377425161,0.03830620488504825
5.930595373024868,0.03832579131310321
5.940529368624574,0.03834530193652568
5.950463364224281,0.0383647364301556
5.960397359823988,0.038384094470830306
5.970331355423695,0.03840337573744724
5.980265351023402,0.038422579911026586
5.990199346623108,0.03844170667477392
6.0001333422228145,0.03846075571414288
6.010067337822521,0.03847972671689746
6.020001333422227,0.038498619373165746
6.029935329021934,0.03851743337547245
6.039869324621641,0.03853616841876331
6.049803320221348,0.038554824200429175
6.059737315821055,0.03857340042033009
6.069671311420761,0.0385918967808194
6.079605307020468,0.038610312986767786
6.0895393026201745,0.03862864874558749
6.0994732982198805,0.03864690376725623
6.109407293819587,0.038665077764341416
6.119341289419294,0.0386831704520242
6.129275285019001,0.038701181548123575
6.139209280618708,0.038719110773120465
6.149143276218414,0.03873695785018177
6.159077271818121,0.03875472250518453
6.169011267417828,0.03877240446673999
6.178945263017534,0.03879000346621765
6.1888792586172405,0.03880751923776943
6.198813254216947,0.03882495151835368
6.208747249816654,0.03884230004775935
6.218681245416361,0.03885956456862999
6.228615241016067,0.03887674482648794
6.238549236615774,0.038893840569758344
6.248483232215481,0.03891085154979328
6.258417227815187,0.03892777752089584
6.268351223414894,0.03894461824034421
6.278285219014601,0.038961373468415765
6.288219214614307,0.03897804296841121
6.298153210214014,0.038994626506678565
6.30808720581372,0.03901112385263736
6.318021201413427,0.03902753477880265
6.327955197013134,0.03904385906080917
6.33788919261284,0.039060096477435385
6.347823188212547,0.03907624681062755
6.357757183812254,0.03909230984552391
6.367691179411961,0.03910828537047867
6.3776251750116675,0.03912417317708614
6.3875591706113735,0.03913997306020484
6.39749316621108,0.039155684817981574
6.407427161810787,0.03917130825187549
6.417361157410493,0.039186843166682216
6.4272951530102,0.03920228937055796
6.437229148609907,0.03921764667504353
6.447163144209614,0.03923291489508851
6.457097139809321,0.03924809384907529
6.467031135409027,0.03926318335884316
6.4769651310087335,0.03927818324971246
6.48689912660844,0.039293093350508596
6.496833122208146,0.039307913493586186
6.506767117807853,0.039322643514853095
6.51670111340756,0.039337283253794576
6.526635109007267,0.03935183255349736
6.536569104606974,0.03936629126067372
6.54650310020668,0.039380659225685545
6.556437095806387,0.03939493630256849
6.5663710914060935,0.03940912234905603
6.5763050870057995,0.03942321722660353
6.586239082605506,0.039437220800412384
6.596173078205213,0.03945113293945406
6.60610707380492,0.03946495351649425
6.616041069404627,0.039478682408116875
6.625975065004333,0.039492319494748254
6.63590906060404,0.03950586466068117
6.645843056203747,0.03951931779409893
6.655777051803453,0.0395326787870995
6.66571104740316,0.039545947535719564
6.675645043002866,0.03955912393995862
6.685579038602573,0.0395722079038031
6.69551303420228,0.03958519933525043
6.705447029801986,0.03959809814633314
6.715381025401693,0.0396109042531429
6.7253150210014,0.03962361757585469
6.735249016601106,0.039636238038750854
6.745183012200813,0.03964876557024519
6.75511700780052,0.03966120010290704
6.7650510034002265,0.03967354157348536
6.774984998999933,0.03968578992293289
6.784918994599639,0.03969794509643011
6.794852990199346,0.03971000704340947
6.804786985799053,0.03972197571757941
6.814720981398759,0.039733851076948434
6.824654976998466,0.039745633083849236
6.834588972598173,0.03975732170496282
6.84452296819788,0.03976891691134248
6.8544569637975865,0.03978041867843805
6.8643909593972925,0.0397918269861198
6.874324954996999,0.039803141818702724
6.884258950596706,0.039814363164970515
6.894192946196412,0.039825491018199675
6.904126941796119,0.03983652537618361
6.914060937395826,0.03984746624125673
6.923994932995533,0.039858313620318504
6.93392892859524,0.039869067524857624
6.943862924194946,0.03987972797097602
6.9537969197946525,0.039890294979413
6.963730915394359,0.039900768575569304
6.973664910994065,0.03991114878953122
6.983598906593772,0.03992143565609468
6.993532902193479,0.039931629214789294
7.003466897793186,0.03994172950990254
7.013400893392893,0.039951736590502954
7.023334888992599,0.03996165051045497
7.033268884592306,0.03997147132842288
7.043202880192013,0.039981199107872394
7.0531368757917186,0.039990833917072297
7.063070871391425,0.04000037582909613
7.073004866991132,0.04000982492182381
7.082938862590839,0.04001918127794329
7.092872858190546,0.040028444984952186
7.102806853790252,0.04003761613515942
7.112740849389959,0.04004669482568689
7.122674844989666,0.04005568115847108
7.132608840589372,0.04006457524026474
7.142542836189079,0.040073377182638474
7.1524768317887855,0.04008208710198248
7.162410827388492,0.04009070511950808
7.172344822988199,0.04009923136124945
7.182278818587905,0.04010766595806524
7.192212814187612,0.0401160090456402
7.202146809787319,0.04012426076448682
7.212080805387025,0.040132421259947045
7.222014800986732,0.040140490682193795
7.231948796586439,0.040148469186232744
7.2418827921861455,0.040156356931903864
7.251816787785852,0.04016415408388312
7.261750783385558,0.040171860811684085
7.271684778985265,0.04017947728965961
7.281618774584972,0.04018700369700347
7.291552770184678,0.04019444021775196
7.301486765784385,0.040201787040785635
7.311420761384092,0.04020904435983083
7.321354756983799,0.040216212373461395
7.3312887525835055,0.040223291285100334
7.3412227481832115,0.04023028130302138
7.351156743782918,0.04023718264035074
7.361090739382625,0.04024399551506865
7.371024734982331,0.0402507201500111
7.380958730582038,0.04025735677287135
7.390892726181745,0.04026390561620175
7.400826721781452,0.04027036691741525
7.410760717381159,0.040276740918787086
7.420694712980865,0.04028302786745644
7.430628708580572,0.04028922801542806
7.440562704180278,0.040295341619573904
7.450496699779984,0.04030136894163484
7.460430695379691,0.040307310248222185
7.470364690979398,0.04031316581081943
7.480298686579105,0.04031893590578389
7.490232682178812,0.04032462081434829
7.500166677778518,0.04033022082262247
7.510100673378225,0.04033573622159495
7.520034668977932,0.04034116730713468
7.529968664577638,0.0403465143799926
7.5399026601773445,0.04035177774580331
7.549836655777051,0.040356957715086746
7.559770651376758,0.040362054603249764
7.569704646976465,0.04036706873058781
7.579638642576171,0.04037200042228662
7.589572638175878,0.04037685000842377
7.599506633775585,0.04038161782397037
7.609440629375291,0.04038630420879272
7.619374624974998,0.04039090950765392
7.6293086205747045,0.040395434070215536
7.639242616174411,0.040399878251039266
7.649176611774118,0.04040424240958851
7.659110607373824,0.0404085269102301
7.669044602973531,0.04041273212223591
7.678978598573238,0.04041685841978445
7.688912594172944,0.04042090618196261
7.698846589772651,0.040424875792767226
7.708780585372358,0.040428767641106755
7.7187145809720645,0.040432582120802925
7.728648576571771,0.04043631963059235
7.738582572171477,0.0404399805741282
7.748516567771184,0.04044356535998183
7.758450563370891,0.040447074401644474
7.768384558970597,0.04045050811752878
7.778318554570304,0.040453866930970576
7.788252550170011,0.04045715127023044
7.798186545769718,0.040460361568495355
7.808120541369425,0.0404634982638804
7.8180545369691306,0.04046656179943031
7.827988532568837,0.04046955262312119
7.837922528168544,0.04047247118786215
7.84785652376825,0.040475317951496906
7.857790519367957,0.04047809337680549
7.867724514967664,0.040480797931505816
7.877658510567371,0.04048343208825538
7.887592506167078,0.04048599632465296
7.897526501766784,0.04048849112324008
7.907460497366491,0.040490916971502824
7.9173944929661975,0.04049327436187342
7.927328488565903,0.0404955637917319
7.93726248416561,0.04049778576340769
7.947196479765317,0.040499940784181336
7.957130475365024,0.04050202936628608
7.967064470964731,0.04050405202690955
7.976998466564437,0.04050600928819536
7.986932462164144,0.04050790167724481
7.996866457763851,0.04050972972611848
8.006800453363557,0.040511493971837814
8.016734448963264,0.04051319495637707
8.02666844456297,0.0405148332266104
8.036602440162676,0.040516409334226455
8.046536435762384,0.04051792383564029
8.05647043136209,0.04051937729190516
8.066404426961796,0.04052077026862435
8.076338422561504,0.040522103335862994
8.08627241816121,0.040523377068059876
8.096206413760918,0.04052459204393928
8.106140409360624,0.040525748846422786
8.11607440496033,0.04052684806254111
8.126008400560037,0.0405278902833459
8.135942396159743,0.040528876103821596
8.145876391759451,0.0405298061227972
8.155810387359157,0.04053068094285814
8.165744382958863,0.040531501170258076
8.17567837855857,0.04053226741483068
8.185612374158277,0.040532980289901537
8.195546369757983,0.040533640412199916
8.20548036535769,0.04053424840177056
8.215414360957396,0.04053480488188561
8.225348356557102,0.04053531047895627
8.23528235215681,0.040535765822444766
8.245216347756516,0.04053617154477612
8.255150343356224,0.04053652828124997
8.26508433895593,0.040536836669952364
8.275018334555636,0.0405370973516676
8.284952330155344,0.04053731096979007
8.29488632575505,0.04053747817023606
8.304820321354757,0.04053759960135555
8.314754316954463,0.04053767591384406
8.32468831255417,0.040537707760654476
8.334622308153877,0.04053769579690886
8.344556303753583,0.04053764067981025
8.354490299353289,0.04053754306855451
8.364424294952997,0.04053740362424216
8.374358290552703,0.040537223009790145
8.384292286152409,0.040537001889843695
8.394226281752116,0.04053674093068818
8.404160277351822,0.04053644080016082
8.41409427295153,0.0405361021675626
8.424028268551236,0.04053572570357009
8.433962264150942,0.040535312080147205
8.44389625975065,0.040534861970457095
8.453830255350356,0.04053437604877387
8.463764250950064,0.04053385499039454
8.47369824654977,0.04053329947155075
8.483632242149476,0.040532710169320633
8.493566237749183,0.04053208776154061
8.50350023334889,0.04053143292671724
8.513434228948595,0.04053074634393902
8.523368224548303,0.04053002869278821
8.533302220148009,0.04052928065325265
8.543236215747715,0.040528502905637566
8.553170211347423,0.04052769613047743
8.563104206947129,0.04052686100844777
8.573038202546837,0.04052599822027694
8.582972198146543,0.04052510844665804
8.592906193746249,0.0405241923681606
8.602840189345956,0.04052325066514251
8.612774184945662,0.04052228401766183
8.62270818054537,0.04052129310538855
8.632642176145076,0.04052027860751646
8.642576171744782,0.04051924120267498
8.65251016734449,0.04051818156884091
8.662444162944196,0.04051710038325034
8.672378158543902,0.040515998322310405
8.68231215414361,0.04051487606151115
8.692246149743315,0.0405137342753373
8.702180145343021,0.04051257363718012
8.71211414094273,0.040511394819249244
8.722048136542435,0.04051019849248447
8.731982132142143,0.04050898532646755
8.741916127741849,0.04050775598933413
8.751850123341555,0.04050651114768537
8.761784118941263,0.04050525146649999
8.771718114540969,0.040503977609045935
8.781652110140676,0.040502690236792226
8.791586105740382,0.04050139000932083
8.801520101340088,0.04050007758423844
8.811454096939796,0.04049875361708829
8.821388092539502,0.040497418761262
8.831322088139208,0.040496073667911366
8.841256083738916,0.04049471898586023
8.851190079338622,0.04049335536151626
8.861124074938328,0.04049198343878276
8.871058070538036,0.04049060385897054
8.880992066137742,0.04048921726070966
8.89092606173745,0.04048782427986137
8.900860057337155,0.040486425549429765
8.910794052936861,0.04048502169947378
8.920728048536569,0.04048361335701888
8.930662044136275,0.04048220114596896
8.940596039735983,0.0404807856870181
8.950530035335689,0.04047936759756246
8.960464030935395,0.04047794749161203
8.970398026535102,0.04047652597970247
8.980332022134808,0.04047510366880698
8.990266017734514,0.040473681162248046
9.000200013334222,0.040472259059609314
9.010134008933928,0.040470837956648215
9.020068004533634,0.04046941844522927
9.030002000133342,0.04046800111330754
9.039935995733048,0.04046658654493127
9.049869991332756,0.04046517532024516
9.059803986932462,0.04046376801549359
9.069737982532168,0.04046236520302391
9.079671978131875,0.040460967451289784
9.089605973731581,0.04045957532485431
9.099539969331289,0.04045818938439341
9.109473964930995,0.0404568101866991
9.119407960530701,0.04045543828468269
9.129341956130409,0.04045407422737813
9.139275951730115,0.04045271855994519
9.14920994732982,0.04045137182367284
9.159143942929528,0.04045003455598246
9.169077938529234,0.04044870729043108
9.17901193412894,0.04044739055671473
9.188945929728648,0.04044608488067164
9.198879925328354,0.040444790784285575
9.208813920928062,0.04044350878568905
9.218747916527768,0.040442239399166614
9.228681912127474,0.04044098313515816
9.238615907727182,0.04043974050026215
9.248549903326888,0.04043851199723888
9.258483898926595,0.0404372981250138
9.268417894526301,0.04043609937868078
9.278351890126007,0.0404349162495053
9.288285885725715,0.040433749224927824
9.298219881325421,0.04043259878856703
9.308153876925127,0.04043146542022304
9.318087872524835,0.04043034959588076
9.32802186812454,0.04042925178771311
9.337955863724247,0.04042817246408432
9.347889859323955,0.040427112089553165
9.35782385492366,0.040426071124876256
9.367757850523368,0.040425050027011356
9.377691846123074,0.040424049249120526
9.38762584172278,0.04042306924057355
9.397559837322488,0.04042211044695112
9.407493832922194,0.040421173310048096
9.417427828521902,0.04042025826787679
9.427361824121608,0.040419365754670304
9.437295819721314,0.04041849620088569
9.447229815321021,0.040417650033207304
9.457163810920727,0.04041682767455005
9.467097806520433,0.04041602954406263
9.477031802120141,0.04041525605713085
9.486965797719847,0.04041450762538089
9.496899793319553,0.04041378465668252
9.506833788919261,0.040413087555152445
9.516767784518967,0.040412416721157536
9.526701780118675,0.0404117725513181
9.53663577571838,0.04041115543851118
9.546569771318087,0.040410565771873776
9.556503766917794,0.040410003936806174
9.5664377625175,0.04040947031497516
9.576371758117208,0.040408965284317325
9.586305753716914,0.040408489219042346
9.59623974931662,0.04040804248963624
9.606173744916328,0.04040762546286463
9.616107740516034,0.040407238501776
9.62604173611574,0.040406881965705
9.635975731715448,0.04040655621027575
9.645909727315154,0.040406261587405
9.65584372291486,0.0404059984453055
9.665777718514567,0.040405767128489235
9.675711714114273,0.040405567977770694
9.685645709713981,0.04040540133027014
9.695579705313687,0.0404052675194169
9.705513700913393,0.04040516687495264
9.7154476965131,0.040405099722934566
9.725381692112807,0.04040506638573879
9.735315687712514,0.04040506718206355
9.74524968331222,0.04040510242693248
9.755183678911926,0.04040517243169791
9.765117674511634,0.04040527750404409
9.77505167011134,0.040405417947990505
9.784985665711046,0.04040559406389514
9.794919661310754,0.04040580614845773
9.80485365691046,0.04040605449472303
9.814787652510166,0.04040633939208411
9.824721648109874,0.04040666112628561
9.83465564370958,0.04040701997942704
9.844589639309287,0.04040741622996597
9.854523634908993,0.04040785015272142
9.8644576305087,0.04040832201887701
9.874391626108407,0.04040883209598435
9.884325621708113,0.04040938064796617
9.89425961730782,0.04040996793511975
9.904193612907527,0.04041059421412006
9.914127608507233,0.04041125973802311
9.92406160410694,0.04041196475626919
9.933995599706646,0.04041270951468613
9.943929595306352,0.040413494255492594
9.95386359090606,0.040414319217301334
9.963797586505766,0.04041518463512249
9.973731582105472,0.04041609074036683
9.98366557770518,0.040417037760849026
9.993599573304886,0.040418025920790926
10.003533568904594,0.04041905544082485
10.0134675645043,0.04042012653799742
10.023401560104006,0.040421239425779174
10.033335555703713,0.04042239431408177
10.04326955130342,0.04042359140927658
10.053203546903127,0.04042483091421332
10.063137542502833,0.040426113028238654
10.073071538102539,0.04042743794721492
10.083005533702247,0.04042880586353861
10.092939529301953,0.040430216966159144
10.102873524901659,0.04043167144059739
10.112807520501367,0.04043316946896434
10.122741516101073,0.04043471122997978
10.132675511700779,0.040436296898990844
10.142609507300486,0.040437926647990695
10.152543502900192,0.0404396006456371
10.1624774984999,0.04044131905727115
10.172411494099606,0.0404430820449358
10.182345489699312,0.04044488976739454
10.19227948529902,0.04044674238015004
10.202213480898726,0.04044864003546273
10.212147476498433,0.04045058288236947
10.22208147209814,0.04045257106670219
10.232015467697845,0.040454604731106444
10.241949463297553,0.04045668401506014
10.25188345889726,0.040458809054892124
10.261817454496965,0.04046097998380078
10.271751450096673,0.04046319693187272
10.281685445696379,0.040465460026101324
10.291619441296085,0.04046776939040551
10.301553436895793,0.040470125145648204
10.311487432495499,0.04047252740965509
10.321421428095206,0.0404749762972332
10.331355423694912,0.0404774719201895
10.341289419294618,0.0404800143873496
10.351223414894326,0.04048260380457632
10.361157410494032,0.04048524027478833
10.37109140609374,0.04048792389797883
10.381025401693446,0.04049065477123413
10.390959397293152,0.04049343298875226
10.40089339289286,0.040496258641861654
10.410827388492566,0.04049913181903977
10.420761384092271,0.04050205260593166
10.43069537969198,0.0405050210853687
10.440629375291685,0.040508037337387136
10.450563370891391,0.04051110143924672
10.460497366491099,0.04051421346544941
10.470431362090805,0.04051737348775792
10.480365357690513,0.04052058157521439
10.490299353290219,0.04052383779415901
10.500233348889925,0.04052714220824863
10.510167344489632,0.040530494878475425
10.520101340089338,0.0405338958631855
10.530035335689046,0.04053734521809751
10.539969331288752,0.040540842996321325
10.549903326888458,0.04054438924837663
10.559837322488166,0.040547984022211575
10.569771318087872,0.04055162736322135
10.579705313687578,0.04055531931426692
10.589639309287286,0.040559059915693536
10.599573304886992,0.04056284920534946
10.609507300486698,0.04056668721860455
10.619441296086405,0.04057057398836888
10.629375291686111,0.04057450954511137
10.639309287285819,0.04057849391687848
10.649243282885525,0.040582527129312755
10.659177278485231,0.04058660920567147
10.669111274084939,0.04059074016684535
10.679045269684645,0.04059492003137704
10.688979265284352,0.04059914881547988
10.698913260884058,0.04060342653305646
10.708847256483764,0.04060775319571727
10.718781252083472,0.040612128812799325
10.728715247683178,0.040616553391384806
10.738649243282884,0.04062102693631965
10.748583238882592,0.04062554945023226
10.758517234482298,0.040630120933552026
10.768451230082004,0.040634741384528064
10.778385225681712,0.04063941079924775
10.788319221281418,0.04064412917165543
10.798253216881125,0.04064889649357098
10.808187212480831,0.040653712754708506
10.818121208080537,0.0406585779426949
10.828055203680245,0.04066349204308853
10.837989199279951,0.04066845503939785
10.847923194879659,0.0406734669131
10.857857190479365,0.04067852764365945
10.86779118607907,0.040683637208546716
10.877725181678779,0.04068879558325682
10.887659177278485,0.04069400274132807
10.89759317287819,0.040699258654360616
10.907527168477898,0.040704563292035104
10.917461164077604,0.04070991662213128
10.92739515967731,0.04071531861054666
10.937329155277018,0.040720769221315116
10.947263150876724,0.04072626841662556
10.957197146476432,0.0407318161568405
10.967131142076138,0.04073741240051473
10.977065137675844,0.040743057104413935
10.986999133275551,0.04074875022353334
10.996933128875257,0.040754491711116295
11.006867124474965,0.040760281518672975
11.016801120074671,0.04076611959599861
11.026735115674377,0.0407720058911906
11.036669111274085,0.04077794035066448
11.04660310687379,0.04078392291916987
11.056537102473497,0.040789953539806474
11.066471098073205,0.040796032154040034
11.07640509367291,0.04080215870171822
11.086339089272617,0.040808333121086664
11.096273084872324,0.04081455534880489
11.10620708047203,0.04082082531996228
11.116141076071738,0.04082714296809394
11.126075071671444,0.040833508225196845
11.13600906727115,0.040839921021745614
11.145943062870858,0.04084638128670854
11.155877058470564,0.040852888947563545
11.165811054070272,0.040859443930314154
11.175745049669978,0.04086604615950541
11.185679045269683,0.04087269555823986
11.195613040869391,0.0408793920481935
11.205547036469097,0.040886135549631705
11.215481032068803,0.04089292598142526
11.225415027668511,0.04089976326106622
11.235349023268217,0.04090664730468398
11.245283018867923,0.04091357802706109
11.25521701446763,0.04092055534164934
11.265151010067337,0.04092757916058564
11.275085005667044,0.04093464939470801
11.28501900126675,0.04094176595357152
11.294952996866456,0.04094892874546426
11.304886992466164,0.0409561376774233
11.31482098806587,0.040963392655250584
11.324754983665578,0.040970693583528985
11.334688979265284,0.04097804036563819
11.34462297486499,0.0409854329037707
11.354556970464698,0.04099287109894775
11.364490966064404,0.041000354851035266
11.37442496166411,0.04100788405875989
11.384358957263817,0.041015458619724804
11.394292952863523,0.041023078430425804
11.40422694846323,0.041030743386267235
11.414160944062937,0.041038453381577904
11.424094939662643,0.04104620830962705
11.43402893526235,0.041054008062640354
11.443962930862057,0.04106185253181579
11.453896926461763,0.041069741607339706
11.46383092206147,0.04107767517840265
11.473764917661176,0.041085653133215466
11.483698913260884,0.04109367535902513
11.49363290886059,0.04110174174213076
11.503566904460296,0.041109852167899565
11.513500900060004,0.041118006520782825
11.52343489565971,0.041126204684331785
11.533368891259416,0.0411344465412137
11.543302886859124,0.04114273197322769
11.55323688245883,0.041151060861320775
11.563170878058536,0.0411594330856038
11.573104873658243,0.041167848525367416
11.58303886925795,0.04117630705909798
11.592972864857657,0.041184808564493545
11.602906860457363,0.04119335291847985
11.612840856057069,0.041201939997226225
11.622774851656777,0.041210569676161574
11.632708847256483,0.0412192418299903
11.64264284285619,0.0412279563327083
11.652576838455897,0.04123671305761893
11.662510834055603,0.04124551187734891
11.67244482965531,0.041254352663864284
11.682378825255016,0.04126323528848646
11.692312820854722,0.04127215962190802
11.70224681645443,0.041281125534208866
11.712180812054136,0.04129013289487199
11.722114807653842,0.04129918157279954
11.73204880325355,0.041308271436328745
11.741982798853256,0.041317402353247865
11.751916794452963,0.04132657419081219
11.76185079005267,0.041335786815759945
11.771784785652375,0.04134504009432822
11.781718781252083,0.041354333892269036
11.79165277685179,0.04136366807486519
11.801586772451497,0.041373042506946275
11.811520768051203,0.04138245705290463
11.821454763650909,0.04139191157671126
11.831388759250617,0.04140140594193179
11.841322754850323,0.04141094001174255
11.851256750450029,0.04142051364894629
11.861190746049736,0.04143012671598838
11.871124741649442,0.041439779074972614
11.881058737249148,0.04144947058767721
11.890992732848856,0.041459201115570804
11.900926728448562,0.04146897051982831
11.91086072404827,0.04147877866134702
11.920794719647976,0.041488625400762376
11.930728715247682,0.04149851059846413
11.94066271084739,0.041508434114612136
11.950596706447095,0.04151839580915237
11.960530702046803,0.0415283955418329
11.97046469764651,0.04153843317221982
11.980398693246215,0.041548508559713225
11.990332688845923,0.041558621563563124
12.000266684445629,0.041568772042885456
12.010200680045335,0.041578959856677776
12.020134675645043,0.04158918486382917
12.030068671244749,0.041599446923116304
12.040002666844455,0.04160974589319425
12.049936662444162,0.04162008163258705
12.059870658043868,0.041630453999678387
12.069804653643576,0.04164086285270219
12.079738649243282,0.041651308049733264
12.089672644842988,0.0416617894486779
12.099606640442696,0.04167230690726455
12.109540636042402,0.041682860283034334
12.11947463164211,0.041693449433331815
12.129408627241816,0.041704074215295504
12.139342622841522,0.041714734485848524
12.14927661844123,0.04172543010168926
12.159210614040935,0.041736160919281916
12.169144609640641,0.04174692679484722
12.179078605240349,0.041757727584353
12.189012600840055,0.04176856314350479
12.198946596439761,0.041779433327736516
12.208880592039469,0.04179033799220102
12.218814587639175,0.0418012769917608
12.228748583238882,0.04181225018097857
12.238682578838588,0.04182325741410786
12.248616574438294,0.041834298545083706
12.258550570038002,0.04184537342751322
12.268484565637708,0.04185648191466622
12.278418561237416,0.04186762385946588
12.288352556837122,0.041878799114479344
12.298286552436828,0.04189000753190831
12.308220548036536,0.04190124896357974
12.318154543636242,0.04191252326093638
12.328088539235948,0.041923830275027454
12.338022534835655,0.04193516985649927
12.347956530435361,0.041946541855585835
12.357890526035067,0.04195794612209947
12.367824521634775,0.041969382505421475
12.377758517234481,0.04198085085449269
12.387692512834189,0.0419923510178042
12.397626508433895,0.04200388284338784
12.4075605040336,0.04201544617880695
12.417494499633309,0.042027040871146934
12.427428495233015,0.04203866676700584
12.437362490832722,0.04205032371248508
12.447296486432428,0.04206201155317998
12.457230482032134,0.04207373013417041
12.467164477631842,0.04208547930001146
12.477098473231548,0.04209725889472401
12.487032468831254,0.04210906876178537
12.496966464430962,0.04212090874411992
12.506900460030668,0.04213277868408967
12.516834455630374,0.042144678423485
12.526768451230081,0.04215660780351515
12.536702446829787,0.042168566664798963
12.546636442429495,0.04218055484735541
12.556570438029201,0.042192572190594274
12.566504433628907,0.04220461853330676
12.576438429228615,0.042216693713656106
12.58637242482832,0.042228797569168204
12.596306420428029,0.04224092993672228
12.606240416027735,0.0422530906525414
12.61617441162744,0.04226527955218323
12.626108407227148,0.042277496470530564
12.636042402826854,0.042289741241781954
12.64597639842656,0.04230201369944239
12.655910394026268,0.04231431367631391
12.665844389625974,0.042326641004486146
12.67577838522568,0.04233899551532705
12.685712380825388,0.042351377039473455
12.695646376425094,0.04236378540682171
12.705580372024802,0.04237622044651831
12.715514367624507,0.042388681986950526
12.725448363224213,0.042401169855737025
12.735382358823921,0.042413683879718486
12.745316354423627,0.04242622388494818
12.755250350023335,0.04243878969668276
12.765184345623041,0.04245138113937261
12.775118341222747,0.04246399803665274
12.785052336822455,0.04247664021133323
12.79498633242216,0.04248930748538994
12.804920328021867,0.04250199967995511
12.814854323621574,0.042514716615307965
12.82478831922128,0.04252745811086535
12.834722314820986,0.04254022398517239
12.844656310420694,0.042553014055893075
12.8545903060204,0.04256582813980086
12.864524301620108,0.04257866605276935
12.874458297219814,0.04259152760976286
12.88439229281952,0.042604412624827115
12.894326288419228,0.042617320911079795
12.904260284018934,0.04263025228070119
12.914194279618641,0.04264320654492486
12.924128275218347,0.042656183514028174
12.934062270818053,0.04266918299732301
12.943996266417761,0.04268220480314636
12.953930262017467,0.042695248738850944
12.963864257617173,0.042708314610795814
12.97379825321688,0.042721402224337
12.983732248816587,0.042734511383818154
12.993666244416293,0.04274764189256112
13.003600240016,0.04276079355285663
13.013534235615706,0.0427739661659547
13.023468231215414,0.04278715953205398
13.03340222681512,0.042800373450289426
13.043336222414826,0.04281360771871959
13.053270218014534,0.04282686213431407
13.06320421361424,0.0428401364929408
13.073138209213948,0.04285343058935352
13.083072204813654,0.04286674421717901
13.09300620041336,0.042880077168904615
13.102940196013067,0.042893429235865456
13.112874191612773,0.04290680020823188
13.12280818721248,0.04292018987499682
13.132742182812187,0.042933598023963175
13.142676178411893,0.04294702444173112
13.152610174011599,0.042960468913685525
13.162544169611307,0.042973931223983304
13.172478165211013,0.042987411155540785
13.18241216081072,0.04300090849002108
13.192346156410427,0.04301442300782142
13.202280152010132,0.043027954488060564
13.21221414760984,0.043041502708566166
13.222148143209546,0.0430550674458621
13.232082138809254,0.04306864847515588
13.24201613440896,0.04308224557032596
13.251950130008666,0.043095858503909165
13.261884125608374,0.043109487047088016
13.27181812120808,0.04312313096967813
13.281752116807786,0.043136790040115565
13.291686112407493,0.043150464025444174
13.3016201080072,0.043164152691303
13.311554103606905,0.043177855801913655
13.321488099206613,0.0431915731200676
13.33142209480632,0.04320530440711364
13.341356090406027,0.04321904942294519
13.351290086005733,0.043232807925987674
13.361224081605439,0.04324657967318591
13.371158077205147,0.043260364419991454
13.381092072804853,0.04327416192034997
13.39102606840456,0.0432879719266886
13.400960064004266,0.043301794189903355
13.410894059603972,0.04331562845934641
13.42082805520368,0.04332947448281356
13.430762050803386,0.04334333200653152
13.440696046403092,0.04335720077514533
13.4506300420028,0.0433710805317057
13.460564037602506,0.04338497101765637
13.470498033202212,0.04339887197282155
13.48043202880192,0.04341278313539315
13.490366024401625,0.04342670424191826
13.500300020001333,0.04344063502728651
13.51023401560104,0.04345457522471737
13.520168011200745,0.043468524565747534
13.530102006800453,0.04348248278021838
13.540036002400159,0.043496449596263184
13.549969997999867,0.04351042474029463
13.559903993599573,0.04352440793699207
13.569837989199279,0.04353839890928894
13.579771984798986,0.04355239737836016
13.589705980398692,0.04356640306360941
13.599639975998398,0.04358041568265658
13.609573971598106,0.043594434951325076
13.619507967197812,0.043608460583629244
13.629441962797518,0.04362249229176168
13.639375958397226,0.043636529786080666
13.649309953996932,0.043650572775097436
13.65924394959664,0.043664620965463655
13.669177945196346,0.043678674061958724
13.679111940796052,0.043692731767477094
13.68904593639576,0.04370679378301579
13.698979931995465,0.0437208598076616
13.708913927595173,0.04373492953857857
13.718847923194879,0.0437490026709953
13.728781918794585,0.043763078898192344
13.738715914394293,0.04377715791148957
13.748649909993999,0.043791239400233516
13.758583905593705,0.04380532305178476
13.768517901193412,0.0438194085515053
13.778451896793118,0.04383349558274589
13.788385892392824,0.04384758382683349
13.798319887992532,0.043861672963058485
13.808253883592238,0.0438757626686622
13.818187879191946,0.043889852618824166
13.828121874791652,0.043903942486649555
13.838055870391358,0.043918031943156494
13.847989865991066,0.043932120657263464
13.857923861590772,0.04394620829577665
13.86785785719048,0.043960294523377325
13.877791852790185,0.04397437900260919
13.887725848389891,0.04398846139386578
13.897659843989599,0.04400254135537777
13.907593839589305,0.04401661854320042
13.917527835189011,0.04403069261120088
13.927461830788719,0.04404476321104556
13.937395826388425,0.044058829992187555
13.94732982198813,0.04407289260185394
13.957263817587839,0.04408695068503316
13.967197813187544,0.04410100388446244
13.977131808787252,0.04411505184061507
13.987065804386958,0.044129094191687875
13.996999799986664,0.04414313057358844
14.006933795586372,0.04415716061992273
14.016867791186078,0.04417118396198886
14.026801786785786,0.044185200228801166
14.036735782385492,0.04419920904713486
14.046669777985198,0.044213210041572755
14.056603773584905,0.04422720283455191
14.066537769184611,0.04424118704641014
14.076471764784317,0.04425516229543282
14.086405760384025,0.044269128197899375
14.096339755983731,0.044283084368129964
14.106273751583437,0.04429703041853216
14.116207747183145,0.04431096595964749
14.12614174278285,0.044324890600198105
14.136075738382559,0.04433880394713348
14.146009733982265,0.04435270560567694
14.15594372958197,0.04436659517937236
14.165877725181678,0.044380472270130755
14.175811720781384,0.044394336478276945
14.185745716381092,0.044408187402596215
14.195679711980798,0.04442202464038082
14.205613707580504,0.044435847787476807
14.215547703180212,0.044449656438330466
14.225481698779918,0.0444634501860351
14.235415694379624,0.04447722862237754
14.245349689979331,0.04449099133788491
14.255283685579037,0.04450473792187112
14.265217681178743,0.04451846796248361
14.275151676778451,0.0445321810467499
14.285085672378157,0.04454587676062429
14.295019667977865,0.044559554689034456
14.304953663577571,0.04457321441592808
14.314887659177277,0.04458685552431945
14.324821654776985,0.04460047759633622
14.33475565037669,0.0446140802132659
14.344689645976398,0.04462766295560254
14.354623641576104,0.044641225403093364
14.36455763717581,0.044654767134785424
14.374491632775518,0.04466828772907221
14.384425628375224,0.04468178676374026
14.39435962397493,0.04469526381601584
14.404293619574638,0.04470871846261154
14.414227615174344,0.04472215027977292
14.42416161077405,0.04473555884332514
14.434095606373758,0.0447489437287196
14.444029601973464,0.04476230451108057
14.453963597573171,0.0447756407652518
14.463897593172877,0.04478895206584315
14.473831588772583,0.04480223798727732
14.483765584372291,0.04481549810383631
14.493699579971997,0.04482873198970823
14.503633575571705,0.04484193921903379
14.51356757117141,0.04485511936595299
14.523501566771117,0.044868272004651814
14.533435562370824,0.04488139670940874
14.54336955797053,0.044894493054641466
14.553303553570236,0.04490756061495348
14.563237549169944,0.044920598965180775
14.57317154476965,0.04493360768043837
14.583105540369356,0.04494658633616705
14.593039535969064,0.04495953450817992
14.60297353156877,0.04497245177270907
14.612907527168478,0.044985337706452196
14.622841522768184,0.044998191886619264
14.63277551836789,0.04501101389097909
14.642709513967597,0.04502380329790606
14.652643509567303,0.04503655968642663
14.662577505167011,0.04504928263626606
14.672511500766717,0.045061971727895014
14.682445496366423,0.04507462654257621
14.69237949196613,0.045087246662411026
14.702313487565837,0.04509983167038615
14.712247483165543,0.0451123811504202
14.72218147876525,0.04512489468741036
14.732115474364956,0.04513737186727903
14.742049469964662,0.04514981227702043
14.75198346556437,0.045162215504747256
14.761917461164076,0.04517458113973728
14.771851456763784,0.045186908772480036
14.78178545236349,0.0451991979947234
14.791719447963196,0.045211448399520245
14.801653443562904,0.04522365958127507
14.81158743916261,0.04523583113579064
14.821521434762317,0.045247962660314604
14.831455430362023,0.045260053753586146
14.84138942596173,0.04527210401588259
14.851323421561437,0.04528411304906606
14.861257417161143,0.04529608045663009
14.871191412760849,0.045308005843746293
14.881125408360557,0.04531988881731093
14.891059403960263,0.045331728985991596
14.900993399559969,0.04534352596027385
14.910927395159677,0.04535527935250783
14.920861390759383,0.04536698877695484
14.93079538635909,0.04537865384983409
14.940729381958796,0.045390274189369265
14.950663377558502,0.04540184941583512
14.96059737315821,0.04541337915160417
14.970531368757916,0.045424863021193335
14.980465364357624,0.04543630065131051
14.99039935995733,0.04544769167090123
15.000333355557036,0.04545903571119533
15.010267351156743,0.04547033240575357
15.02020134675645,0.04548158139051557
15.030135342356155,0.04549278230385064
15.040069337955863,0.04550393478660955
15.05000333355557,0.0455150384821765
15.059937329155275,0.04552609303652105
15.069871324754983,0.045537098098249885
15.079805320354689,0.04554805331865886
15.089739315954397,0.045558958351784855
15.099673311554103,0.045569812854457624
15.109607307153809,0.045580616486351734
15.119541302753516,0.0455913689100385
15.129475298353222,0.045602069791037834
15.13940929395293,0.045612718797870135
15.149343289552636,0.04562331560210821
15.159277285152342,0.04563385987842923
15.16921128075205,0.04564435130466655
15.179145276351756,0.04565478956186159
15.189079271951462,0.04566517433431587
15.19901326755117,0.04567550530964275
15.208947263150876,0.04568578217881941
15.218881258750582,0.045696004636238775
15.22881525435029,0.04570617237976134
15.238749249949995,0.045716285110767134
15.248683245549703,0.04572634253420759
15.258617241149409,0.04573634435865745
15.268551236749115,0.04574629029636666
15.278485232348823,0.04575618006331228
15.288419227948529,0.045766013379250375
15.298353223548236,0.04577578996776794
15.308287219147942,0.04578550955633474
15.318221214747648,0.0457951718763553
15.328155210347356,0.045804776663220685
15.338089205947062,0.045814323656360526
15.348023201546768,0.045823812599294834
15.357957197146476,0.04583324323968594
15.367891192746182,0.04584261532939039
15.377825188345888,0.045851928624510804
15.387759183945596,0.04586118288544785
15.397693179545302,0.045870377876952056
15.40762717514501,0.04587951336817583
15.417561170744715,0.0458885891327252
15.427495166344421,0.04589760494871185
15.437429161944129,0.04590656059880498
15.447363157543835,0.045915455870283166
15.457297153143543,0.04592429055508631
15.467231148743249,0.04593306444986749
15.477165144342955,0.04594177735604495
15.487099139942663,0.045950429079853874
15.497033135542368,0.04595901943239837
15.506967131142074,0.0459675482297034
15.516901126741782,0.04597601529276656
15.526835122341488,0.04598442044761009
15.536769117941194,0.045992763525332735
15.546703113540902,0.046001044362161604
15.556637109140608,0.046009262799504194
15.566571104740316,0.046017418684000125
15.576505100340022,0.04602551186757314
15.586439095939728,0.04603354220748302
15.596373091539435,0.04604150956637742
15.606307087139141,0.04604941381234378
15.61624108273885,0.046057254818961314
15.626175078338555,0.046065032465352755
15.636109073938261,0.0460727466362364
15.646043069537969,0.0460803972219779
15.655977065137675,0.04608798411864226
15.66591106073738,0.04609550722804564
15.675845056337089,0.046102966457807364
15.685779051936795,0.04611036172140167
15.6957130475365,0.046117692938209776
15.705647043136208,0.046124960033571645
15.715581038735914,0.046132162938838005
15.725515034335622,0.04613930159142213
15.735449029935328,0.0461463759348518
15.745383025535034,0.04615338591882122
15.755317021134742,0.046160331499242896
15.765251016734448,0.046167212638299523
15.775185012334155,0.046174029304495885
15.785119007933861,0.046180781472710805
15.795053003533567,0.046187469124248946
15.804986999133275,0.04619409224689284
15.814920994732981,0.04620065083495465
15.824854990332687,0.04620714488932819
15.834788985932395,0.04621357441754078
15.844722981532101,0.046219939433805084
15.854656977131807,0.04622623995907111
15.864590972731515,0.04623247602107805
15.87452496833122,0.0462386476544062
15.884458963930928,0.04624475490052885
15.894392959530634,0.04625079780786418
15.90432695513034,0.0462567764318272
15.914260950730048,0.046262690834881576
15.924194946329754,0.046268541086591605
15.934128941929462,0.04627432726367407
15.944062937529168,0.046280049450050154
15.953996933128874,0.046285707736897316
15.963930928728582,0.04629130222270125
15.973864924328288,0.04629683301330772
15.983798919927994,0.04630230022197451
15.993732915527701,0.04630770396942325
16.003666911127407,0.04631304438389142
16.013600906727113,0.04631832160117542
16.02353490232682,0.046323535764589724
16.03346889792653,0.046328687024819425
16.043402893526235,0.04633377553975256
16.05333688912594,0.04633880147431237
16.063270884725647,0.046343765000289555
16.073204880325353,0.046348666296174394
16.083138875925062,0.04635350554698917
16.093072871524768,0.046358282944120234
16.103006867124474,0.046362998685150286
16.11294086272418,0.0463676529736906
16.122874858323886,0.0463722460192133
16.132808853923592,0.046376778036883545
16.1427428495233,0.04638124924739176
16.152676845123008,0.04638565987678588
16.162610840722714,0.0463900101563036
16.17254483632242,0.04639430032220453
16.182478831922126,0.04639853061560252
16.192412827521835,0.04640270128229785
16.20234682312154,0.04640681257260943
16.212280818721247,0.04641086474120712
16.222214814320953,0.04641485804694378
16.23214880992066,0.04641879275268776
16.24208280552037,0.04642266912515491
16.252016801120075,0.04642648743474091
16.26195079671978,0.046430247955353485
16.271884792319486,0.04643395096424462
16.281818787919192,0.04643759674184282
16.291752783518902,0.046441185571585344
16.301686779118608,0.04644471773975032
16.311620774718314,0.0464481935352892
16.32155477031802,0.046451613249658776
16.331488765917726,0.046454977176653506
16.341422761517432,0.04645828561223777
16.35135675711714,0.04646153885437802
16.361290752716847,0.04646473720287509
16.371224748316553,0.04646788095919636
16.38115874391626,0.04647097042630807
16.391092739515965,0.0464740059085074
16.401026735115675,0.046476987711254934
16.41096073071538,0.04647991614100664
16.420894726315087,0.046482791505046264
16.430828721914793,0.04648561411131751
16.4407627175145,0.04648838426825627
16.450696713114205,0.046491102284622866
16.460630708713914,0.04649376846933427
16.47056470431362,0.046496383131296296
16.480498699913326,0.04649894657923595
16.490432695513032,0.0465014591215335
16.50036669111274,0.04650392106605483
16.510300686712448,0.04650633271998364
16.520234682312154,0.04650869438965361
16.53016867791186,0.046511006380380776
16.540102673511566,0.04651326899629558
16.55003666911127,0.04651548254017522
16.55997066471098,0.046517647313275894
16.569904660310687,0.0465197636151649
16.579838655910393,0.04652183174355303
16.5897726515101,0.0465238519941267
16.599706647109805,0.04652582466038022
16.609640642709515,0.04652775003344795
16.61957463830922,0.046529628401936654
16.629508633908927,0.04653146005175766
16.639442629508633,0.04653324526595904
16.64937662510834,0.046534984324557965
16.659310620708045,0.046536677504372834
16.669244616307754,0.046538325078855546
16.67917861190746,0.046539927317923724
16.689112607507166,0.04654148448779293
16.699046603106872,0.04654299685080892
16.708980598706578,0.04654446466527989
16.718914594306288,0.04654588818530862
16.728848589905994,0.04654726766062482
16.7387825855057,0.04654860333641729
16.748716581105406,0.04654989545316614
16.75865057670511,0.04655114424647508
16.768584572304817,0.04655234994690361
16.778518567904527,0.04655351277979926
16.788452563504233,0.04655463296512979
16.79838655910394,0.04655571071731548
16.808320554703645,0.046556746245061315
16.81825455030335,0.04655773975118924
16.82818854590306,0.04655869143247036
16.838122541502766,0.04655960147945722
16.848056537102472,0.046560470076315974
16.85799053270218,0.046561297400658674
16.867924528301884,0.04656208362337545
16.877858523901594,0.04656282890846679
16.8877925195013,0.04656353341287572
16.897726515101006,0.046564197286320066
16.907660510700712,0.04656482067112471
16.917594506300418,0.04656540370205373
16.927528501900127,0.04656594650614274
16.937462497499833,0.04656644920253105
16.94739649309954,0.0465669119022939
16.957330488699245,0.04656733470827475
16.96726448429895,0.0465677177149174
16.977198479898657,0.046568061008098356
16.987132475498367,0.04656836466495896
16.997066471098073,0.04656862875373762
17.00700046669778,0.04656885333360278
17.016934462297485,0.04656903845453462
17.02686845789719,0.04656918415743035
17.0368024534969,0.04656929047436303
17.046736449096606,0.046569357428853465
17.056670444696312,0.04656938503614233
17.066604440296018,0.046569373303462246
17.076538435895724,0.04656932223030974
17.08647243149543,0.04656923180871733
17.09640642709514,0.0465691020235256
17.106340422694846,0.04656893285265518
17.11627441829455,0.04656872426737887
17.126208413894258,0.04656847623259356
17.136142409493964,0.04656818870709244
17.146076405093673,0.0465678616438369
17.15601040069338,0.04656749499022865
17.165944396293085,0.04656708868838173
17.17587839189279,0.0465666426753946
17.185812387492497,0.04656615688362214
17.195746383092207,0.04656563124094769
17.205680378691913,0.04656506567105514
17.21561437429162,0.046564460093700896
17.225548369891325,0.04656381442498607
17.23548236549103,0.046563128577628336
17.24541636109074,0.04656240246123412
17.255350356690446,0.04656163598257054
17.265284352290152,0.04656082904583758
17.275218347889858,0.046559981552939986
17.285152343489564,0.04655909340375941
17.29508633908927,0.046558164496426434
17.30502033468898,0.04655719472759256
17.314954330288685,0.04655618399270235
17.32488832588839,0.04655513218626542
17.334822321488097,0.046554039202128444
17.344756317087803,0.046552904933747245
17.354690312687513,0.04655172927445888
17.36462430828722,0.04655051211775358
17.374558303886925,0.04654925335754687
17.38449229948663,0.04654795288845161
17.394426295086337,0.04654661060605
17.404360290686043,0.04654522640716565
17.414294286285752,0.04654380019013565
17.42422828188546,0.046542331855082546
17.434162277485164,0.04654082130418644
17.44409627308487,0.046539268441957035
17.454030268684576,0.04653767317550565
17.463964264284286,0.046536035414817274
17.473898259883992,0.046534355073022615
17.483832255483698,0.04653263206667015
17.493766251083404,0.04653086631599814
17.50370024668311,0.046529057745206714
17.51363424228282,0.0465272062827299
17.523568237882525,0.04652531186150766
17.53350223348223,0.04652337441925792
17.543436229081937,0.04652139389874867
17.553370224681643,0.046519370248069944
17.563304220281353,0.04651730342090588
17.57323821588106,0.04651519337680682
17.583172211480765,0.04651304008146128
17.59310620708047,0.046510843506968005
17.603040202680177,0.04650860363210808
17.612974198279883,0.046506320442616884
17.622908193879592,0.04650399393145622
17.632842189479298,0.04650162409908627
17.642776185079004,0.046499210953737734
17.65271018067871,0.04649675451168377
17.662644176278416,0.046494254797512145
17.672578171878126,0.0464917118443972
17.68251216747783,0.04648912569437195
17.692446163077538,0.04648649639860006
17.702380158677244,0.04648382401764794
17.71231415427695,0.04648110862175683
17.722248149876656,0.046478350291114724
17.732182145476365,0.04647554911612852
17.74211614107607,0.04647270519769605
17.752050136675777,0.046469818647478026
17.761984132275483,0.04646688958817026
17.77191812787519,0.046463918153775555
17.7818521234749,0.04646090448987578
17.791786119074604,0.04645784875390396
17.80172011467431,0.04645475111541635
17.811654110274016,0.04645161175636435
17.821588105873722,0.046448430871366665
17.831522101473432,0.04644520866798129
17.841456097073138,0.0464419453669776
17.851390092672844,0.04643864120260836
17.86132408827255,0.04643529642288178
17.871258083872256,0.046431911289833525
17.881192079471965,0.046428486079798846
17.89112607507167,0.04642502108368453
17.901060070671377,0.04642151660724101
17.910994066271083,0.04641797297133437
17.92092806187079,0.0464143905122184
17.930862057470495,0.046410769581806635
17.940796053070205,0.046407110547944455
17.95073004866991,0.04640341379468102
17.960664044269617,0.04639967972254142
17.970598039869323,0.04639590874879864
17.98053203546903,0.04639210130774568
17.99046603106874,0.04638825785096752
18.000400026668444,0.04638437884761321
18.01033402226815,0.04638046478466142
18.020268017867856,0.04637651616703531
18.030202013467562,0.046372533517364
18.040136009067268,0.04636851737561492
18.050070004666978,0.046364468298721845
18.060004000266684,0.04636038686021297
18.06993799586639,0.046356273649839005
18.079871991466096,0.04635212927320112
18.0898059870658,0.04634795435137911
18.09973998266551,0.046343749520559335
18.109673978265217,0.046339515431662884
18.119607973864923,0.046335252749973514
18.12954196946463,0.046330962154765794
18.139475965064335,0.046326644338933076
18.149409960664045,0.0463223000086156
18.15934395626375,0.04631792988282855
18.169277951863457,0.046313534693090026
18.179211947463163,0.046309115183049226
18.18914594306287,0.04630467210811434
18.199079938662578,0.046300206235080736
18.209013934262284,0.04629571834175895
18.21894792986199,0.046291209216602694
18.228881925461696,0.04628667965833699
18.238815921061402,0.04628213047558617
18.248749916661108,0.04627756248650198
18.258683912260818,0.046272976518391504
18.268617907860524,0.046268373407345374
18.27855190346023,0.046263753997865704
18.288485899059935,0.04625911914249421
18.29841989465964,0.04625446970144021
18.30835389025935,0.046249806542208706
18.318287885859057,0.046245130539228414
18.328221881458763,0.04624044257347981
18.33815587705847,0.04623574353212325
18.348089872658175,0.046231034308126896
18.35802386825788,0.04622631579989488
18.36795786385759,0.046221588910895305
18.377891859457296,0.04621685454928828
18.387825855057002,0.04621211362755397
18.39775985065671,0.04620736706212072
18.407693846256414,0.04620261577299302
18.417627841856124,0.04619786068337957
18.42756183745583,0.04619310271932139
18.437495833055536,0.04618834280931975
18.447429828655242,0.046183581883964375
18.457363824254948,0.04617882087556137
18.467297819854657,0.04617406071776134
18.477231815454363,0.04616930234518741
18.48716581105407,0.04616454669306327
18.497099806653775,0.04615979469684124
18.50703380225348,0.04615504729183031
18.51696779785319,0.04615030541282421
18.526901793452897,0.04614556999372946
18.536835789052603,0.046140841967193376
18.54676978465231,0.046136122264232166
18.556703780252015,0.04613141181385897
18.56663777585172,0.0461267115427119
18.57657177145143,0.04612202237468208
18.586505767051136,0.04611734523054174
18.596439762650842,0.04611268102757224
18.606373758250548,0.046108030679192086
18.616307753850254,0.04610339509458503
18.626241749449964,0.04609877517832811
18.63617574504967,0.04609417183001968
18.646109740649376,0.04608958594390748
18.65604373624908,0.04608501840851668
18.665977731848788,0.04608047010627792
18.675911727448494,0.04607594191315538
18.685845723048203,0.0460714346982748
18.69577971864791,0.04606694932355156
18.705713714247615,0.04606248664331878
18.71564770984732,0.04605804750395519
18.725581705447027,0.04605363274351339
18.735515701046737,0.04604924319134779
18.745449696646443,0.04604487966774265
18.75538369224615,0.046040542983540204
18.765317687845855,0.04603623393976864
18.77525168344556,0.04603195332727019
18.78518567904527,0.04602770192632916
18.795119674644976,0.04602348050629998
18.805053670244682,0.04601928982523528
18.814987665844388,0.0460151306295139
18.824921661444094,0.04601100365346899
18.834855657043803,0.046006909619016
18.84478965264351,0.04600284923528077
18.854723648243215,0.0459988231982276
18.86465764384292,0.04599483219028722
18.874591639442627,0.04599087687998495
18.884525635042333,0.045986957921568664
18.894459630642043,0.045983075954636854
18.90439362624175,0.04597923160376671
18.914327621841455,0.04597542547814217
18.92426161744116,0.045971658171181956
18.934195613040867,0.04596793026016756
18.944129608640576,0.045964242305871435
18.954063604240282,0.045960594852184955
18.96399759983999,0.04595698842574643
18.973931595439694,0.04595342353556926
18.9838655910394,0.04594990067266987
18.993799586639106,0.04594642030969589
19.003733582238816,0.04594298290055413
19.013667577838522,0.04593958888006498
19.023601573438228,0.04593623866386552
19.033535569037934,0.045932932648624795
19.04346956463764,0.04592967121231684
19.05340356023735,0.045926454714494344
19.063337555837055,0.04592328349656212
19.07327155143676,0.04592015788205071
19.083205547036467,0.04591707817688997
19.093139542636173,0.045914044669682595
19.103073538235883,0.04591105763197778
19.11300753383559,0.045908117318544606
19.122941529435295,0.0459052239676458
19.132875525035,0.045902377801311206
19.142809520634707,0.045899579025611356
19.152743516234416,0.045896827830931054
19.162677511834122,0.04589412439224292
19.172611507433828,0.04589146886938099
19.182545503033534,0.04588886140731426
19.19247949863324,0.04588630213642029
19.202413494232946,0.045883791172758655
19.212347489832656,0.045881328618344694
19.22228148543236,0.04587891456142293
19.232215481032068,0.0458765490767407
19.242149476631774,0.04587423222582168
19.25208347223148,0.045871964057239534
19.26201746783119,0.04586974460689139
19.271951463430895,0.04586757389827146
19.2818854590306,0.045865451942744544
19.291819454630307,0.045863378739819737
19.301753450230013,0.045861354277423834
19.31168744582972,0.04585937853217498
19.32162144142943,0.045857451469656224
19.331555437029134,0.04585557304468909
19.34148943262884,0.04585374320160716
19.351423428228546,0.045851961874529557
19.361357423828252,0.045850228987634634
19.371291419427962,0.04584854445543348
19.381225415027668,0.04584690818304346
19.391159410627374,0.045845320066461824
19.40109340622708,0.04584377999283927
19.411027401826786,0.04584228784075346
19.420961397426495,0.04584084348048271
19.4308953930262,0.04583944677427938
19.440829388625907,0.04583809757664362
19.450763384225613,0.045836795734596814
19.46069737982532,0.04583554108795516
19.47063137542503,0.04583433346960331
19.480565371024735,0.045833172705767866
19.49049936662444,0.04583205861629102
19.500433362224147,0.045830991014903975
19.510367357823853,0.04582996970950068
19.52030135342356,0.04582899450241133
19.53023534902327,0.04582806519067589
19.540169344622974,0.04582718156631775
19.55010334022268,0.04582634341661718
19.560037335822386,0.04582555052438502
19.569971331422092,0.045824802668236145
19.5799053270218,0.04582409962286308
19.589839322621508,0.0458234411593096
19.599773318221214,0.04582282704524421
19.60970731382092,0.04582225704523378
19.619641309420626,0.04582173092101709
19.62957530502033,0.0458212484317784
19.63950930062004,0.04582080933442101
19.649443296219747,0.04582041338384083
19.659377291819453,0.045820060333199984
19.66931128741916,0.04581974993420027
19.679245283018865,0.04581948193735689
19.689179278618575,0.04581925609227183
19.69911327421828,0.04581907214790761
19.709047269817987,0.0458189298528607
19.718981265417693,0.04581882895563519
19.7289152610174,0.045818769204916295
19.738849256617108,0.04581875034984396
19.748783252216814,0.04581877214028643
19.75871724781652,0.04581883432711372
19.768651243416226,0.045818936662471374
19.778585239015932,0.04581907890005382
19.78851923461564,0.0458192607953781
19.798453230215348,0.04581948210605734
19.808387225815054,0.04581974259207435
19.81832122141476,0.0458200420160552
19.828255217014465,0.045820380143542776
19.83818921261417,0.045820756743270366
19.84812320821388,0.045821171587435185
19.858057203813587,0.045821624451971944
19.867991199413293,0.045822115116826496
19.877925195013,0.04582264336622931
19.887859190612705,0.04582320898896907
19.897793186212414,0.04582381177866627
19.90772718181212,0.045824451534046746
19.917661177411826,0.04582512805921525
19.927595173011532,0.04582584116392902
19.93752916861124,0.04582659066387134
19.947463164210944,0.045827376380925135
19.957397159810654,0.045828198143446526
19.96733115541036,0.04582905578653833
19.977265151010066,0.04582994915232375
19.987199146609772,0.04583087809021986
19.997133142209478,0.045831842457211155
20.007067137809187,0.04583284211812271
20.017001133408893,0.0458338769458565
20.0269351290086,0.04583494682146257
20.036869124608305,0.0458360516340983
20.04680312020801,0.04583719128097783
20.05673711580772,0.04583836566732179
20.066671111407427,0.04583957470630679
20.076605107007133,0.04584081831901512
20.08653910260684,0.04584209643438417
20.096473098206545,0.04584340898915621
20.106407093806254,0.04584475592782781
20.11634108940596,0.04584613720259953
20.126275085005666,0.04584755277332546
20.136209080605372,0.04584900260746282
20.146143076205078,0.04585048668002159
20.156077071804784,0.045852004973513966
20.166011067404494,0.04585355747790414
20.1759450630042,0.045855144190557716
20.185879058603906,0.04585676511619139
20.19581305420361,0.04585842026682249
20.205747049803318,0.04586010966171862
20.215681045403027,0.04586183332734718
20.225615041002733,0.04586359129732501
20.23554903660244,0.045865383612367916
20.245483032202145,0.045867210320240326
20.25541702780185,0.04586907147570485
20.265351023401557,0.04587096714047182
20.275285019001267,0.04587289738314895
20.285219014600973,0.0458748622791909
20.29515301020068,0.04587686191084882
20.305087005800385,0.04587889636711999
20.31502100140009,0.045880965743697405
20.3249549969998,0.04588307014291931
20.334888992599506,0.045885209673718834
20.344822988199212,0.045887384451573594
20.354756983798918,0.045889594598455215
20.364690979398624,0.045891840242778974
20.374624974998333,0.045894121519353376
20.38455897059804,0.04589643856932971
20.394492966197745,0.04589879154015168
20.40442696179745,0.045901180585504964
20.414360957397157,0.04590360586526682
20.424294952996867,0.04590606754545562
20.434228948596573,0.04590856579818055
20.44416294419628,0.04591110080159106
20.454096939795985,0.04591367273982657
20.46403093539569,0.04591628180296594
20.473964930995397,0.04591892818697719
20.483898926595106,0.04592161209366697
20.493832922194812,0.045924333730630214
20.50376691779452,0.0459270933111997
20.513700913394224,0.045929891054395676
20.52363490899393,0.045932727184875365
20.53356890459364,0.045935601932882666
20.543502900193346,0.04593851553419758
20.55343689579305,0.04594146823008602
20.563370891392758,0.045944460267249174
20.573304886992464,0.04594749189777324
20.58323888259217,0.045950563379078956
20.59317287819188,0.0459536749738712
20.603106873791585,0.04595682695008854
20.61304086939129,0.0459600195808529
20.622974864990997,0.04596325314441908
20.632908860590703,0.04596652792412437
20.642842856190413,0.0459698442083381
20.65277685179012,0.045973202290411325
20.662710847389825,0.045976602468626254
20.67264484298953,0.04598004504614601
20.682578838589237,0.04598353033096409
20.692512834188946,0.04598705863585401
20.702446829788652,0.04599063027831888
20.712380825388358,0.04599424558054101
20.722314820988064,0.0459979048693314
20.73224881658777,0.04600160847607953
20.74218281218748,0.04600535673670271
20.752116807787186,0.04600914999159583
20.76205080338689,0.04601298858558087
20.771984798986598,0.046016872867856565
20.781918794586304,0.04602080319194787
20.79185279018601,0.04602477991565568
20.80178678578572,0.046028803401006284
20.811720781385425,0.046032874014201086
20.82165477698513,0.04603699212556611
20.831588772584837,0.04604115810950159
20.841522768184543,0.04604537234443156
20.851456763784253,0.0460496352127535
20.86139075938396,0.04605394710078784
20.871324754983664,0.0460583083987276
20.88125875058337,0.04606271950058793
20.891192746183076,0.04606718080415577
20.901126741782782,0.04607169271093936
20.911060737382492,0.046076255626117876
20.920994732982198,0.046080869958491005
20.930928728581904,0.04608553612042853
20.94086272418161,0.04609025452781992
20.950796719781316,0.046095025600023876
20.960730715381025,0.046099849759818
20.97066471098073,0.04610472743334833
20.980598706580437,0.04610965905007891
20.990532702180143,0.046114645042741445
21.00046669777985,0.046119685847284785
21.01040069337956,0.04612478190282469
21.020334688979265,0.04612993365159465
21.03026868457897,0.04613514153889995
21.040202680178677,0.04614040601307258
21.050136675778383,0.04614572752542637
21.060070671378092,0.04615110653021199
21.0700046669778,0.04615654348457209
21.079938662577504,0.04616203884849629
21.08987265817721,0.046167593084776234
21.099806653776916,0.04617320665896074
21.109740649376622,0.04617888003931073
21.11967464497633,0.04618461369675441
21.129608640576038,0.04619040810484223
21.139542636175744,0.046196263739702016
21.14947663177545,0.046202181079994
21.159410627375156,0.046208160606865875
21.169344622974865,0.046214202803907846
21.17927861857457,0.04622030815710775
21.189212614174277,0.046226477154806024
21.199146609773983,0.04623271028765083
21.20908060537369,0.04623900804855308
21.219014600973395,0.04624537093264155
21.228948596573105,0.04625179943721782
21.23888259217281,0.0462582940617115
21.248816587772517,0.046264855307635154
21.258750583372223,0.04627148367853943
21.26868457897193,0.04627817967996806
21.278618574571638,0.046284943819412984
21.288552570171344,0.046291776606269375
21.29848656577105,0.04629867855179072
21.308420561370756,0.046305650169043845
21.318354556970462,0.046312691972864
21.32828855257017,0.04631980447980991
21.338222548169878,0.04632698820811884
21.348156543769583,0.04633424367766164
21.35809053936929,0.04634157140989783
21.368024534968995,0.046348971927830634
21.377958530568705,0.04635644575596207
21.38789252616841,0.04636399342024794
21.397826521768117,0.046371615448052995
21.407760517367823,0.046379312368105934
21.41769451296753,0.046387084710454406
21.427628508567235,0.04639493300642022
21.437562504166944,0.046402857788554235
21.44749649976665,0.04641085959059154
21.457430495366356,0.04641893894740646
21.467364490966062,0.04642709639496765
21.47729848656577,0.04643533247029312
21.487232482165478,0.046443647711405286
21.497166477765184,0.0464520426572861
21.50710047336489,0.04646051784783199
21.517034468964596,0.046469073823809055
21.526968464564302,0.046477711126808034
21.536902460164008,0.04648643029919937
21.546836455763717,0.04649523188408834
21.556770451363423,0.04650411642527
21.56670444696313,0.04651308446718435
21.576638442562835,0.04652213655487134
21.58657243816254,0.046531273233925974
21.59650643376225,0.046540495050453254
21.606440429361957,0.04654980255102342
21.616374424961663,0.04655919628262684
21.62630842056137,0.04656867679262918
21.636242416161075,0.04657824462872639
21.646176411760784,0.04658790033889984
21.65611040736049,0.046597644471371304
21.666044402960196,0.046607477574558055
21.675978398559902,0.046617400197027946
21.685912394159608,0.04662741288745441
21.695846389759318,0.046637516194571585
21.705780385359024,0.04664771066712933
21.71571438095873,0.046657996853848284
21.725648376558436,0.04666837530337496
21.73558237215814,0.046678846564236785
21.745516367757848,0.04668941118479714
21.755450363357557,0.046700069713210446
21.765384358957263,0.046710822697377204
21.77531835455697,0.04672167068489908
21.785252350156675,0.046732614223033944
21.79518634575638,0.04674365385865093
21.80512034135609,0.046754790138185474
21.815054336955797,0.04676602360759448
21.824988332555503,0.046777354812311205
21.83492232815521,0.04678878429720047
21.844856323754914,0.046800312606513635
21.85479031935462,0.04681194028384368
21.86472431495433,0.04682366787208032
21.874658310554036,0.046835495913364944
21.884592306153742,0.04684742494904577
21.894526301753448,0.046859455519632894
21.904460297353154,0.04687158816475334
21.914394292952863,0.04688382342310609
21.92432828855257,0.046896161832417155
21.934262284152275,0.04690860392939465
21.94419627975198,0.0469211502496839
21.954130275351687,0.0469338013278224
21.964064270951397,0.04694655769719493
21.973998266551103,0.0469594198899886
21.98393226215081,0.046972388437147926
21.993866257750515,0.0469854638683299
22.00380025335022,0.04699864671185901
22.01373424894993,0.047011937494686205
22.023668244549636,0.047025336742383794
22.033602240149342,0.04703884497918507
22.04353623574905,0.047052462728031944
22.053470231348754,0.04706619051062275
22.06340422694846,0.04708002884746005
22.07333822254817,0.047093978257898336
22.083272218147876,0.04710803926019185
22.09320621374758,0.047122212371542384
22.103140209347288,0.047136498108147
22.113074204946994,0.04715089698524579
22.123008200546703,0.04716540951716975
22.13294219614641,0.04718003621738844
22.142876191746115,0.04719477759855782
22.15281018734582,0.047209634172568016
22.162744182945527,0.047224606450591074
22.172678178545233,0.04723969494312874
22.182612174144943,0.04725490016006026
22.19254616974465,0.04727022261069012
22.202480165344355,0.04728566280379583
22.21241416094406,0.047301221247675704
22.222348156543767,0.04731689845019665
22.232282152143476,0.04733269491884187
22.242216147743182,0.04734861116075875
22.252150143342888,0.04736464768280653
22.262084138942594,0.04738080499160411
22.2720181345423,0.04739708359357789
22.28195213014201,0.04741348399500942
22.291886125741716,0.04743000670208327
22.30182012134142,0.04744665222093476
22.311754116941128,0.04746342105769777
22.321688112540834,0.04748031371855244
22.331622108140543,0.04749733070977306
22.34155610374025,0.04751447253777571
22.351490099339955,0.04753173970916617
22.36142409493966,0.04754913273078755
22.371358090539367,0.047566652109768175
22.381292086139073,0.04758429835356934
22.391226081738782,0.04760207197003306
22.40116007733849,0.04761997346742977
22.411094072938194,0.04763800335450629
22.4210280685379,0.04765616214053342
22.430962064137606,0.04767445033535379
22.440896059737316,0.047692868449429625
22.450830055337022,0.04771141699389051
22.460764050936728,0.04773009648058118
22.470698046536434,0.047748907422109264
22.48063204213614,0.047767850331893125
22.490566037735846,0.047786925724209534
22.500500033335555,0.04780613411424152
22.51043402893526,0.04782547601812611
22.520368024534967,0.04784495195300211
22.530302020134673,0.0478645624370579
22.54023601573438,0.04788430798957916
22.55017001133409,0.04790418913099673
22.560104006933795,0.04792420638293421
22.5700380025335,0.047944360268255985
22.579971998133207,0.047964651311114784
22.589905993732913,0.04798508003699952
22.599839989332622,0.04800564697278315
22.60977398493233,0.04802635264677028
22.619707980532034,0.0480471975887451
22.62964197613174,0.048068182330019076
22.639575971731446,0.048089307403478714
22.649509967331156,0.04811057334363341
22.65944396293086,0.04813198068666312
22.669377958530568,0.04815352997046617
22.679311954130274,0.04817522173470711
22.68924594972998,0.0481970565208644
22.699179945329686,0.04821903487227816
22.709113940929395,0.04824115733419807
22.7190479365291,0.048263424453830944
22.728981932128807,0.048285836780388745
22.738915927728513,0.04830839486513618
22.74884992332822,0.048331099261438505
22.75878391892793,0.0483539505248094
22.768717914527635,0.04837694921295856
22.77865191012734,0.04840009588583968
22.788585905727047,0.04842339110569804
22.798519901326753,0.048446835437118405
22.80845389692646,0.04847042944707274
22.818387892526168,0.04849417370496803
22.828321888125874,0.04851806878269396
22.83825588372558,0.048542115254670816
22.848189879325286,0.04856631369789713
22.858123874924992,0.048590664691997576
22.8680578705247,0.04861516881927065
22.877991866124407,0.04863982666473648
22.887925861724113,0.04866463881618461
22.89785985732382,0.048689605864221754
22.907793852923525,0.04871472840231956
22.917727848523235,0.048740007026862445
22.92766184412294,0.048765442337195264
22.937595839722647,0.048791034935671204
22.947529835322353,0.04881678542769945
22.95746383092206,0.04884269442179303
22.96739782652177,0.04886876252961657
22.977331822121474,0.04889499036603402
22.98726581772118,0.04892137854915652
22.997199813320886,0.048947927700390095
23.007133808920592,0.04897463844448294
23.0170678045203,0.049001511409534425
23.027001800120008,0.049028547226834425
23.036935795719714,0.04905574653058891
23.04686979131942,0.04908310995763605
23.056803786919126,0.049110638147162315
23.066737782518832,0.049138331740418484
23.07667177811854,0.04916619138043581
23.086605773718247,0.04919421771174203
23.096539769317953,0.049222411380077505
23.10647376491766,0.04925077303211123
23.116407760517365,0.04927930331515696
23.12634175611707,0.0493080028768893
23.13627575171678,0.04933687236505976
23.146209747316487,0.04936591242721282
23.156143742916193,0.04939512371040202
23.1660777385159,0.049424506860906096
23.176011734115605,0.049454062523944964
23.185945729715314,0.04948379134339586
23.19587972531502,0.049513693961509404
23.205813720914726,0.04954377101862568
23.215747716514432,0.0495740231528903
23.225681712114138,0.04960445099997055
23.235615707713848,0.04963505519277138
23.245549703313554,0.04966583636115148
23.25548369891326,0.04969679513163949
23.265417694512966,0.049727932127149904
23.27535169011267,0.04975924796669931
23.28528568571238,0.04979074326512234
23.295219681312087,0.04982241863278783
23.305153676911793,0.049854274675314864
23.3150876725115,0.04988631199328886
23.325021668111205,0.049918531181977636
23.33495566371091,0.049950932831047574
23.34488965931062,0.04998351752427955
23.354823654910327,0.05001628583928509
23.364757650510033,0.05004923834722254
23.37469164610974,0.05008237561251297
23.384625641709444,0.050115698192556374
23.394559637309154,0.05014920663744774
23.40449363290886,0.05018290148969305
23.414427628508566,0.050216783283925474
23.424361624108272,0.05025085254662135
23.434295619707978,0.0502851097958163
23.444229615307684,0.05031955554082137
23.454163610907393,0.05035419028193897
23.4640976065071,0.050389014510179096
23.474031602106805,0.050424028706975314
23.48396559770651,0.05045923334390091
23.493899593306217,0.0504946288823849
23.503833588905927,0.05053021577342818
23.513767584505633,0.050565994457319484
23.52370158010534,0.05060196536335163
23.533635575705045,0.05063812890953752
23.54356957130475,0.05067448550232616
23.55350356690446,0.05071103553631883
23.563437562504166,0.05074777939398511
23.573371558103872,0.050784717445379005
23.58330555370358,0.050821850047854944
23.593239549303284,0.050859177545783965
23.603173544902994,0.05089670027026974
23.6131075405027,0.05093441853886462
23.623041536102406,0.050972332655285765
23.63297553170211,0.051010442909131204
23.642909527301818,0.05104874957559596
23.652843522901524,0.05108725291518801
23.662777518501233,0.05112595317344453
23.67271151410094,0.05116485058064779
23.682645509700645,0.0512039453515414
23.69257950530035,0.05124323768504633
23.702513500900057,0.05128272776397689
23.712447496499767,0.05132241575475701
23.722381492099473,0.051362301807136114
23.73231548769918,0.051402386053905326
23.742249483298885,0.05144266861061354
23.75218347889859,0.051483149575283445
23.762117474498297,0.051523829028127625
23.772051470098006,0.051564707031264694
23.781985465697712,0.05160578362843527
23.791919461297418,0.051647058844718145
23.801853456897124,0.05168853268624632
23.81178745249683,0.05173020513992312
23.82172144809654,0.05177207617313824
23.831655443696246,0.05181414573348379
23.84158943929595,0.05185641374847045
23.851523434895658,0.05189888012524355
23.861457430495363,0.05194154475029908
23.871391426095073,0.051984407489199844
23.88132542169478,0.052027468186291385
23.891259417294485,0.05207072666441834
23.90119341289419,0.052114182724640246
23.911127408493897,0.05215783614594778
23.921061404093606,0.052201686684978814
23.930995399693312,0.05224573407573437
23.94092939529302,0.05228997802929494
23.950863390892724,0.05233441823353633
23.96079738649243,0.05237905435284584
23.970731382092136,0.05242388602783838
23.980665377691846,0.05246891287507253
23.990599373291552,0.052514134486766485
24.000533368891258,0.05255955043051433
24.010467364490964,0.052605160249008985
24.02040136009067,0.0526509634599185
24.03033535569038,0.05269695955611382
24.040269351290085,0.05274314800602103
24.05020334688979,0.052789528253977945
24.060137342489497,0.052836099720590446
24.070071338089203,0.05288286180308894
24.08000533368891,0.05292981387568482
24.08993932928862,0.05297695528992692
24.099873324888325,0.053024285375057836
24.10980732048803,0.0530718034383705
24.119741316087737,0.05311950876556456
24.129675311687443,0.05316740062110283
24.139609307287152,0.05321547824856773
24.14954330288686,0.05326374087101763
24.159477298486564,0.053312187691343466
24.16941129408627,0.05336081789262504
24.179345289685976,0.053409630638487506
24.189279285285686,0.0534586250734578
24.19921328088539,0.05350780032332104
24.209147276485098,0.05355715549547704
24.219081272084804,0.05360668967929672
24.22901526768451,0.0536564019464785
24.23894926328422,0.053706291351404804
24.248883258883925,0.05375635693149838
24.25881725448363,0.05380659770757891
24.268751250083337,0.05385701268421931
24.278685245683043,0.053907600850102225
24.28861924128275,0.05395836117837648
24.29855323688246,0.05400929262701344
24.308487232482165,0.05406039413916351
24.31842122808187,0.05411166464351261
24.328355223681577,0.05416310305463851
24.338289219281283,0.05421470827336738
24.348223214880992,0.05426647918713009
24.358157210480698,0.05431841467031877
24.368091206080404,0.054370513584643225
24.37802520168011,0.0544227747794873
24.387959197279816,0.05447519709226543
24.397893192879522,0.054527779348778956
24.40782718847923,0.054580520363572686
24.417761184078937,0.05463341894029118
24.427695179678643,0.05468647387203534
24.43762917527835,0.05473968394171877
24.447563170878055,0.05479304792242424
24.457497166477765,0.05484656457776011
24.46743116207747,0.0549002326622167
24.477365157677177,0.05495405092152287
24.487299153276883,0.055008018093002375
24.49723314887659,0.055062132905930275
24.5071671444763,0.055116394081889446
24.517101140076004,0.05517080033512689
24.52703513567571,0.055225350372910396
24.536969131275416,0.055280042895884736
24.546903126875122,0.05533487659842825
24.556837122474832,0.055389850169009255
24.566771118074538,0.05544496229054241
24.576705113674244,0.05550021164074526
24.58663910927395,0.05555559689249463
24.596573104873656,0.05561111671418301
24.60650710047336,0.055666769770075106
24.61644109607307,0.055722554720664175
24.626375091672777,0.05577847022302847
24.636309087272483,0.05583451493118773
24.64624308287219,0.05589068749645965
24.656177078471895,0.05594698656781616
24.666111074071605,0.05600341079224004
24.67604506967131,0.05605995881508126
24.685979065271017,0.0561166292804134
24.695913060870723,0.056173420831390194
24.70584705647043,0.056230332110601855
24.715781052070135,0.05628736176043156
24.725715047669844,0.056344508423411904
24.73564904326955,0.05640177074258127
24.745583038869256,0.05645914736184041
24.755517034468962,0.05651663692630865
24.765451030068668,0.05657423808268059
24.775385025668378,0.056631949479582375
24.785319021268084,0.05668976976792809
24.79525301686779,0.056747697601276396
24.805187012467496,0.05680573163618678
24.8151210080672,0.05686387053257611
24.82505500366691,0.056922112954075
24.834988999266617,0.056980457568384255
24.844922994866323,0.05703890304763133
24.85485699046603,0.057097448068726825
24.864790986065735,0.05715609131372075
24.874724981665445,0.057214831470159225
24.88465897726515,0.057273667231440596
24.894592972864857,0.057332597297172154
24.904526968464562,0.05739162037352642
24.91446096406427,0.05745073517359766
24.924394959663974,0.05750994041775821
24.934328955263684,0.05756923483401511
24.94426295086339,0.05762861715836626
24.954196946463096,0.057688086135157135
24.964130942062802,0.05774764051743707
24.974064937662508,0.05780727906731572
24.983998933262217,0.05786700055631957
24.993932928861923,0.05792680376574819
25.00386692446163,0.05798668748703087
25.013800920061335,0.05804665052206368
25.02373491566104,0.05810669168337078
25.033668911260747,0.058166809794050124
25.043602906860457,0.0582270036876806
25.053536902460163,0.05828727220822851
25.06347089805987,0.05834761420995447
25.073404893659575,0.05840802855731998
25.08333888925928,0.05846851412489417
25.09327288485899,0.05852906979726051
25.103206880458696,0.05858969446892338
25.113140876058402,0.058650387044215
25.12307487165811,0.05871114643720185
25.133008867257814,0.05877197157159163
25.142942862857524,0.0588328613806397
25.15287685845723,0.058893814807055966
25.162810854056936,0.05895483080291152
25.17274484965664,0.05901590832954528
25.182678845256348,0.05907704635747076
25.192612840856057,0.059138243866282726
25.202546836455763,0.05919949984456385
25.21248083205547,0.05926081328979152
25.222414827655175,0.059322183208244395
25.23234882325488,0.05938360861490922
25.242282818854587,0.05944508853338747
25.252216814454297,0.059506621995802034
25.262150810054003,0.059568208042703845
25.27208480565371,0.0596298457229788
25.282018801253415,0.05969153409375417
25.29195279685312,0.05975327222030547
25.30188679245283,0.059815059175963144
25.311820788052536,0.05987689404201923
25.321754783652242,0.05993877590763394
25.331688779251948,0.06000070386974258
25.341622774851654,0.060062677032962114
25.35155677045136,0.060124694509497846
25.36149076605107,0.060186755419050185
25.371424761650776,0.06024885888872122
25.38135875725048,0.06031100405292157
25.391292752850187,0.06037319005327693
25.401226748449893,0.06043541603853493
25.411160744049603,0.060497681164471684
25.42109473964931,0.060559984593798466
25.431028735249015,0.060622325496068594
25.44096273084872,0.06068470304758394
25.450896726448427,0.06074711643130169
25.460830722048136,0.0608095648367411
25.470764717647842,0.06087204745989002
25.48069871324755,0.060934563503111785
25.490632708847254,0.06099711217505178
25.50056670444696,0.0610596926905442
25.51050070004667,0.061122304270518714
25.520434695646376,0.06118494614190712
25.530368691246082,0.06124761753755017
25.540302686845788,0.06131031769610412
25.550236682445494,0.061373045861947494
25.5601706780452,0.06143580128508779
25.57010467364491,0.06149858322106815
25.580038669244615,0.06156139093087398
25.58997266484432,0.061624223680839856
25.599906660444027,0.06168708074255599
25.609840656043733,0.061749961392775034
25.619774651643443,0.06181286491331883
25.62970864724315,0.06187579059098491
25.639642642842855,0.06193873771745339
25.64957663844256,0.062001705589193594
25.659510634042267,0.06206469350737075
25.669444629641973,0.06212770077775262
25.679378625241682,0.06219072671061634
25.68931262084139,0.062253770620654916
25.699246616441094,0.06231683182688412
25.7091806120408,0.06237990965254908
25.719114607640506,0.06244300342503094
25.729048603240216,0.06250611247575369
25.73898259883992,0.06256923614009068
25.748916594439628,0.06263237375727145
25.758850590039334,0.06269552467028837
25.76878458563904,0.06275868822580338
25.77871858123875,0.06282186377405467
25.788652576838455,0.06288505066876325
25.79858657243816,0.06294824826703982
25.808520568037867,0.06301145592929144
25.818454563637573,0.06307467301912807
25.828388559237283,0.0631378989032695
25.83832255483699,0.06320113295145181
25.848256550436695,0.0632643745363342
25.8581905460364,0.06332762303340572
25.868124541636107,0.06339087782089184
25.878058537235813,0.06345413827966119
25.887992532835522,0.06351740379313238
25.897926528435228,0.06358067374718042
25.907860524034934,0.06364394753004372
25.91779451963464,0.06370722453223056
25.927728515234346,0.06377050414642593
25.937662510834055,0.06383378576739815
25.94759650643376,0.06389706879190553
25.957530502033467,0.06396035261860314
25.967464497633173,0.06402363664794947
25.97739849323288,0.0640869202821132
25.987332488832585,0.0641502029248797
25.997266484432295,0.064213483981558
26.007200480032,0.06427676285888739
26.017134475631707,0.06434003896495817
26.027068471231413,0.06440331170919197
26.03700246683112,0.06446658050236179
26.04693646243083,0.0645298447566151
26.056870458030534,0.06459310388549726
26.06680445363024,0.06465635730397465
26.076738449229946,0.06471960442845788
26.086672444829652,0.06478284467682525
26.096606440429362,0.0648460774684457
26.106540436029068,0.06490930222420227
26.116474431628774,0.06497251836651523
26.12640842722848,0.06503572531936538
26.136342422828186,0.06509892250831735
26.146276418427895,0.06516210936054272
26.1562104140276,0.06522528530484323
26.166144409627307,0.06528844977167429
26.176078405227013,0.06535160219316793
26.18601240082672,0.06541474200315621
26.195946396426425,0.0654778686371944
26.205880392026135,0.06554098153258424
26.21581438762584,0.06560408012839723
26.225748383225547,0.0656671638654977
26.235682378825253,0.06573023218656639
26.24561637442496,0.06579328453612335
26.255550370024668,0.06585632036055135
26.265484365624374,0.06591933910811906
26.27541836122408,0.06598234022900444
26.285352356823786,0.0660453231753178
26.295286352423492,0.06610828740112512
26.305220348023198,0.06617123236247133
26.315154343622908,0.06623415751740351
26.325088339222614,0.06629706232599417
26.33502233482232,0.06635994625036436
26.344956330422026,0.06642280875470716
26.35489032602173,0.06648564930531073
26.36482432162144,0.06654846737058163
26.374758317221147,0.06661126242106803
26.384692312820853,0.06667403392948296
26.39462630842056,0.06673678137072758
26.404560304020265,0.06679950422191441
26.414494299619975,0.06686220196239068
26.42442829521968,0.0669248740737612
26.434362290819386,0.06698752003991218
26.444296286419092,0.067050139347034
26.4542302820188,0.06711273148364459
26.464164277618508,0.06717529594061289
26.474098273218214,0.0672378322111817
26.48403226881792,0.06730033979099125
26.493966264417626,0.06736281817810234
26.503900260017332,0.06742526687301953
26.513834255617038,0.06748768537871443
26.523768251216747,0.067550073200649
26.533702246816453,0.06761242984679866
26.54363624241616,0.06767475482767568
26.553570238015865,0.06773704765635231
26.56350423361557,0.0677993078484841
26.57343822921528,0.06786153492233313
26.583372224814987,0.06792372839879117
26.593306220414693,0.06798588780140305
26.6032402160144,0.06804801265638988
26.613174211614105,0.06811010249267217
26.62310820721381,0.06817215684189329
26.63304220281352,0.06823417523844248
26.642976198413226,0.06829615721947827
26.652910194012932,0.0683581023249516
26.66284418961264,0.06842001009762924
26.672778185212344,0.06848188008311679
26.682712180812054,0.06854371182988221
26.69264617641176,0.06860550488927868
26.702580172011466,0.0686672588155683
26.71251416761117,0.06872897316594499
26.722448163210878,0.06879064750055787
26.732382158810587,0.06885228138253452
26.742316154410293,0.06891387437800414
26.75225015001,0.06897542605612086
26.762184145609705,0.06903693598908704
26.77211814120941,0.06909840375217632
26.78205213680912,0.06915982892375715
26.791986132408827,0.06922121108531565
26.801920128008533,0.06928254982147929
26.81185412360824,0.06934384472003982
26.821788119207945,0.06940509537197662
26.83172211480765,0.06946630137148
26.84165611040736,0.06952746231597431
26.851590106007066,0.06958857780614129
26.861524101606772,0.06964964744594328
26.871458097206478,0.0697106708426465
26.881392092806184,0.0697716476068442
26.891326088405894,0.0698325773524801
26.9012600840056,0.06989345969687127
26.911194079605306,0.06995429426073181
26.92112807520501,0.07001508066819585
26.931062070804717,0.07007581854684078
26.940996066404423,0.07013650752771058
26.950930062004133,0.07019714724533906
26.96086405760384,0.070257737337773
26.970798053203545,0.07031827744659558
26.98073204880325,0.07037876721694943
26.990666044402957,0.07043920629756
27.000600040002666,0.07049959434075878
27.010534035602372,0.07055993100250521
27.02046803120208,0.07062021594238198
27.030402026801784,0.07068044882352888
27.04033602240149,0.07074062931255587
27.0502700180012,0.07080075707945514
27.060204013600906,0.07086083179751317
27.070138009200612,0.07092085314322297
27.080072004800318,0.07098082079619616
27.090006000400024,0.07104073443907521
27.099939995999733,0.07110059375744535
27.10987399159944,0.07116039843974696
27.119807987199145,0.07122014817718757
27.12974198279885,0.07127984266365402
27.139675978398557,0.07133948159562463
27.149609973998263,0.07139906467208128
27.159543969597973,0.07145859159442161
27.16947796519768,0.07151806206637111
27.179411960797385,0.07157747579389528
27.18934595639709,0.07163683248511175
27.199279951996797,0.0716961318502025
27.209213947596506,0.07175537360132583
27.219147943196212,0.07181455745252863
27.229081938795918,0.07187368311965854
27.239015934395624,0.07193275032027593
27.24894992999533,0.07199175877356626
27.258883925595036,0.07205070820025201
27.268817921194746,0.07210959832250494
27.27875191679445,0.07216842886385814
27.288685912394158,0.07222719954911833
27.298619907993864,0.07228591010427773
27.30855390359357,0.07234456025642653
27.31848789919328,0.07240314973366475
27.328421894792985,0.07246167826501446
27.33835589039269,0.07252014558033201
27.348289885992397,0.07257855141022002
27.358223881592103,0.07263689548593968
27.368157877191813,0.07269517753932275
27.37809187279152,0.07275339730268372
27.388025868391225,0.07281155450873206
27.39795986399093,0.0728696488904842
27.407893859590637,0.07292768018117576
27.417827855190346,0.07298564811417371
27.427761850790052,0.07304355242288839
27.437695846389758,0.07310139284068579
27.447629841989464,0.07315916910079959
27.45756383758917,0.07321688093624336
27.467497833188876,0.07327452807972264
27.477431828788585,0.07333211026354708
27.48736582438829,0.07338962721954266
27.497299819987997,0.07344707867896376
27.507233815587703,0.07350446437240526
27.51716781118741,0.07356178402971476
27.52710180678712,0.07361903737990474
27.537035802386825,0.07367622415106452
27.54696979798653,0.0737333440702726
27.556903793586237,0.07379039686350865
27.566837789185943,0.07384738225556585
27.57677178478565,0.07390429996996273
27.58670578038536,0.07396114972885559
27.596639775985064,0.07401793125295045
27.60657377158477,0.07407464426141523
27.616507767184476,0.07413128847179198
27.626441762784182,0.07418786359990895
27.636375758383892,0.0742443693597927
27.646309753983598,0.07430080546358021
27.656243749583304,0.07435717162143118
27.66617774518301,0.07441346754143999
27.676111740782716,0.07446969292954791
27.686045736382425,0.0745258474894553
27.69597973198213,0.07458193092253355
27.705913727581837,0.0746379429277375
27.715847723181543,0.07469388320151733
27.72578171878125,0.07474975143773084
27.73571571438096,0.07480554732755555
27.745649709980665,0.07486127055940078
27.75558370558037,0.07491692081881986
27.765517701180077,0.07497249778842228
27.775451696779783,0.0750280011477858
27.78538569237949,0.0750834305733685
27.795319687979198,0.0751387857384211
27.805253683578904,0.07519406631289888
27.81518767917861,0.07524927196337407
27.825121674778316,0.07530440235294776
27.835055670378022,0.07535945714116214
27.84498966597773,0.07541443598391269
27.854923661577438,0.07546933853336014
27.864857657177144,0.07552416443784286
27.87479165277685,0.07557891334178875
27.884725648376556,0.07563358488562752
27.89465964397626,0.07568817870570281
27.90459363957597,0.07574269443418435
27.914527635175677,0.07579713169897999
27.924461630775383,0.0758514901236479
27.93439562637509,0.07590576932730879
27.944329621974795,0.07595996892455795
27.954263617574505,0.07601408852537739
27.96419761317421,0.07606812773504797
27.974131608773916,0.07612208615406162
27.984065604373622,0.07617596337803342
27.99399959997333,0.07622975899761372
28.003933595573038,0.07628347259840036
28.013867591172744,0.07633710376085169
28.02380158677245,0.07639065206020967
28.033735582372156,0.07644411706643416
28.043669577971862,0.07649749834413952
28.05360357357157,0.07655079545253128
28.063537569171277,0.07660400794534256
28.073471564770983,0.07665713537077071
28.08340556037069,0.07671017727141394
28.093339555970395,0.07676313318420777
28.1032735515701,0.07681600264036169
28.11320754716981,0.07686878516529573
28.123141542769517,0.07692148027857693
28.133075538369223,0.07697408749385598
28.14300953396893,0.0770266063188039
28.152943529568635,0.07707903625504839
28.162877525168344,0.07713137679811062
28.17281152076805,0.07718362743734154
28.182745516367756,0.07723578765585873
28.192679511967462,0.07728785693048279
28.20261350756717,0.07733983473167401
28.212547503166874,0.07739172052346883
28.222481498766584,0.0774435137634165
28.23241549436629,0.07749521390251565
28.242349489965996,0.07754682038515076
28.2522834855657,0.0775983326490289
28.262217481165408,0.07764975012511614
28.272151476765117,0.07770107223757425
28.282085472364823,0.07775229840369706
28.29201946796453,0.07780342803384731
28.301953463564235,0.07785446053139307
28.31188745916394,0.07790539529264429
28.32182145476365,0.0779562317067894
28.331755450363357,0.07800696915583195
28.341689445963063,0.07805760701452698
28.35162344156277,0.07810814465031791
28.361557437162475,0.07815858142327275
28.371491432762184,0.078208916686021
28.38142542836189,0.0782591497836899
28.391359423961596,0.07830928005384134
28.401293419561302,0.07835930682640815
28.411227415161008,0.07840922942363078
28.421161410760714,0.07845904715999394
28.431095406360424,0.07850875934216299
28.44102940196013,0.07855836526892072
28.450963397559835,0.07860786423110376
28.46089739315954,0.0786572555115392
28.470831388759247,0.07870653838498119
28.480765384358957,0.07875571211804752
28.490699379958663,0.07880477596915611
28.50063337555837,0.07885372918846163
28.510567371158075,0.07890257101779213
28.52050136675778,0.07895130069058544
28.530435362357487,0.07899991743182597
28.540369357957196,0.07904842045798108
28.550303353556902,0.07909680897693773
28.56023734915661,0.0791450821879391
28.570171344756314,0.07919323928152106
28.58010534035602,0.07924127943944884
28.59003933595573,0.07928920183465352
28.599973331555436,0.07933700563116862
28.609907327155142,0.07938468998406668
28.619841322754848,0.07943225403939587
28.629775318354554,0.07947969693411651
28.639709313954263,0.07952701779603764
28.64964330955397,0.07957421574375359
28.659577305153675,0.07962128988658052
28.66951130075338,0.07966823932449316
28.679445296353087,0.07971506314806115
28.689379291952797,0.07976176043838576
28.699313287552503,0.07980833026703638
28.70924728315221,0.07985477169598709
28.719181278751915,0.07990108377755337
28.72911527435162,0.07994726555432848
28.739049269951327,0.07999331605912013
28.748983265551036,0.08003923431488709
28.758917261150742,0.08008501933467556
28.768851256750448,0.08013067012155604
28.778785252350154,0.08017618566855969
28.78871924794986,0.0802215649586149
28.79865324354957,0.08026680696448404
28.808587239149276,0.08031191064869973
28.81852123474898,0.08035687496350176
28.828455230348688,0.08040169885077335
28.838389225948394,0.08044638124197792
28.8483232215481,0.08049092105809563
28.85825721714781,0.08053531720955985
28.868191212747515,0.0805795685961938
28.87812520834722,0.08062367410714716
28.888059203946927,0.08066763262083257
28.897993199546633,0.08071144300486219
28.907927195146343,0.08075510411598442
28.91786119074605,0.08079861480002022
28.927795186345755,0.08084197389179994
28.93772918194546,0.08088518021509962
28.947663177545166,0.08092823258257786
28.957597173144876,0.08097112979571218
28.967531168744582,0.08101387064473561
28.977465164344288,0.08105645390857334
28.987399159943994,0.08109887835477922
28.9973331555437,0.08114114273947241
29.00726715114341,0.08118324580727482
29.017201146743115,0.08122518629131345
29.02713514234282,0.08126696291350305
29.037069137942527,0.08130857438501153
29.047003133542233,0.08135001940674044
29.05693712914194,0.08139129666980535
29.06687112474165,0.08143240485601627
29.076805120341355,0.08147334263835793
29.08673911594106,0.08151410868147042
29.096673111540767,0.08155470164212938
29.106607107140473,0.08159512016972657
29.116541102740182,0.08163536290675008
29.12647509833989,0.08167542848926489
29.136409093939594,0.08171531554739328
29.1463430895393,0.08175502270579504
29.156277085139006,0.08179454858414821
29.166211080738712,0.08183389179762914
29.176145076338422,0.08187305095739307
29.186079071938128,0.0819120246710545
29.196013067537834,0.08195081154316766
29.20594706313754,0.08198941017570677
29.215881058737246,0.08202781916854657
29.225815054336955,0.08206603711994268
29.23574904993666,0.08210406262701198
29.245683045536367,0.082141894286213
29.255617041136073,0.08217953069382648
29.26555103673578,0.08221697044643553
29.27548503233549,0.08225421214140619
29.285419027935195,0.08229125437736787
29.2953530235349,0.08232809575469355
29.305287019134607,0.08236473487598045
29.315221014734313,0.08240117034653022
29.325155010334022,0.08243740077482944
29.335089005933728,0.08247342477303005
29.345023001533434,0.0825092409574296
29.35495699713314,0.08254484794895191
29.364890992732846,0.08258024437362721
29.374824988332552,0.08261542886307273
29.38475898393226,0.08265040005497304
29.394692979531968,0.08268515659356038
29.404626975131674,0.08271969713009515
29.41456097073138,0.08275402032334639
29.424494966331086,0.08278812484007202
29.434428961930795,0.08282200935549926
29.4443629575305,0.08285567255380515
29.454296953130207,0.08288911312859691
29.464230948729913,0.08292232978339227
29.47416494432962,0.08295532123209994
29.484098939929325,0.08298808619950007
29.494032935529034,0.08302062342172446
29.50396693112874,0.0830529316467372
29.513900926728446,0.08308500963481485
29.523834922328152,0.08311685615902711
29.53376891792786,0.08314847000571692
29.543702913527568,0.0831798499749811
29.553636909127274,0.08321099488115062
29.56357090472698,0.08324190355327105
29.573504900326686,0.08327257483558304
29.583438895926392,0.08330300758800253
29.5933728915261,0.08333320068660134
29.603306887125807,0.08336315302408752
29.613240882725513,0.08339286351028566
29.62317487832522,0.08342233107261743
29.633108873924925,0.08345155465658192
29.643042869524635,0.08348053322623607
29.65297686512434,0.08350926576467495
29.662910860724047,0.0835377512745124
29.672844856323753,0.08356598877836119
29.68277885192346,0.08359397731931363
29.692712847523165,0.08362171596142176
29.702646843122874,0.08364920379017798
29.71258083872258,0.08367643991299528
29.722514834322286,0.08370342345968772
29.732448829921992,0.0837301535829508
29.742382825521698,0.08375662945884192
29.752316821121408,0.08378285028726072
29.762250816721114,0.08380881529242956
29.77218481232082,0.08383452372337377
29.782118807920526,0.08385997485440226
29.79205280352023,0.0838851679855878
29.801986799119938,0.08391010244324741
29.811920794719647,0.08393477758042284
29.821854790319353,0.08395919277736086
29.83178878591906,0.0839833474419938
29.841722781518765,0.08400724101041991
29.85165677711847,0.08403087294738368
29.86159077271818,0.08405424274675635
29.871524768317887,0.0840773499320162
29.881458763917593,0.08410019405672914
29.8913927595173,0.0841227747050289
29.901326755117005,0.08414509149209755
29.911260750716714,0.08416714406464595
29.92119474631642,0.08418893210139398
29.931128741916126,0.08421045531355112
29.941062737515832,0.08423171344529677
29.950996733115538,0.08425270627426067
29.960930728715248,0.08427343361200332
29.970864724314954,0.08429389530449632
29.98079871991466,0.08431409123260283
29.990732715514365,0.084334021312558
30.00066671111407,0.08435368549644934
30.010600706713777,0.08437308377268633
30.020534702313487,0.08439221616624289
30.030468697913193,0.08441108273839132
30.0404026935129,0.0844296835862613
30.050336689112605,0.08444801884239253
30.06027068471231,0.08446608867428824
30.07020468031202,0.08448389328396805
30.080138675911726,0.08450143290752112
30.090072671511432,0.08451870781465937
30.10000666711114,0.08453571830827046
30.109940662710844,0.08455246472397096
30.11987465831055,0.08456894742965944
30.12980865391026,0.08458516682506956
30.139742649509966,0.08460112334132323
30.149676645109672,0.08461681744048367
30.159610640709378,0.08463224961510854
30.169544636309084,0.08464742038780301
30.179478631908793,0.08466233031077292
30.1894126275085,0.0846769799653779
30.199346623108205,0.08469136996168437
30.20928061870791,0.08470550093801876
30.219214614307617,0.08471937356052057
30.229148609907327,0.0847329885226955
30.239082605507033,0.08474634654496853
30.24901660110674,0.084759448374237
30.258950596706445,0.08477229478342381
30.26888459230615,0.0847848865710305
30.27881858790586,0.08479722456069022
30.288752583505566,0.08480930960072107
30.298686579105272,0.084821142563679
30.308620574704978,0.08483272434591105
30.318554570304684,0.08484405586710835
30.32848856590439,0.0848551380698594
30.3384225615041,0.08486597191920299
30.348356557103806,0.08487655840218136
30.35829055270351,0.08488689852739337
30.368224548303218,0.08489699332454757
30.378158543902924,0.08490684384401533
30.388092539502633,0.08491645115638385
30.39802653510234,0.08492581635200934
30.407960530702045,0.08493494054057026
30.41789452630175,0.08494382485062014
30.427828521901457,0.08495247042914093
30.437762517501163,0.08496087844109597
30.447696513100873,0.0849690500689832
30.45763050870058,0.08497698651238815
30.467564504300285,0.0849846889875372
30.47749849989999,0.08499215872685047
30.487432495499696,0.08499939697849522
30.497366491099406,0.08500640500593863
30.507300486699112,0.08501318408750122
30.517234482298818,0.08501973551590969
30.527168477898524,0.08502606059785021
30.53710247349823,0.08503216065352147
30.54703646909794,0.08503803701618771
30.556970464697645,0.08504369103173201
30.56690446029735,0.08504912405820919
30.576838455897057,0.08505433746539903
30.586772451496763,0.08505933263435943
30.596706447096473,0.08506411095697936
30.60664044269618,0.0850686738355321
30.616574438295885,0.08507302268222831
30.62650843389559,0.08507715891876912
30.636442429495297,0.08508108397589921
30.646376425095003,0.08508479929296
30.656310420694712,0.08508830631744276
30.66624441629442,0.08509160650454155
30.676178411894124,0.08509470131670653
30.68611240749383,0.08509759222319699
30.696046403093536,0.08510028069963439
30.705980398693246,0.08510276822755558
30.715914394292952,0.08510505629396589
30.725848389892658,0.0851071463908921
30.735782385492364,0.08510904001493574
30.74571638109207,0.08511073866682609
30.755650376691776,0.08511224385097327
30.765584372291485,0.08511355707502143
30.77551836789119,0.08511467984940181
30.785452363490897,0.08511561368688579
30.795386359090603,0.08511636010213817
30.80532035469031,0.08511692061127002
30.81525435029002,0.08511729673139208
30.825188345889725,0.08511748998016759
30.83512234148943,0.08511750187536561
30.845056337089137,0.08511733393441398
30.854990332688843,0.08511698767395255
30.864924328288552,0.08511646460938621
30.874858323888258,0.08511576625443801
30.884792319487964,0.08511489412070228
30.89472631508767,0.08511384971719768
30.904660310687376,0.08511263454992045
30.914594306287086,0.08511125012139735
30.92452830188679,0.08510969793023891
30.934462297486498,0.08510797947069237
30.944396293086204,0.08510609623219499
30.95433028868591,0.08510404969892699
30.964264284285616,0.08510184134936478
30.974198279885325,0.08509947265583392
30.98413227548503,0.08509694508406247
30.994066271084737,0.08509426009273371
31.004000266684443,0.0850914191330398
31.01393426228415,0.08508842364825414
31.02386825788386,0.08508527507347961
31.033802253483564,0.08508197483560574
31.04373624908327,0.08507852435330229
31.053670244682976,0.08507492503701329
31.063604240282682,0.08507117828895122
31.07353823588239,0.0850672855030907
31.083472231482098,0.08506324806516269
31.093406227081804,0.0850590673526485
31.10334022268151,0.08505474473477358
31.113274218281216,0.08505028157250179
31.123208213880922,0.08504567921852924
31.13314220948063,0.0850409390172782
31.143076205080337,0.08503606230489136
31.153010200680043,0.08503105040922554
31.16294419627975,0.08502590464984588
31.172878191879455,0.08502062633801975
31.182812187479165,0.08501521677671078
31.19274618307887,0.08500967726057283
31.202680178678577,0.085004009075944
31.212614174278283,0.0849982135008406
31.22254816987799,0.08499229180495119
31.2324821654777,0.0849862452496306
31.242416161077404,0.08498007508789375
31.25235015667711,0.08497378256440989
31.262284152276816,0.0849673689154965
31.272218147876522,0.08496083536911314
31.282152143476228,0.08495418314485569
31.292086139075938,0.08494741345395011
31.302020134675644,0.08494052749924672
31.31195413027535,0.08493352647521384
31.321888125875056,0.08492641156793213
31.33182212147476,0.08491918395508832
31.34175611707447,0.0849118448059694
31.351690112674177,0.08490439528145645
31.361624108273883,0.08489683653401878
31.37155810387359,0.08488916970770781
31.381492099473295,0.0848813959381512
31.391426095073,0.08487351635254665
31.40136009067271,0.08486553206965611
31.411294086272417,0.08485744419979957
31.421228081872123,0.0848492538448493
31.43116207747183,0.08484096209822357
31.441096073071535,0.08483257004488087
31.451030068671244,0.08482407876131377
31.46096406427095,0.08481548931554297
31.470898059870656,0.0848068027671113
31.480832055470362,0.08479802016707771
31.490766051070068,0.08478914255801123
31.500700046669778,0.08478017097398502
31.510634042269484,0.08477110644057033
31.52056803786919,0.08476194997483048
31.530502033468895,0.08475270258531498
31.5404360290686,0.08474336527205327
31.55037002466831,0.08473393902654901
31.560304020268017,0.08472442483177389
31.570238015867723,0.08471482366216167
31.58017201146743,0.08470513648360214
31.590106007067135,0.08469536425343525
31.60004000266684,0.08468550792044487
31.60997399826655,0.08467556842485312
31.619907993866256,0.08466554669831401
31.629841989465962,0.08465544366390765
31.63977598506567,0.08464526023613421
31.649709980665374,0.08463499732090786
31.659643976265084,0.08462465581555083
31.66957797186479,0.0846142366087874
31.679511967464496,0.08460374058073784
31.689445963064202,0.08459316860291247
31.699379958663908,0.08458252153820557
31.709313954263614,0.0845718002408895
31.719247949863323,0.08456100555660861
31.72918194546303,0.08455013832237321
31.739115941062735,0.08453919936655367
31.74904993666244,0.08452818950887434
31.758983932262147,0.08451710956040752
31.768917927861857,0.08450596032356751
31.778851923461563,0.08449474259210463
31.78878591906127,0.08448345715109914
31.798719914660975,0.08447210477695534
31.80865391026068,0.08446068623739535
31.81858790586039,0.08444920229145339
31.828521901460096,0.08443765368946961
31.838455897059802,0.08442604117308408
31.848389892659508,0.08441436547523089
31.858323888259214,0.08440262732013193
31.868257883858924,0.08439082742329124
31.87819187945863,0.08437896649148859
31.888125875058336,0.08436704522277384
31.89805987065804,0.08435506430646073
31.907993866257748,0.08434302442312086
31.917927861857454,0.08433092624457783
31.927861857457163,0.08431877043390114
31.93779585305687,0.08430655764540017
31.947729848656575,0.08429428852461823
31.95766384425628,0.08428196370832654
31.967597839855987,0.08426958382451818
31.977531835455697,0.08425714949240218
31.987465831055403,0.08424466132239741
31.99739982665511,0.08423211991612665
32.007333822254814,0.08421952586641082
32.017267817854524,0.08420687975728043
32.02720181345423,0.08419418216406074
32.037135809053936,0.08418143365350385
32.04706980465364,0.0841686347839252
32.05700380025335,0.08415578610533944
32.06693779585306,0.08414288815959695
32.07687179145276,0.08412994148051975
32.08680578705247,0.08411694659403764
32.09673978265217,0.08410390401832467
32.10667377825188,0.08409081426393504
32.11660777385159,0.08407767783393937
32.12654176945129,0.08406449522406093
32.136475765051,0.08405126692281173
32.146409760650705,0.08403799341162875
32.156343756250415,0.08402467516501011
32.166277751850124,0.08401131265065116
32.17621174744983,0.08399790632958089
32.186145743049536,0.08398445665629777
32.19607973864924,0.0839709640789062
32.20601373424895,0.08395742903925259
32.21594772984866,0.0839438519730615
32.22588172544836,0.08393023331007193
32.23581572104807,0.08391657347417335
32.24574971664777,0.08390287288354192
32.25568371224748,0.08388913195077681
32.265617707847184,0.08387535108303613
32.275551703446894,0.08386153068217332
32.2854856990466,0.08384767114487322
32.295419694646306,0.08383377286278826
32.305353690246015,0.08381983622267465
32.31528768584572,0.08380586160652854
32.32522168144543,0.08379184939172221
32.33515567704514,0.08377779995114026
32.34508967264484,0.08376371365331582
32.35502366824455,0.08374959086256654
32.36495766384425,0.08373543193913102
32.37489165944396,0.08372123723930483
32.38482565504367,0.0837070071155767
32.39475965064337,0.0836927419167648
32.40469364624308,0.08367844198815272
32.414627641842785,0.08366410767162591
32.424561637442494,0.08364973930580755
32.434495633042204,0.08363533722619503
32.444429628641906,0.0836209017652959
32.454363624241616,0.08360643325276415
32.46429761984132,0.08359193201553641
32.47423161544103,0.08357739837796797
32.48416561104074,0.08356283266196922
32.49409960664044,0.08354823518714152
32.50403360224015,0.0835336062709137
32.51396759783985,0.0835189462286779
32.52390159343956,0.08350425537392601
32.53383558903927,0.08348953401838577
32.54376958463897,0.08347478247215687
32.55370358023868,0.08346000104384717
32.563637575838385,0.08344519004070894
32.573571571438094,0.083430349768775
32.583505567037804,0.08341548053299483
32.593439562637506,0.08340058263737084
32.603373558237216,0.08338565638509444
32.61330755383692,0.08337070207868237
32.62324154943663,0.08335572002011277
32.63317554503633,0.08334071051096127
32.64310954063604,0.0833256738525374
32.65304353623575,0.0833106103460206
32.66297753183545,0.08329552029259639
32.67291152743516,0.08328040399359264
32.682845523034864,0.08326526175061567
32.69277951863457,0.08325009386568649
32.70271351423428,0.08323490064137688
32.712647509833985,0.08321968238094564
32.722581505433695,0.0832044393884748
32.7325155010334,0.08318917196900569
32.74244949663311,0.08317388042867518
32.752383492232816,0.08315856507485189
32.76231748783252,0.08314322621627233
32.77225148343223,0.08312786416317701
32.78218547903193,0.08311247922744673
32.79211947463164,0.0830970717227387
32.80205347023135,0.0830816419646227
32.81198746583105,0.08306619027071731
32.82192146143076,0.083050716960826
32.831855457030464,0.08303522235707347
32.841789452630174,0.0830197067840416
32.85172344822988,0.08300417056890577
32.861657443829586,0.08298861404157111
32.871591439429295,0.0829730375348084
32.881525435029,0.08295744138439062
32.89145943062871,0.08294182592922877
32.90139342622841,0.08292619151150829
32.91132742182812,0.08291053847682514
32.92126141742783,0.08289486717432192
32.93119541302753,0.08287917795682423
32.94112940862724,0.08286347118097666
32.95106340422694,0.08284774720737903
32.96099739982665,0.08283200640072264
32.97093139542636,0.08281624912992627
32.980865391026065,0.0828004757682726
32.990799386625774,0.08278468669354414
33.00073338222548,0.08276888228815958
33.010667377825186,0.08275306293930776
33.020601373424896,0.0827372290390375
33.0305353690246,0.08272138098424986
33.04046936462431,0.08270551917665694
33.05040336022401,0.08268964402274001
33.06033735582372,0.08267375593370717
33.07027135142343,0.08265785532545143
33.08020534702313,0.08264194261850856
33.09013934262284,0.08262601823801502
33.10007333822254,0.08261008261366591
33.11000733382225,0.08259413617967265
33.11994132942196,0.08257817937472124
33.129875325021665,0.08256221264192992
33.139809320621374,0.08254623642880721
33.14974331622108,0.08253025118720968
33.159677311820786,0.08251425737329998
33.169611307420496,0.08249825544750475
33.1795453030202,0.08248224587447246
33.18947929861991,0.08246622912303134
33.19941329421961,0.0824502056661473
33.20934728981932,0.08243417598088187
33.21928128541903,0.08241814054835009
33.22921528101873,0.08240209985367832
33.23914927661844,0.08238605438596237
33.249083272218144,0.08237000463822516
33.25901726781785,0.08235395110737481
33.268951263417556,0.08233789429416251
33.278885259017265,0.08232183470314033
33.288819254616975,0.08230577284261927
33.29875325021668,0.08228970922462704
33.30868724581639,0.08227364436486614
33.31862124141609,0.08225757878267159
33.3285552370158,0.08224151300096888
33.33848923261551,0.08222544754623197
33.34842322821521,0.0822093829484412
33.35835722381492,0.08219331974104098
33.36829121941462,0.08217725846089798
33.37822521501433,0.08216119964825892
33.38815921061404,0.08214514384670844
33.398093206213744,0.08212909160312708
33.408027201813454,0.08211304346764911
33.417961197413156,0.08209699999362056
33.427895193012866,0.08208096173755697
33.437829188612575,0.08206492925910147
33.44776318421228,0.08204890312098262
33.45769717981199,0.08203288388897216
33.46763117541169,0.08201687213184324
33.4775651710114,0.08200086842132803
33.48749916661111,0.08198487333207585
33.49743316221081,0.0819688874416109
33.50736715781052,0.08195291133029035
33.51730115341022,0.08193694558126202
33.52723514900993,0.08192099078042256
33.537169144609635,0.08190504751637513
33.547103140209344,0.0818891163803874
33.557037135809054,0.08187319796634952
33.566971131408756,0.081857292870732
33.576905127008466,0.08184140169254343
33.58683912260817,0.08182552503328873
33.59677311820788,0.08180966349692671
33.60670711380759,0.0817938176898283
33.61664110940729,0.08177798822073422
33.626575105007,0.081762175700713
33.6365091006067,0.08174638074311884
33.64644309620641,0.08173060396354963
33.65637709180612,0.08171484597980462
33.66631108740582,0.08169910741184268
33.67624508300553,0.08168338888173984
33.686179078605235,0.08166769101364747
33.696113074204945,0.08165201443375009
33.706047069804654,0.0816363597702232
33.71598106540436,0.08162072765319137
33.725915061004066,0.08160511871468602
33.73584905660377,0.08158953358860334
33.74578305220348,0.08157397291066219
33.75571704780319,0.08155843731836217
33.76565104340289,0.0815429274509412
33.7755850390026,0.0815274439493338
33.7855190346023,0.08151198745612878
33.79545303020201,0.08149655861552714
33.80538702580172,0.0814811580733001
33.815321021401424,0.0814657864767469
33.82525501700113,0.0814504444746528
33.835189012600836,0.08143513271724691
33.845123008200545,0.08141985185616014
33.855057003800255,0.08140460254438311
33.86499099939996,0.08138938543622408
33.87492499499967,0.08137420118726678
33.88485899059937,0.08135905045432838
33.89479298619908,0.08134393389541743
33.90472698179878,0.08132885216969171
33.91466097739849,0.08131380593741615
33.9245949729982,0.08129879585992075
33.9345289685979,0.0812838225995585
33.94446296419761,0.08126888681966327
33.954396959797315,0.08125398918450774
33.964330955397024,0.08123913035926128
33.974264950996734,0.0812243110099479
33.984198946596436,0.08120953180340408
33.994132942196146,0.08119479340723686
34.00406693779585,0.08118009648978142
34.01400093339556,0.08116544172005738
34.02393492899527,0.0811508297677067
34.03386892459497,0.08113626130291124
34.04380292019468,0.08112173699630666
34.05373691579438,0.08110725751889611
34.06367091139409,0.08109282354196398
34.0736049069938,0.08107843573699
34.0835389025935,0.08106409477556273
34.09347289819321,0.0810498013292935
34.103406893792915,0.08103555606973026
34.113340889392624,0.08102135966827126
34.123274884992334,0.08100721279607902
34.133208880592036,0.08099311612399406
34.143142876191746,0.08097907032244854
34.15307687179145,0.08096507606138051
34.16301086739116,0.08095113401014715
34.17294486299086,0.0809372448374391
34.18287885859057,0.08092340921119386
34.19281285419028,0.08090962779850987
34.20274684978998,0.0808959012655602
34.21268084538969,0.08088223027750634
34.222614840989394,0.08086861549841214
34.2325488365891,0.08085505759115735
34.24248283218881,0.0808415572173518
34.252416827788515,0.08082811503724886
34.262350823388225,0.0808147317096595
34.27228481898793,0.08080140789186593
34.28221881458764,0.08078814423953547
34.292152810187346,0.08077494140663438
34.30208680578705,0.08076180004534166
34.31202080138676,0.08074872080596283
34.32195479698646,0.08073570433684378
34.33188879258617,0.0807227512842845
34.34182278818588,0.08070986229245292
34.35175678378558,0.08069703800329882
34.36169077938529,0.08068427905646752
34.371624774984994,0.08067158608921376
34.381558770584704,0.08065895973631533
34.39149276618441,0.08064640062998717
34.401426761784116,0.08063390939979498
34.411360757383825,0.08062148667256905
34.42129475298353,0.08060913307231811
34.43122874858324,0.08059684922014311
34.44116274418295,0.08058463573415106
34.45109673978265,0.08057249322936876
34.46103073538236,0.08056042231765671
34.47096473098206,0.08054842360762288
34.48089872658177,0.0805364977045365
34.49083272218148,0.08052464521024184
34.50076671778118,0.08051286672307206
34.51070071338089,0.08050116283776307
34.520634708980594,0.0804895341453672
34.530568704580304,0.08047798123316716
34.54050270018001,0.08046650468458973
34.550436695779716,0.08045510507911961
34.560370691379426,0.08044378299221326
34.57030468697913,0.08043253899521266
34.58023868257884,0.08042137365525916
34.59017267817854,0.08041028753520721
34.60010667377825,0.0803992811935383
34.61004066937796,0.08038835518427458
34.61997466497766,0.08037751005689292
34.62990866057737,0.08036674635623846
34.63984265617707,0.08035606462243856
34.64977665177678,0.08034546539081662
34.65971064737649,0.08033494919180582
34.669644642976195,0.08032451655086296
34.679578638575904,0.08031416798838224
34.68951263417561,0.08030390401960918
34.699446629775316,0.0802937251545542
34.709380625375026,0.0802836318979067
34.71931462097473,0.08027362474894867
34.72924861657444,0.08026370420146854
34.73918261217414,0.08025387074367511
34.74911660777385,0.08024412485811114
34.75905060337356,0.08023446702156735
34.76898459897326,0.08022489770499615
34.77891859457297,0.08021541737342541
34.788852590172674,0.0802060264858724
34.79878658577238,0.08019672549525737
34.808720581372086,0.08018751484831767
34.818654576971795,0.0801783949855212
34.828588572571505,0.08016936634098056
34.83852256817121,0.0801604293423666
34.84845656377092,0.08015158441082233
34.85839055937062,0.0801428319608768
34.86832455497033,0.0801341724003588
34.87825855057004,0.08012560613031065
34.88819254616974,0.0801171335449021
34.89812654176945,0.08010875503134411
34.90806053736915,0.0801004709698026
34.91799453296886,0.08009228173331237
34.92792852856857,0.0800841876876908
34.937862524168274,0.08007618919145168
34.947796519767984,0.08006828659571905
34.957730515367686,0.080060480244141
34.967664510967396,0.08005277047280346
34.977598506567105,0.08004515761014407
34.98753250216681,0.08003764197686584
34.99746649776652,0.08003022388585115
35.00740049336622,0.08002290364207593
35.01733448896593,0.08001568154255749
35.02726848456564,0.08000855787644298
35.03720248016534,0.08000153292518737
35.04713647576505,0.07999460696273857
35.05707047136475,0.07998778025572241
35.06700446696446,0.07998105306362775
35.07693846256417,0.07997442563899165
35.086872458163874,0.07996789822758421
35.096806453763584,0.07996147106859387
35.106740449363286,0.07995514439481231
35.116674444962996,0.07994891843281958
35.126608440562705,0.0799427934031692
35.13654243616241,0.07993676952057308
35.14647643176212,0.07993084699408684
35.15641042736182,0.07992502602729458
35.16634442296153,0.07991930681849421
35.17627841856123,0.07991368956088231
35.18621241416094,0.07990817444273934
35.19614640976065,0.07990276164761458
35.20608040536035,0.07989745135451132
35.21601440096006,0.07989224373807183
35.225948396559765,0.07988713896876254
35.235882392159475,0.07988213721305891
35.245816387759184,0.07987723863363069
35.25575038335889,0.07987244338952687
35.265684378958596,0.07986775163636084
35.2756183745583,0.07986316352649533
35.28555237015801,0.07985867920922757
35.29548636575772,0.07985429883097438
35.30542036135742,0.07985002253545709
35.31535435695713,0.07984585046388674
35.32528835255683,0.07984178275514918
35.33522234815654,0.07983781954598991
35.34515634375625,0.07983396097119948
35.355090339355954,0.0798302071637982
35.36502433495566,0.07982655825522143
35.374958330555366,0.07982301437550471
35.384892326155075,0.07981957565346853
35.394826321754785,0.07981624221690364
35.40476031735449,0.07981301419275612
35.4146943129542,0.07980989170731227
35.4246283085539,0.07980687488638381
35.43456230415361,0.07980396385549299
35.44449629975331,0.07980115874005744
35.45443029535302,0.07979845966557549
35.46436429095273,0.07979586675781107
35.47429828655243,0.07979338014297878
35.48423228215214,0.07979099994792915
35.494166277751845,0.07978872630033339
35.504100273351554,0.0797865593288687
35.514034268951264,0.07978449916340329
35.523968264550966,0.0797825459351813
35.533902260150676,0.07978069977700811
35.54383625575038,0.07977896082343516
35.55377025135009,0.07977732921094519
35.5637042469498,0.07977580507813724
35.5736382425495,0.07977438856591168
35.58357223814921,0.07977307981765537
35.59350623374891,0.07977187897942659
35.60344022934862,0.07977078620014032
35.61337422494833,0.07976980163175296
35.62330822054803,0.07976892542944783
35.63324221614774,0.07976815775181986
35.643176211747445,0.07976749876106089
35.653110207347154,0.07976694862314457
35.663044202946864,0.07976650750801158
35.672978198546566,0.07976617558975456
35.682912194146276,0.07976595304680328
35.69284618974598,0.07976584006210967
35.70278018534569,0.07976583682333281
35.7127141809454,0.07976594352302417
35.7226481765451,0.07976616035881245
35.73258217214481,0.07976648753358886
35.74251616774451,0.07976692525569204
35.75245016334422,0.0797674737390932
35.76238415894393,0.07976813320358107
35.77231815454363,0.0797689038749472
35.78225215014334,0.07976978598517076
35.792186145743045,0.07977077977260381
35.802120141342755,0.07977188548215623
35.81205413694246,0.07977310336548085
35.82198813254217,0.07977443368115847
35.831922128141876,0.07977587669488302
35.84185612374158,0.07977743267964651
35.85179011934129,0.07977910191592416
35.86172411494099,0.07978088469185948
35.8716581105407,0.07978278130344924
35.88159210614041,0.07978479205472869
35.89152610174011,0.07978691725795649
35.90146009733982,0.0797891572337998
35.911394092939524,0.07979151231151942
35.921328088539234,0.07979398282915476
35.93126208413894,0.07979656913370901
35.941196079738646,0.07979927158133408
35.951130075338355,0.07980209053751575
35.96106407093806,0.07980502637725874
35.97099806653777,0.07980807948527172
35.98093206213748,0.07981125025615242
35.99086605773718,0.07981453909457269
36.00080005333689,0.07981794641546353
36.01073404893659,0.07982147264419598
36.0206680445363,0.07982511821667544
36.03060204013601,0.07982888357924776
36.04053603573571,0.07983276918854187
36.05047003133542,0.07983677551131062
36.060404026935124,0.07984090302427142
36.070338022534834,0.0798451522139471
36.080272018134536,0.07984952357650667
36.090206013734246,0.07985401761760595
36.100140009333956,0.07985863485222858
36.11007400493366,0.07986337580452652
36.12000800053337,0.07986824100766095
36.12994199613307,0.07987323100364302
36.13987599173278,0.07987834634317463
36.14980998733249,0.0798835875854891
36.15974398293219,0.07988895529819205
36.1696779785319,0.07989445005710205
36.1796119741316,0.0799000724460915
36.18954596973131,0.07990582305692732
36.19947996533102,0.07991170248911164
36.209413960930725,0.07991771134972275
36.219347956530434,0.07992385025325567
36.22928195213014,0.07993011982146304
36.239215947729846,0.0799365206831959
36.249149943329556,0.07994305347424424
36.25908393892926,0.07994971883717804
36.26901793452897,0.07995651742118783
36.27895193012867,0.07996344988192557
36.28888592572838,0.07997051688134536
36.29881992132809,0.07997771908754417
36.30875391692779,0.07998505717460275
36.3186879125275,0.07999253182242612
36.328621908127204,0.08000014371658462
36.33855590372691,0.08000789354815449
36.34848989932662,0.08001578201355874
36.358423894926325,0.08002380981440782
36.368357890526035,0.08003197765734041
36.37829188612574,0.0800402862538642
36.38822588172545,0.08004873632019675
36.398159877325156,0.08005732857710593
36.40809387292486,0.0800660637497511
36.41802786852457,0.0800749425675236
36.42796186412427,0.08008396576388754
36.43789585972398,0.08009313407622072
36.44782985532368,0.0801024482456551
36.45776385092339,0.08011190901691793
36.4676978465231,0.08012151713817224
36.477631842122804,0.0801312733608576
36.487565837722514,0.0801411784395311
36.497499833322216,0.0801512331317079
36.507433828921926,0.08016143819770206
36.517367824521635,0.08017179440046734
36.52730182012134,0.08018230250543797
36.53723581572105,0.08019296328036929
36.54716981132075,0.08020377749517862
36.55710380692046,0.08021474592178607
36.56703780252017,0.08022586933395512
36.57697179811987,0.08023714850713354
36.58690579371958,0.08024858421829413
36.59683978931928,0.0802601772457754
36.60677378491899,0.08027192836912242
36.6167077805187,0.08028383836892757
36.626641776118404,0.08029590802667122
36.636575771718114,0.0803081381245626
36.646509767317816,0.08032052944538046
36.656443762917526,0.08033308277231398
36.666377758517235,0.08034579888880336
36.67631175411694,0.08035867857838064
36.68624574971665,0.08037172262451057
36.69617974531635,0.08038493181043117
36.70611374091606,0.08039830691899477
36.71604773651576,0.08041184873250838
36.72598173211547,0.0804255580325749
36.73591572771518,0.08043943559993352
36.74584972331488,0.08045348221430064
36.75578371891459,0.08046769865421072
36.765717714514295,0.08048208569685673
36.775651710114005,0.08049664411793134
36.785585705713714,0.08051137469146727
36.79551970131342,0.08052627818967842
36.805453696913126,0.08054135538280033
36.81538769251283,0.08055660703893106
36.82532168811254,0.08057203392387204
36.83525568371225,0.08058763680096867
36.84518967931195,0.08060341643095123
36.85512367491166,0.08061937357177551
36.86505767051136,0.08063550897846365
36.87499166611107,0.08065182340294488
36.88492566171078,0.08066831759389634
36.894859657310484,0.08068499229658371
36.90479365291019,0.08070184825270216
36.914727648509896,0.08071888620021685
36.924661644109605,0.08073610687320398
36.934595639709315,0.08075351100169134
36.94452963530902,0.08077109931149919
36.95446363090873,0.08078887252408098
36.96439762650843,0.08080683135636405
36.97433162210814,0.08082497652059055
36.98426561770785,0.08084330872415801
36.99419961330755,0.08086182866946028
37.00413360890726,0.08088053705372814
37.01406760450696,0.08089943456886624
37.02400160010667,0.08091852190125615
37.03393559570638,0.08093779973152025
37.043869591306084,0.08095726873427878
37.053803586905794,0.08097692957790709
37.063737582505496,0.08099678292429263
37.073671578105206,0.08101682942859208
37.08360557370491,0.08103706973898851
37.09353956930462,0.08105750449644847
37.10347356490433,0.08107813433447902
37.11340756050403,0.08109895987888484
37.12334155610374,0.08111998174752556
37.13327555170344,0.08114120055007257
37.14320954730315,0.08116261688776624
37.15314354290286,0.0811842313531731
37.16307753850256,0.08120604452994289
37.17301153410227,0.08122805699256558
37.182945529701975,0.0812502693061286
37.192879525301684,0.08127268202607403
37.202813520901394,0.08129529569795535
37.212747516501096,0.08131811085719491
37.222681512100806,0.08134112802884093
37.23261550770051,0.08136434772732452
37.24254950330022,0.08138777045621685
37.25248349889993,0.0814113967079863
37.26241749449963,0.08143522696375545
37.27235149009934,0.08145926169305835
37.28228548569904,0.0814835013535974
37.29221948129875,0.08150794639100077
37.30215347689846,0.08153259723857915
37.31208747249816,0.08155745431708314
37.32202146809787,0.08158251803446022
37.331955463697575,0.08160778878561184
37.341889459297285,0.08163326695215067
37.35182345489699,0.08165895290215754
37.3617574504967,0.08168484698993865
37.371691446096406,0.08171094955578259
37.38162544169611,0.08173726092571752
37.39155943729582,0.08176378141126829
37.40149343289552,0.08179051130921351
37.41142742849523,0.0818174509013426
37.42136142409494,0.08184460045421303
37.43129541969464,0.08187196021890727
37.44122941529435,0.08189953043079005
37.451163410894054,0.08192731130926534
37.461097406493764,0.08195530305753357
37.47103140209347,0.08198350586234862
37.480965397693176,0.08201191989377497
37.490899393292885,0.08204054530494495
37.50083338889259,0.08206938223181552
37.5107673844923,0.08209843079292578
37.52070138009201,0.0821276910891537
37.53063537569171,0.08215716320347347
37.54056937129142,0.08218684720071252
37.55050336689112,0.08221674312730869
37.56043736249083,0.0822468510110672
37.57037135809054,0.08227717086091792
37.58030535369024,0.08230770266667231
37.59023934928995,0.08233844639878077
37.600173344889654,0.08236940200808937
37.610107340489364,0.08240056942559738
37.62004133608907,0.0824319485622141
37.629975331688776,0.08246353930851598
37.639909327288485,0.08249534153450391
37.64984332288819,0.0825273550893601
37.6597773184879,0.08255957980120535
37.66971131408761,0.08259201547685607
37.67964530968731,0.08262466190158146
37.68957930528702,0.08265751883886052
37.69951330088672,0.08269058603013917
37.70944729648643,0.08272386319458752
37.71938129208613,0.08275735002885674
37.72931528768584,0.08279104620683636
37.73924928328555,0.08282495137941122
37.749183278885255,0.08285906517421864
37.759117274484964,0.08289338719540565
37.76905127008467,0.08292791702338582
37.778985265684376,0.08296265421459674
37.788919261284086,0.08299759830125672
37.79885325688379,0.08303274879112216
37.8087872524835,0.08306810516724464
37.8187212480832,0.08310366688772787
37.82865524368291,0.08313943338548505
37.83858923928262,0.08317540406799569
37.84852323488232,0.08321157831706293
37.85845723048203,0.08324795548857053
37.868391226081734,0.08328453491224007
37.87832522168144,0.08332131589138797
37.88825921728115,0.08335829770268265
37.898193212880855,0.08339547959590156
37.908127208480565,0.08343286079368845
37.91806120408027,0.08347044049131026
37.92799519967998,0.08350821785641442
37.937929195279686,0.08354619202878587
37.94786319087939,0.08358436212010406
37.9577971864791,0.08362272721370034
37.9677311820788,0.08366128636431475
37.97766517767851,0.08370003859785337
37.98759917327821,0.08373898291114525
37.99753316887792,0.08377811827169965
38.00746716447763,0.0838174436174648
38.017401160077334,0.08385695785669726
38.027335155677044,0.08389665986828869
38.037269151276746,0.08393654850238087
38.047203146876456,0.08397662258100283
38.057137142476165,0.08401688089870782
38.06707113807587,0.08405732222321062
38.07700513367558,0.08409794529602452
38.08693912927528,0.08413874883309856
38.09687312487499,0.08417973152545459
38.1068071204747,0.08422089203982432
38.1167411160744,0.08426222901928652
38.12667511167411,0.08430374108390425
38.13660910727381,0.0843454268313617
38.14654310287352,0.08438728483760165
38.15647709847323,0.08442931365746228
38.166411094072934,0.08447151182531445
38.176345089672644,0.08451387785569893
38.186279085272346,0.08455641024396315
38.196213080872056,0.08459910746689887
38.206147076471765,0.08464196798337874
38.21608107207147,0.08468499023499375
38.22601506767118,0.08472817264669037
38.23594906327088,0.08477151362740742
38.24588305887059,0.08481501157071353
38.2558170544703,0.08485866485544395
38.26575105007,0.08490247184633781
38.27568504566971,0.08494643089467534
38.28561904126941,0.08499054033891473
38.29555303686912,0.08503479850532956
38.30548703246883,0.0850792037086457
38.315421028068535,0.08512375425267846
38.325355023668244,0.08516844843096984
38.33528901926795,0.08521328452742545
38.345223014867656,0.08525826081695191
38.35515701046736,0.0853033755660936
38.36509100606707,0.08534862703367017
38.37502500166678,0.0853940134714134
38.38495899726648,0.08543953312460435
38.39489299286619,0.08548518423271065
38.40482698846589,0.08553096503002337
38.4147609840656,0.08557687374629443
38.42469497966531,0.08562290860737339
38.434628975265014,0.08566906783584485
38.44456297086472,0.0857153496516655
38.454496966464426,0.0857617522728011
38.464430962064135,0.08580827391586385
38.474364957663845,0.0858549127967492
38.48429895326355,0.08590166713127328
38.49423294886326,0.08594853513580987
38.50416694446296,0.08599551502792746
38.51410094006267,0.08604260502702654
38.52403493566238,0.08608980335497658
38.53396893126208,0.08613710823675318
38.54390292686179,0.08618451790107527
38.55383692246149,0.08623203058104208
38.5637709180612,0.08627964451477052
38.57370491366091,0.08632735794603195
38.583638909260614,0.08637516912488959
38.59357290486032,0.08642307630833553
38.603506900460026,0.08647107776092781
38.613440896059736,0.08651917175542771
38.62337489165944,0.08656735657343657
38.63330888725915,0.0866156305060333
38.64324288285886,0.08666399185441115
38.65317687845856,0.08671243893051496
38.66311087405827,0.08676097005767842
38.67304486965797,0.08680958357126098
38.68297886525768,0.08685827781928514
38.69291286085739,0.0869070511630734
38.70284685645709,0.0869559019778855
38.7127808520568,0.08700482865355555
38.722714847656505,0.08705382959512908
38.732648843256214,0.08710290322350026
38.742582838855924,0.08715204797604885
38.752516834455626,0.08720126230727754
38.762450830055336,0.0872505446894489
38.77238482565504,0.0872998936132225
38.78231882125475,0.08734930758829235
38.79225281685446,0.08739878514402347
38.80218681245416,0.0874483248300894
38.81212080805387,0.08749792521710932
38.82205480365357,0.08754758489728498
38.83198879925328,0.08759730248503801
38.84192279485299,0.08764707661764687
38.85185679045269,0.08769690595588403
38.8617907860524,0.08774678918465324
38.871724781652105,0.08779672501362641
38.881658777251815,0.08784671217788095
38.891592772851524,0.08789674943853674
38.90152676845123,0.0879468355833932
38.911460764050936,0.08799696942756671
38.92139475965064,0.08804714981412735
38.93132875525035,0.08809737561473636
38.94126275085006,0.08814764573028303
38.95119674644976,0.0881979590915218
38.96113074204947,0.08824831465970974
38.97106473764917,0.08829871142724312
38.98099873324888,0.08834914841829501
38.990932728848584,0.08839962468945214
39.000866724448294,0.08845013933035219
39.010800720048,0.08850069146430607
39.020734715647706,0.08855128024862846
39.030668711247415,0.08860190487433972
39.04060270684712,0.08865256456565881
39.05053670244683,0.08870325857949045
39.06047069804654,0.08875398620491191
39.07040469364624,0.08880474676266015
39.08033868924595,0.08885553960461867
39.09027268484565,0.08890636411330456
39.10020668044536,0.08895721970135546
39.11014067604507,0.08900810581101651
39.12007467164477,0.08905902191362725
39.13000866724448,0.08910996750910884
39.139942662844184,0.0891609421254507
39.149876658443894,0.08921194531819779
39.1598106540436,0.08926297666993736
39.169744649643306,0.08931403578978601
39.179678645243015,0.08936512231287674
39.18961264084272,0.08941623589984574
39.19954663644243,0.08946737623631956
39.20948063204214,0.08951854303240198
39.21941462764184,0.08956973602216087
39.22934862324155,0.0896209549631155
39.23928261884125,0.08967219963572311
39.24921661444096,0.08972346984286628
39.25915061004066,0.08977476540933942
39.26908460564037,0.08982608618133633
39.27901860124008,0.08987743202593662
39.288952596839785,0.08992880283059304
39.298886592439494,0.08998019850261839
39.3088205880392,0.09003161896867232
39.318754583638906,0.09008306417424854
39.328688579238616,0.09013453408316163
39.33862257483832,0.09018602867703403
39.34855657043803,0.09023754795478318
39.35849056603773,0.09028909193210821
39.36842456163744,0.09034066064097716
39.37835855723715,0.09039225412911388
39.38829255283685,0.0904438724594848
39.39822654843656,0.09049551570978641
39.408160544036264,0.09054718397193154
39.41809453963597,0.09059887735153703
39.42802853523568,0.0906505959674102
39.437962530835385,0.09070233995103595
39.447896526435095,0.09075410944606396
39.4578305220348,0.09080590460779533
39.46776451763451,0.09085772560266983
39.477698513234216,0.09090957260775268
39.48763250883392,0.09096144581022156
39.49756650443363,0.09101334540685373
39.50750050003333,0.09106527160351278
39.51743449563304,0.09111722461463585
39.52736849123275,0.09116920466272035
39.53730248683245,0.09122121197781106
39.54723648243216,0.09127324679698721
39.557170478031864,0.09132530936384917
39.567104473631574,0.09137739992800575
39.57703846923128,0.09142951874456096
39.586972464830986,0.09148166607360095
39.596906460430695,0.09153384217968125
39.6068404560304,0.09158604733131338
39.61677445163011,0.09163828180045222
39.62670844722981,0.09169054586198253
39.63664244282952,0.09174283979320638
39.64657643842923,0.09179516387332982
39.65651043402893,0.09184751838294986
39.66644442962864,0.09189990360354171
39.67637842522834,0.0919523198169454
39.68631242082805,0.09200476730485306
39.69624641642776,0.09205724634829565
39.706180412027464,0.09210975722713007
39.716114407627174,0.09216230021952619
39.726048403226876,0.09221487560145357
39.735982398826586,0.09226748364616877
39.745916394426295,0.09232012462370205
39.755850390026,0.09237279880034445
39.76578438562571,0.09242550643813484
39.77571838122541,0.09247824779434669
39.78565237682512,0.09253102312097529
39.79558637242483,0.09258383266422457
39.80552036802453,0.09263667666399399
39.81545436362424,0.09268955535336579
39.82538835922394,0.09274246895809167
39.83532235482365,0.09279541769608002
39.84525635042336,0.0928484017768827
39.855190346023065,0.09290142140118195
39.865124341622774,0.0929544767602778
39.87505833722248,0.09300756803557443
39.884992332822186,0.09306069539806765
39.89492632842189,0.09311385900783155
39.9048603240216,0.09316705901350573
39.91479431962131,0.09322029555178205
39.92472831522101,0.09327356874689159
39.93466231082072,0.09332687871009197
39.94459630642042,0.0933802255391539
39.95453030202013,0.09343360931784846
39.96446429761984,0.09348703011543376
39.974398293219544,0.09354048798614227
39.98433228881925,0.09359398296866762
39.994266284418956,0.09364751508565143
40.004200280018665,0.09370108434317073
40.014134275618375,0.09375469073026374
40.02406827121808,0.09380833421878777
40.03400226681779,0.09386201476365838
40.04393626241749,0.09391573230315227
40.0538702580172,0.09396948675921113
40.06380425361691,0.09402327803774478
40.07373824921661,0.09407710602893488
40.08367224481632,0.09413097060753844
40.09360624041602,0.09418487163319117
40.10354023601573,0.0942388089507111
40.11347423161544,0.09429278239040206
40.123408227215144,0.09434679176835703
40.13334222281485,0.09440083688676194
40.143276218414556,0.09445491753419882
40.153210214014265,0.0945090334859497
40.163144209613975,0.09456318450429962
40.17307820521368,0.09461737033884046
40.18301220081339,0.09467159072677452
40.19294619641309,0.09472584539321768
40.2028801920128,0.09478013405150311
40.21281418761251,0.09483445640348481
40.22274818321221,0.09488881213984089
40.23268217881192,0.09494320094037742
40.24261617441162,0.09499762247433148
40.25255017001133,0.09505207640067512
40.262484165611035,0.0951065623684184
40.272418161210744,0.09516108001691337
40.282352156810454,0.09521562897615714
40.292286152410156,0.09527020886709557
40.302220148009866,0.09532481930192688
40.31215414360957,0.0953794598844048
40.32208813920928,0.09543413021014259
40.33202213480899,0.09548882986691594
40.34195613040869,0.09554355843496691
40.3518901260084,0.09559831548730732
40.3618241216081,0.09565310059002205
40.37175811720781,0.09570791330257292
40.38169211280752,0.09576275317810179
40.39162610840722,0.0958176197637342
40.40156010400693,0.09587251260088313
40.411494099606635,0.09592743122555199
40.421428095206345,0.09598237516863863
40.431362090806054,0.09603734395623845
40.44129608640576,0.09609233710994806
40.451230082005466,0.09614735414716886
40.46116407760517,0.09620239458141037
40.47109807320488,0.09625745792259387
40.48103206880459,0.0963125436773557
40.49096606440429,0.09636765134935102
40.500900060004,0.09642278043955717
40.5108340556037,0.09647793044657703
40.52076805120341,0.09653310086694289
40.530702046803114,0.09658829119541942
40.540636042402824,0.09664350092530784
40.55057003800253,0.09669872954874875
40.560504033602236,0.09675397655702596
40.570438029201945,0.09680924144087007
40.58037202480165,0.0968645236907618
40.59030602040136,0.09691982279723546
40.60024001600107,0.09697513825118262
40.61017401160077,0.09703046954415544
40.62010800720048,0.0970858161686703
40.63004200280018,0.09714117761851113
40.63997599839989,0.09719655338903319
40.6499099939996,0.09725194297746623
40.6598439895993,0.09730734588321815
40.66977798519901,0.09736276160817864
40.679711980798714,0.09741818965702238
40.689645976398424,0.09747362953751285
40.69957997199813,0.09752908076080544
40.709513967597836,0.09758454284175132
40.719447963197545,0.09764001529920091
40.72938195879725,0.097695497656307
40.73931595439696,0.09775098944082874
40.74924994999667,0.09780649018543479
40.75918394559637,0.09786199942800687
40.76911794119608,0.09791751671194351
40.77905193679578,0.09797304158646315
40.78898593239549,0.09802857360690811
40.7989199279952,0.09808411233504757
40.8088539235949,0.09813965733938138
40.81878791919461,0.09819520819544364
40.828721914794315,0.09825076448610587
40.838655910394024,0.09830632580188084
40.848589905993734,0.09836189174122593
40.858523901593436,0.09841746191084642
40.868457897193146,0.09847303592599943
40.87839189279285,0.09852861341079701
40.88832588839256,0.09858419399850994
40.89825988399226,0.09863977733187093
40.90819387959197,0.09869536306337852
40.91812787519168,0.09875095085560007
40.92806187079138,0.0988065403814756
40.93799586639109,0.09886213132462136
40.947929861990794,0.09891772337963302
40.9578638575905,0.09897331625238939
40.96779785319021,0.09902890966035588
40.977731848789915,0.09908450333288783
40.987665844389625,0.09914009701153437
40.99759983998933,0.09919569045034152
41.00753383558904,0.09925128341615473
41.017467831188746,0.0993068756888439
41.02740182678845,0.0993624670612138
41.03733582238816,0.09941805733871886
41.04726981798786,0.09947364633916271
41.05720381358757,0.09952923389239822
41.06713780918728,0.09958481984002712
41.07707180478698,0.09964040403509981
41.08700580038669,0.09969598634181541
41.096939795986394,0.09975156663522115
41.1068737915861,0.09980714480091264
41.11680778718581,0.0998627207347333
41.126741782785516,0.09991829434247426
41.136675778385225,0.09997386553957432
41.14660977398493,0.1000294342508195
41.15654376958464,0.10008500041004306
41.16647776518434,0.10014056395982518
41.17641176078405,0.10019612485119281
41.18634575638376,0.10025168304331945
41.19627975198346,0.10030723850322494
41.20621374758317,0.10036279120547534
41.21614774318287,0.10041834113188255
41.22608173878258,0.10047388827120447
41.23601573438229,0.1005294326188443
41.245949729981994,0.10058497417655073
41.255883725581704,0.10064051295211769
41.265817721181406,0.10069604895908396
41.275751716781116,0.1007515822164332
41.285685712380825,0.10080711274829358
41.29561970798053,0.10086264058363764
41.30555370358024,0.10091816575598223
41.31548769917994,0.10097368830308795
41.32542169477965,0.10102920826665945
41.33535569037936,0.10108472569204481
41.34528968597906,0.10114024062793549
41.35522368157877,0.10119575312606625
41.36515767717847,0.10125126324091473
41.37509167277818,0.10130677102940151
41.38502566837789,0.10136227655058964
41.394959663977595,0.10141777986538453
41.404893659577304,0.10147328103623401
41.41482765517701,0.10152878012682769
41.424761650776716,0.10158427720179712
41.434695646376426,0.10163977232641545
41.44462964197613,0.10169526556629711
41.45456363757584,0.10175075698709798
41.46449763317554,0.10180624665421469
41.47443162877525,0.10186173463248492
41.48436562437496,0.10191722098588686
41.49429961997466,0.10197270577723903
41.50423361557437,0.10202818906790044
41.514167611174074,0.1020836709174698
41.52410160677378,0.10213915138348593
41.534035602373486,0.10219463052112708
41.543969597973195,0.10225010838291113
41.553903593572905,0.10230558501839494
41.56383758917261,0.10236106047387462
41.57377158477232,0.10241653479208505
41.58370558037202,0.1024720080118997
41.59363957597173,0.1025274801680306
41.60357357157144,0.1025829512907279
41.61350756717114,0.10263842140547984
41.62344156277085,0.1026938905327126
41.63337555837055,0.10274935868748983
41.64330955397026,0.10280482587921283
41.65324354956997,0.10286029211131996
41.663177545169674,0.10291575738098678
41.67311154076938,0.10297122167882572
41.683045536369086,0.10302668498858573
41.692979531968795,0.10308214728685243
41.702913527568505,0.1031376085427475
41.71284752316821,0.10319306871762877
41.72278151876792,0.10324852776479002
41.73271551436762,0.10330398562916049
41.74264950996733,0.10335944224700522
41.75258350556704,0.10341489754562423
41.76251750116674,0.10347035144305271
41.77245149676645,0.1035258038477608
41.78238549236615,0.10358125465835322
41.79231948796586,0.10363670376326929
41.802253483565565,0.1036921510404825
41.812187479165274,0.10374759635720054
41.822121474764984,0.1038030395695649
41.832055470364686,0.10385848052235072
41.841989465964396,0.10391391904866683
41.8519234615641,0.10396935496965513
41.86185745716381,0.10402478809419083
41.87179145276352,0.10408021821858189
41.88172544836322,0.10413564512626895
41.89165944396293,0.10419106858752533
41.90159343956263,0.1042464883591565
41.91152743516234,0.10430190418420011
41.92146143076205,0.1043573157916257
41.93139542636175,0.10441272289603448
41.94132942196146,0.10446812519735932
41.951263417561165,0.10452352238056421
41.961197413160875,0.10457891411534447
41.971131408760584,0.10463430005582612
41.98106540436029,0.10468967984026609
41.990999399959996,0.10474505309075173
42.0009333955597,0.10480041941290073
42.01086739115941,0.10485577839556841
42.02080138675912,0.10491112961070018
42.03073538235882,0.10496647261349323
42.04066937795853,0.10502180694265957
42.05060337355823,0.10507713212069147
42.06053736915794,0.10513244765412762
42.07047136475765,0.10518775303381843
42.080405360357354,0.10524304773519232
42.09033935595706,0.10529833121852118
42.100273351556766,0.10535360292918618
42.110207347156475,0.10540886229794366
42.120141342756185,0.10546410874119087
42.13007533835589,0.10551934166123154
42.1400093339556,0.10557456044654205
42.1499433295553,0.10562976447203687
42.15987732515501,0.10568495309933454
42.16981132075471,0.1057401256770232
42.17974531635442,0.10579528154092674
42.18967931195413,0.10585042001437023
42.19961330755383,0.10590554040844585
42.20954730315354,0.10596064202227874
42.219481298753244,0.10601572414329254
42.229415294352954,0.1060707860474755
42.23934928995266,0.10612582699964596
42.249283285552366,0.10618084625371815
42.259217281152075,0.10623584305296825
42.26915127675178,0.10629081663029986
42.27908527235149,0.10634576620850998
42.2890192679512,0.10640069100055459
42.2989532635509,0.10645559020981447
42.30888725915061,0.10651046303036131
42.31882125475031,0.10656530864722297
42.32875525035002,0.10662012623664963
42.33868924594973,0.10667491496637939
42.34862324154943,0.10672967399590405
42.35855723714914,0.10678440247673511
42.368491232748845,0.10683909955266918
42.378425228348554,0.10689376436005403
42.388359223948264,0.10694839602805434
42.398293219547966,0.10700299367891733
42.408227215147676,0.10705755642823866
42.41816121074738,0.1071120833852282
42.42809520634709,0.10716657365297577
42.43802920194679,0.1072210263287169
42.4479631975465,0.10727544050409875
42.45789719314621,0.10732981526544562
42.46783118874591,0.10738414969402493
42.47776518434562,0.10743844286631304
42.487699179945324,0.10749269385426083
42.49763317554503,0.10754690172555964
42.50756717114474,0.10760106554390697
42.517501166744445,0.1076551843692722
42.527435162344155,0.10770925725816265
42.53736915794386,0.10776328326388887
42.54730315354357,0.10781726143683099
42.557237149143276,0.10787119082470395
42.56717114474298,0.10792507047282363
42.57710514034269,0.10797889942437261
42.58703913594239,0.1080326767206657
42.5969731315421,0.10808640140141608
42.60690712714181,0.10814007250500071
42.61684112274151,0.10819368906872626
42.62677511834122,0.10824725012909509
42.636709113940924,0.10830075472207064
42.64664310954063,0.10835420188334353
42.65657710514034,0.1084075906485972
42.666511100740045,0.10846092005377357
42.676445096339755,0.10851418913533917
42.68637909193946,0.10856739693055044
42.69631308753917,0.10862054247771996
42.70624708313888,0.10867362481648198
42.71618107873858,0.10872664298805813
42.72611507433829,0.10877959603552351
42.73604906993799,0.10883248300407206
42.7459830655377,0.10888530294128272
42.75591706113741,0.1089380548973849
42.76585105673711,0.10899073792552444
42.77578505233682,0.10904335108202937
42.785719047936524,0.10909589342667557
42.795653043536234,0.10914836402295276
42.805587039135936,0.10920076193832996
42.815521034735646,0.10925308624452167
42.825455030335355,0.1093053360177532
42.83538902593506,0.10935751033902685
42.84532302153477,0.10940960829438749
42.85525701713447,0.1094616289751882
42.86519101273418,0.1095135714783565
42.87512500833389,0.10956543490665956
42.88505900393359,0.10961721836897036
42.8949929995333,0.10966892098053338
42.904926995133,0.10972054186323031
42.91486099073271,0.10977208014584594
42.92479498633242,0.1098235349643338
42.934728981932125,0.10987490546208194
42.944662977531834,0.10992619079017901
42.95459697313154,0.10997739010767951
42.964530968731246,0.11002850258187008
42.974464964330956,0.11007952738853495
42.98439895993066,0.11013046371222181
42.99433295553037,0.11018131074650761
43.00426695113007,0.1102320676942643
43.01420094672978,0.11028273376790483
43.02413494232949,0.11033330818946442
43.03406893792919,0.1103837901904948
43.0440029335289,0.11043417901192744
43.053936929128604,0.1104844739039366
43.06387092472831,0.1105346741258026
43.073804920328016,0.11058477894577451
43.083738915927725,0.11063478764093364
43.093672911527435,0.11068469949705619
43.10360690712714,0.11073451380847676
43.11354090272685,0.11078422987795114
43.12347489832655,0.11083384701651941
43.13340889392626,0.1108833645433691
43.14334288952597,0.1109327817856983
43.15327688512567,0.11098209807857845
43.16321088072538,0.11103131276481783
43.17314487632508,0.11108042519482425
43.18307887192479,0.11112943472646848
43.1930128675245,0.11117834072494696
43.202946863124204,0.11122714256264515
43.21288085872391,0.1112758396190005
43.222814854323616,0.11132443128036547
43.232748849923325,0.11137291693987078
43.242682845523035,0.1114212959972882
43.25261684112274,0.11146956785889385
43.26255083672245,0.11151773193733132
43.27248483232215,0.11156578765147449
43.28241882792186,0.11161373442629083
43.29235282352157,0.1116615716927043
43.30228681912127,0.11170929888745859
43.31222081472098,0.11175691545298017
43.32215481032068,0.11180442083724114
43.33208880592039,0.11185181449362264
43.3420228015201,0.11189909588077766
43.351956797119804,0.11194626446249419
43.361890792719514,0.11199331970755841
43.371824788319216,0.11204026108961758
43.381758783918926,0.11208708808704322
43.391692779518635,0.11213380018279427
43.40162677511834,0.11218039686427979
43.41156077071805,0.11222687762322256
43.42149476631775,0.11227324195552177
43.43142876191746,0.11231948936111621
43.44136275751716,0.11236561934384742
43.45129675311687,0.11241163141132257
43.46123074871658,0.11245752507477784
43.47116474431628,0.11250329984894109
43.48109873991599,0.11254895525189529
43.491032735515695,0.1125944908049414
43.500966731115405,0.11263990603246152
43.510900726715114,0.11268520046178195
43.52083472231482,0.11273037362303616
43.530768717914526,0.1127754250490281
43.54070271351423,0.11282035427509503
43.55063670911394,0.11286516083897072
43.56057070471365,0.11290984428064853
43.57050470031335,0.11295440414224432
43.58043869591306,0.11299883996785981
43.59037269151276,0.1130431513034454
43.60030668711247,0.11308733769666342
43.61024068271218,0.11313139869675097
43.620174678311884,0.1131753338543833
43.63010867391159,0.1132191427215367
43.640042669511296,0.11326282485135145
43.649976665111005,0.11330637979799528
43.659910660710715,0.11334980711652604
43.66984465631042,0.11339310636275494
43.67977865191013,0.11343627709310976
43.68971264750983,0.11347931886449762
43.69964664310954,0.11352223123416835
43.70958063870924,0.11356501375957732
43.71951463430895,0.11360766599824876
43.72944862990866,0.11365018750763857
43.73938262550836,0.11369257784499755
43.74931662110807,0.11373483656723452
43.759250616707774,0.11377696323077925
43.769184612307484,0.11381895739144561
43.77911860790719,0.11386081860429466
43.789052603506896,0.11390254642349766
43.798986599106605,0.1139441404021992
43.80892059470631,0.11398560009238029
43.81885459030602,0.11402692504472135
43.82878858590573,0.11406811480846535
43.83872258150543,0.11410916893128081
43.84865657710514,0.11415008695912504
43.85859057270484,0.11419086843610698
43.86852456830455,0.11423151290435046
43.87845856390426,0.11427201990385724
43.88839255950396,0.11431238897236996
43.89832655510367,0.1143526196452354
43.908260550703375,0.11439271145526728
43.918194546303084,0.11443266393260977
43.928128541902794,0.11447247660460008
43.938062537502496,0.11451214899563184
43.947996533102206,0.11455168062701813
43.95793052870191,0.11459107101685442
43.96786452430162,0.11463031967988185
43.97779851990133,0.11466942612735007
43.98773251550103,0.11470838986688048
43.99766651110074,0.1147472104023293
44.00760050670044,0.11478588723365102
44.01753450230015,0.11482441985679545
44.02746849789986,0.11486280776373747
44.03740249349956,0.11490105044258925
44.04733648909927,0.1149391473777185
44.057270484698975,0.1149770980498664
44.067204480298685,0.1150149019362659
44.07713847589839,0.1150525585107597
44.0870724714981,0.11509006724391857
44.097006467097806,0.11512742760315933
44.10694046269751,0.11516463905286309
44.11687445829722,0.11520170105449341
44.12680845389692,0.11523861306671428
44.13674244949663,0.11527537454550847
44.14667644509634,0.11531198494429558
44.15661044069604,0.11534844371404993
44.16654443629575,0.11538475030341928
44.176478431895454,0.1154209041588424
44.18641242749516,0.1154569047246675
44.19634642309487,0.11549275144327038
44.206280418694575,0.11552844375517225
44.216214414294285,0.11556398109915841
44.22614840989399,0.11559936291239593
44.2360824054937,0.11563458863055194
44.24601640109341,0.11566965768791188
44.25595039669311,0.11570456951749739
44.26588439229282,0.11573932355118478
44.27581838789252,0.11577391921982283
44.28575238349223,0.11580835595335119
44.29568637909194,0.11584263318091839
44.30562037469164,0.11587675033099995
44.31555437029135,0.11591070683151668
44.325488365891054,0.11594450210995257
44.335422361490764,0.11597813559347327
44.345356357090466,0.11601160670904387
44.355290352690176,0.11604491488354726
44.365224348289885,0.11607805954390223
44.37515834388959,0.11611104011718154
44.3850923394893,0.1161438560307302
44.395026335089,0.11617650671228338
44.40496033068871,0.11620899159008487
44.41489432628842,0.11624131009300487
44.42482832188812,0.11627346165065838
44.43476231748783,0.11630544569352334
44.44469631308753,0.11633726165305847
44.45463030868724,0.11636890896182182
44.46456430428695,0.11640038705358867
44.474498299886655,0.11643169536346959
44.484432295486364,0.11646283332802897
44.49436629108607,0.11649380038540255
44.504300286685776,0.11652459597541624
44.514234282285486,0.1165552195397037
44.52416827788519,0.11658567052182471
44.5341022734849,0.11661594836738347
44.5440362690846,0.11664605252414638
44.55397026468431,0.11667598244216051
44.56390426028402,0.11670573757387151
44.57383825588372,0.11673531737424184
44.58377225148343,0.11676472130086896
44.593706247083134,0.11679394881410343
44.60364024268284,0.11682299937716693
44.61357423828255,0.11685187245627064
44.623508233882255,0.11688056752073311
44.633442229481965,0.11690908404309866
44.64337622508167,0.11693742149925529
44.65331022068138,0.11696557936855302
44.663244216281086,0.11699355713392187
44.67317821188079,0.11702135428199001
44.6831122074805,0.11704897030320208
44.6930462030802,0.11707640469193713
44.70298019867991,0.11710365694662683
44.71291419427961,0.11713072656987362
44.72284818987932,0.11715761306856882
44.73278218547903,0.1171843159540108
44.742716181078734,0.11721083474202311
44.75265017667844,0.11723716895307261
44.762584172278146,0.11726331811238762
44.772518167877855,0.11728928175007604
44.782452163477565,0.11731505940124358
44.79238615907727,0.11734065060611167
44.80232015467698,0.11736605491013592
44.81225415027668,0.11739127186412396
44.82218814587639,0.11741630102435381
44.8321221414761,0.11744114195269188
44.8420561370758,0.11746579421671112
44.85199013267551,0.11749025738980926
44.86192412827521,0.11751453105132677
44.87185812387492,0.11753861478666527
44.88179211947463,0.11756250818740537
44.891726115074334,0.11758621085142494
44.901660110674044,0.11760972238301738
44.911594106273746,0.11763304239300955
44.921528101873456,0.11765617049887997
44.931462097473165,0.11767910632487712
44.94139609307287,0.1177018495021372
44.95133008867258,0.11772439966880278
44.96126408427228,0.1177467564701405
44.97119807987199,0.11776891955865947
44.98113207547169,0.11779088859422923
44.9910660710714,0.11781266324419808
45.00100006667111,0.11783424318351106
45.01093406227081,0.1178556280948262
45.02086805787052,0.11787681766859329
45.030802053470225,0.1178978116030539
45.040736049069935,0.11791860960421621
45.050670044669644,0.11793921138582884
45.06060404026935,0.11795961666935499
45.070538035869056,0.11797982518394633
45.08047203146876,0.117999836666417
45.09040602706847,0.11801965086121771
45.10034002266818,0.11803926752040954
45.11027401826788,0.11805868640363792
45.12020801386759,0.11807790727810696
45.13014200946729,0.11809692991855297
45.140076005067,0.11811575410721877
45.15001000066671,0.11813437963382756
45.15994399626641,0.11815280629555687
45.16987799186612,0.11817103389701271
45.179811987465825,0.1181890622502033
45.189745983065535,0.1182068911745133
45.199679978665245,0.11822452049667762
45.20961397426495,0.11824195005075554
45.21954796986466,0.11825917967810465
45.22948196546436,0.11827620922735477
45.23941596106407,0.11829303855438196
45.24934995666378,0.11830966752228272
45.25928395226348,0.11832609600134754
45.26921794786319,0.11834232386903537
45.27915194346289,0.1183583510099472
45.2890859390626,0.11837417731580038
45.29901993466231,0.1183898026854023
45.308953930262014,0.11840522702462462
45.31888792586172,0.11842045024637722
45.328821921461426,0.11843547227058196
45.338755917061135,0.11845029302414697
45.34868991266084,0.1184649124409405
45.35862390826055,0.11847933046176486
45.36855790386026,0.11849354703433043
45.37849189945996,0.11850756211322984
45.38842589505967,0.1185213756599115
45.39835989065937,0.1185349876426542
45.40829388625908,0.11854839803654058
45.41822788185879,0.11856160682343132
45.42816187745849,0.11857461399193917
45.4380958730582,0.1185874195374029
45.448029868657905,0.11860002346186117
45.457963864257614,0.11861242577402675
45.467897859857324,0.11862462648926025
45.477831855457026,0.11863662562954436
45.487765851056736,0.1186484232234575
45.49769984665644,0.11866001930614825
45.50763384225615,0.11867141391930901
45.51756783785586,0.11868260711114999
45.52750183345556,0.1186935989363734
45.53743582905527,0.11870438945614727
45.54736982465497,0.11871497873807949
45.55730382025468,0.11872536685619174
45.56723781585439,0.11873555389089367
45.57717181145409,0.11874553992895664
45.5871058070538,0.1187553250634878
45.597039802653505,0.11876490939390413
45.606973798253215,0.11877429302590638
45.61690779385292,0.11878347607145308
45.62684178945263,0.11879245864873447
45.636775785052336,0.11880124088214657
45.64670978065204,0.11880982290226505
45.65664377625175,0.11881820484581938
45.66657777185145,0.11882638685566667
45.67651176745116,0.1188343690807657
45.68644576305087,0.11884215167615098
45.69637975865057,0.11884973480290664
45.70631375425028,0.11885711862814044
45.716247749849984,0.11886430332495777
45.72618174544969,0.11887128907243565
45.7361157410494,0.11887807605559667
45.746049736649105,0.11888466446538308
45.755983732248815,0.11889105449863066
45.76591772784852,0.11889724635804269
45.77585172344823,0.11890324025216416
45.78578571904794,0.11890903639535541
45.79571971464764,0.11891463500776642
45.80565371024735,0.11892003631531062
45.81558770584705,0.11892524054963902
45.82552170144676,0.11893024794811398
45.83545569704647,0.11893505875378343
45.84538969264617,0.11893967321535472
45.85532368824588,0.11894409158716866
45.865257683845584,0.11894831412917342
45.875191679445294,0.1189523411068987
45.885125675045,0.11895617279142952
45.895059670644706,0.11895980945938027
45.904993666244415,0.11896325139286879
45.91492766184412,0.11896649887949018
45.92486165744383,0.11896955221229101
45.93479565304354,0.1189724116897431
45.94472964864324,0.1189750776157176
45.95466364424295,0.11897755029945897
45.96459763984265,0.11897983005555902
45.97453163544236,0.11898191720393074
45.98446563104206,0.11898381206978247
45.99439962664177,0.11898551498359175
46.00433362224148,0.1189870262810794
46.014267617841185,0.11898834630318439
46.024201613440894,0.11898947539604655
46.0341356090406,0.11899041391099809
46.044069604640306,0.11899116220455618
46.054003600240016,0.11899172063841598
46.06393759583972,0.1189920895794435
46.07387159143943,0.11899226939966821
46.08380558703913,0.11899226047627616
46.09373958263884,0.11899206319160262
46.10367357823855,0.11899167793312497
46.11360757383825,0.11899110509345553
46.12354156943796,0.1189903450703344
46.133475565037664,0.11898939826662232
46.14340956063737,0.11898826509029345
46.15334355623708,0.11898694595442823
46.163277551836785,0.11898544127720627
46.173211547436495,0.11898375148189905
46.1831455430362,0.11898187699686294
46.19307953863591,0.1189798182555318
46.203013534235616,0.11897757569641007
46.21294752983532,0.1189751497630654
46.22288152543503,0.11897254090412158
46.23281552103473,0.11896974957325138
46.24274951663444,0.11896677622916932
46.25268351223414,0.11896362133562462
46.26261750783385,0.11896028536139389
46.27255150343356,0.11895676878027407
46.282485499033264,0.11895307207107524
46.29241949463297,0.1189491957176134
46.302353490232676,0.11894514020870342
46.312287485832385,0.11894090603815174
46.322221481432095,0.11893649370474926
46.3321554770318,0.1189319037122643
46.34208947263151,0.11892713656943513
46.35202346823121,0.11892219278996312
46.36195746383092,0.11891707289250546
46.37189145943063,0.11891177740066787
46.38182545503033,0.11890630684299769
46.39175945063004,0.11890066175297644
46.40169344622974,0.11889484266901283
46.41162744182945,0.11888885013443555
46.42156143742916,0.11888268469748615
46.431495433028864,0.11887634691131173
46.441429428628574,0.11886983733395792
46.451363424228276,0.11886315652836174
46.461297419827986,0.11885630506234421
46.471231415427695,0.11884928350860341
46.4811654110274,0.11884209244470731
46.49109940662711,0.11883473245308637
46.50103340222681,0.11882720412102672
46.51096739782652,0.11881950804066267
46.52090139342623,0.11881164480896975
46.53083538902593,0.11880361502775749
46.54076938462564,0.11879541930366218
46.55070338022534,0.11878705824813986
46.56063737582505,0.11877853247745898
46.57057137142476,0.11876984261269341
46.580505367024465,0.11876098927971508
46.590439362624174,0.11875197310918699
46.60037335822388,0.11874279473655595
46.610307353823586,0.1187334548020454
46.62024134942329,0.11872395395064839
46.630175345023,0.11871429283212018
46.64010934062271,0.11870447210097128
46.65004333622241,0.1186944924164601
46.65997733182212,0.11868435444258603
46.66991132742182,0.11867405884808208
46.67984532302153,0.11866360630640771
46.68977931862124,0.11865299749574175
46.69971331422094,0.11864223309897529
46.70964730982065,0.1186313138037043
46.719581305420355,0.11862024030222268
46.729515301020065,0.11860901329151495
46.739449296619775,0.1185976334732492
46.74938329221948,0.11858610155376988
46.75931728781919,0.11857441824409054
46.76925128341889,0.11856258425988678
46.7791852790186,0.1185506003214891
46.78911927461831,0.1185384671538757
46.79905327021801,0.11852618548666514
46.80898726581772,0.11851375605410953
46.81892126141742,0.11850117959508707
46.82885525701713,0.11848845685309496
46.83878925261684,0.11847558857624232
46.848723248216544,0.11846257551724299
46.85865724381625,0.11844941843340816
46.868591239415956,0.11843611808663963
46.878525235015665,0.11842267524342223
46.88845923061537,0.11840909067481682
46.89839322621508,0.11839536515645326
46.90832722181479,0.11838149946852286
46.91826121741449,0.11836749439577177
46.9281952130142,0.11835335072749324
46.9381292086139,0.11833906925752093
46.94806320421361,0.11832465078422137
46.95799719981332,0.1183100961104871
46.96793119541302,0.11829540604372925
46.97786519101273,0.11828058139587054
46.987799186612435,0.11826562298333802
46.997733182212144,0.1182505316270561
47.007667177811854,0.11823530815243843
47.017601173411556,0.11821995338934495
47.027535169011266,0.11820446817189709
47.03746916461097,0.11818885333820796
47.04740316021068,0.11817310973010572
47.05733715581039,0.1181572381928571
47.06727115141009,0.11814123957489132
47.0772051470098,0.11812511472752332
47.0871391426095,0.11810886450467761
47.09707313820921,0.11809248976261172
47.10700713380892,0.11807599135963992
47.11694112940862,0.11805937015585666
47.12687512500833,0.11804262701286032
47.136809120608035,0.11802576279347671
47.146743116207745,0.11800877836148269
47.156677111807454,0.11799167458132971
47.16661110740716,0.1179744523178676
47.176545103006866,0.1179571124360679
47.18647909860657,0.11793965580074768
47.19641309420628,0.11792208327629289
47.20634708980599,0.11790439572638224
47.21628108540569,0.11788659401371061
47.2262150810054,0.11786867899971268
47.2361490766051,0.11785065154428657
47.24608307220481,0.11783251250551734
47.256017067804514,0.11781426273940074
47.26595106340422,0.11779590309956656
47.27588505900393,0.11777743443700255
47.285819054603635,0.11775885759977776
47.295753050203345,0.11774017343276623
47.30568704580305,0.11772138277737056
47.31562104140276,0.11770248647124544
47.32555503700247,0.11768348534802152
47.33548903260217,0.11766438023702865
47.34542302820188,0.11764517196301967
47.35535702380158,0.11762586134589402
47.36529101940129,0.11760644920042114
47.375225015001,0.11758693633596437
47.3851590106007,0.11756732355620433
47.39509300620041,0.11754761165886253
47.405027001800114,0.11752780143542503
47.414960997399824,0.117507893670866
47.42489499299953,0.11748788914337134
47.434828988599236,0.1174677886240623
47.444762984198945,0.11744759287671888
47.45469697979865,0.11742730265750378
47.46463097539836,0.11740691871468562
47.47456497099807,0.11738644178836286
47.48449896659777,0.11736587261018713
47.49443296219748,0.11734521190308693
47.50436695779718,0.1173244603809914
47.51430095339689,0.11730361874855355
47.52423494899659,0.11728268770087415
47.5341689445963,0.1172616679232252
47.54410294019601,0.11724056009077362
47.554036935795715,0.11721936486830471
47.563970931395424,0.11719808290994582
47.57390492699513,0.11717671485889
47.583838922594836,0.11715526134711941
47.593772918194546,0.11713372299512922
47.60370691379425,0.11711210041165089
47.61364090939396,0.1170903941933759
47.62357490499366,0.11706860492467944
47.63350890059337,0.11704673317734379
47.64344289619308,0.11702477951028217
47.65337689179278,0.11700274446926211
47.66331088739249,0.11698062858662914
47.67324488299219,0.11695843238103043
47.6831788785919,0.11693615635713825
47.69311287419161,0.11691380100537377
47.703046869791315,0.11689136680163041
47.712980865391025,0.11686885420699766
47.72291486099073,0.11684626366748457
47.73284885659044,0.11682359561374325
47.742782852190146,0.1168008504607927
47.75271684778985,0.1167780286077422
47.76265084338956,0.11675513043751497
47.77258483898926,0.11673215631657179
47.78251883458897,0.11670910659463458
47.79245283018868,0.11668598160440997
47.80238682578838,0.116662781661313
47.81232082138809,0.11663950706319048
47.822254816987794,0.11661615809004496
47.8321888125875,0.11659273500375783
47.84212280818721,0.11656923804781338
47.852056803786915,0.11654566744702219
47.861990799386625,0.11652202340724466
47.87192479498633,0.1164983061151147
47.88185879058604,0.11647451573776339
47.89179278618574,0.11645065242254238
47.90172678178545,0.11642671629674768
47.91166077738516,0.11640270746734313
47.92159477298486,0.11637862602068412
47.93152876858457,0.1163544720222409
47.94146276418427,0.11633024551632265
47.95139675978398,0.11630594652580062
47.96133075538369,0.11628157505183191
47.971264750983394,0.11625713107358324
47.981198746583104,0.11623261454795407
47.991132742182806,0.11620802540930082
48.001066737782516,0.11618336356915995
48.011000733382225,0.1161586289159843
48.02093472898193,0.11613382131511854
48.03086872458164,0.1161089406092682
48.04080272018134,0.1160839866191277
48.05073671578105,0.11605895914401192
48.06067071138076,0.11603385796248829
48.07060470698046,0.11600868283300861
48.08053870258017,0.11598343349454071
48.09047269817987,0.11595810966720074
48.10040669377958,0.1159327110528847
48.11034068937929,0.11590723733590044
48.120274684978995,0.11588168818359962
48.130208680578704,0.11585606324700938
48.14014267617841,0.11583036216146435
48.150076671778116,0.11580458454723867
48.16001066737782,0.11577873001017756
48.16994466297753,0.11575279814232942
48.17987865857724,0.11572678852257759
48.18981265417694,0.11570070071727237
48.19974664977665,0.11567453428086268
48.20968064537635,0.11564828875652813
48.21961464097606,0.11562196367681088
48.22954863657577,0.1155955585642473
48.23948263217547,0.11556907293200025
48.24941662777518,0.11554250628449046
48.259350623374885,0.11551585811802889
48.269284618974595,0.11548912792144822
48.279218614574305,0.115462315176735
48.28915261017401,0.11543541935966137
48.29908660577372,0.11540843994041698
48.30902060137342,0.11538137638424094
48.31895459697313,0.1153542281520535
48.32888859257284,0.11532699470108819
48.33882258817254,0.1152996754855235
48.34875658377225,0.1152722699571148
48.35869057937195,0.11524477756582631
48.36862457497166,0.11521719776046284
48.37855857057137,0.11518952998930178
48.388492566171074,0.11516177370072489
48.39842656177078,0.11513392834385026
48.408360557370486,0.11510599336916413
48.418294552970195,0.11507796822915273
48.428228548569905,0.11504985237893432
48.43816254416961,0.11502164527689089
48.44809653976932,0.11499334638530007
48.45803053536902,0.11496495517096707
48.46796453096873,0.11493647110585657
48.47789852656844,0.11490789366772454
48.48783252216814,0.11487922234075011
48.49776651776785,0.11485045661616741
48.50770051336755,0.1148215959928977
48.51763450896726,0.11479263997818083
48.527568504566965,0.11476358808820748
48.537502500166674,0.11473443984875085
48.547436495766384,0.11470519479579859
48.557370491366086,0.11467585247618475
48.567304486965796,0.11464641244822141
48.5772384825655,0.11461687428233093
48.58717247816521,0.11458723756167742
48.59710647376492,0.11455750188279905
48.60704046936462,0.11452766685623948
48.61697446496433,0.11449773210718013
48.62690846056403,0.11446769727607176
48.63684245616374,0.11443756201926655
48.64677645176345,0.11440732600964987
48.65671044736315,0.11437698893727216
48.66664444296286,0.1143465505099809
48.676578438562565,0.11431601045405239
48.686512434162275,0.11428536851482358
48.696446429761984,0.11425462445732415
48.70638042536169,0.11422377806690823
48.716314420961396,0.11419282914988622
48.7262484165611,0.11416177753415686
48.73618241216081,0.11413062306983897
48.74611640776052,0.11409936562990333
48.75605040336022,0.11406800511080468
48.76598439895993,0.11403654143311336
48.77591839455963,0.11400497454214749
48.78585239015934,0.11397330440860456
48.795786385759044,0.1139415310291935
48.80572038135875,0.11390965442726653
48.81565437695846,0.11387767465345089
48.825588372558165,0.11384559178628097
48.835522368157875,0.11381340593282993
48.84545636375758,0.11378111722934175
48.85539035935729,0.113748725841863
48.865324354956996,0.11371623196687487
48.8752583505567,0.1136836358319249
48.88519234615641,0.11365093769625877
48.89512634175611,0.11361813785145253
48.90506033735582,0.11358523662204408
48.91499433295553,0.11355223436616532
48.92492832855523,0.11351913147617394
48.93486232415494,0.11348592837928519
48.944796319754644,0.11345262553820398
48.954730315354354,0.11341922345175653
48.96466431095406,0.11338572265552244
48.974598306553766,0.11335212372246636
48.984532302153475,0.11331842726357014
48.99446629775318,0.11328463392846438
49.00440029335289,0.11325074440606042
49.0143342889526,0.1132167594251097
49.0242682845523,0.11318267975418074
49.03420228015201,0.11314850620098878
49.04413627575171,0.11311423961162255
49.05407027135142,0.11307988086976967
49.06400426695113,0.11304543089594271
49.07393826255083,0.11301089064670493
49.08387225815054,0.11297626111389586
49.093806253750245,0.11294154332385739
49.103740249349954,0.1129067383366593
49.113674244949664,0.11287184724532527
49.123608240549366,0.1128368711750584
49.133542236149076,0.11280181128246719
49.14347623174878,0.11276666875479134
49.15341022734849,0.1127314448091273
49.16334422294819,0.11269614069165443
49.1732782185479,0.11266075767686037
49.18321221414761,0.11262529706676717
49.19314620974731,0.11258976019015689
49.20308020534702,0.11255414840179737
49.21301420094672,0.11251846308166812
49.22294819654643,0.11248270563418603
49.23288219214614,0.11244687748743122
49.242816187745845,0.1124109800923727
49.252750183345555,0.11237501492209433
49.26268417894526,0.11233898347102042
49.27261817454497,0.11230288725414168
49.282552170144676,0.11226672780624086
49.29248616574438,0.1122305066811187
49.30242016134409,0.11219422545081939
49.31235415694379,0.11215788570485692
49.3222881525435,0.1121214890494402
49.33222214814321,0.11208503710669938
49.34215614374291,0.11204853151391135
49.35209013934262,0.11201197392272555
49.362024134942324,0.11197536599838985
49.37195813054203,0.11193870941897627
49.38189212614174,0.1119020058746068
49.391826121741445,0.11186525706667917
49.401760117341155,0.11182846470709254
49.41169411294086,0.11179163051747351
49.42162810854057,0.11175475622840157
49.43156210414027,0.1117178435786353
49.44149609973998,0.11168089431433777
49.45143009533969,0.11164391018830254
49.46136409093939,0.11160689295917943
49.4712980865391,0.11156984439070017
49.4812320821388,0.1115327662509044
49.49116607773851,0.11149566031136521
49.50110007333822,0.1114585283464151
49.511034068937924,0.1114213721323718
49.520968064537634,0.11138419344676377
49.530902060137336,0.11134699406755638
49.540836055737046,0.11130977577237734
49.550770051336755,0.11127254033774268
49.56070404693646,0.11123528953828257
49.57063804253617,0.11119802514596698
49.58057203813587,0.11116074892933142
49.59050603373558,0.11112346265270294
49.60044002933529,0.11108616807542572
49.61037402493499,0.11104886695108694
49.6203080205347,0.11101156102674255
49.6302420161344,0.11097425204214305
49.64017601173411,0.11093694172895925
49.65011000733382,0.11089963181000807
49.660044002933525,0.11086232399847844
49.669977998533234,0.11082501999715683
49.67991199413294,0.11078772149765324
49.689845989732646,0.11075043017962696
49.699779985332356,0.11071314771001223
49.70971398093206,0.1106758757422443
49.71964797653177,0.11063861591548477
49.72958197213147,0.1106013698538478
49.73951596773118,0.1105641391656257
49.74944996333089,0.11052692544251465
49.75938395893059,0.11048973025884079
49.7693179545303,0.11045255517078546
49.77925195013,0.11041540171561166
49.78918594572971,0.11037827141088918
49.799119941329415,0.11034116575372097
49.809053936929125,0.11030408621996837
49.818987932528835,0.11026703426347736
49.82892192812854,0.11023001131530408
49.83885592372825,0.11019301878294069
49.84878991932795,0.1101560580495412
49.85872391492766,0.1101191304731471
49.86865791052737,0.11008223738591336
49.87859190612707,0.11004538009333405
49.88852590172678,0.11000855987346812
49.89845989732648,0.10997177797616531
49.90839389292619,0.10993503562229191
49.9183278885259,0.10989833400295641
49.928261884125604,0.1098616742787354
49.93819587972531,0.10982505757889931
49.948129875325016,0.10978848500063827
49.958063870924725,0.10975195760828776
49.967997866524435,0.10971547643255451
49.97793186212414,0.10967904246974228
49.98786585772385,0.1096426566809775
49.99779985332355,0.10960631999143529
50.00773384892326,0.10957003328956891
50.01766784452297,0.10953379742655905
50.02760184012267,0.10949761321662448
50.03753583572238,0.10946148143784837
50.04746983132208,0.1094254028330421
50.05740382692179,0.10938937811060853
50.067337822521495,0.10935340794540588
50.077271818121204,0.10931749297961077
50.087205813720914,0.10928163382358241
50.097139809320616,0.10924583105672579
50.107073804920326,0.1092100852283551
50.11700780052003,0.1091743968585577
50.12694179611974,0.1091387664390573
50.13687579171945,0.10910319443407768
50.14680978731915,0.1090676812812063
50.15674378291886,0.10903222739225765
50.16667777851856,0.10899683315413707
50.17661177411827,0.10896149892970401
50.18654576971798,0.10892622505863588
50.19647976531768,0.10889101185829138
50.20641376091739,0.10885585962457416
50.216347756517095,0.10882076863279636
50.226281752116805,0.10878573913854205
50.236215747716514,0.10875077137853106
50.24614974331622,0.1087158655714823
50.256083738915926,0.10868102191897724
50.26601773451563,0.1086462406063238
50.27595173011534,0.10861152180341951
50.28588572571505,0.10857686566561547
50.29581972131475,0.10854227233457953
50.30575371691446,0.10850774193915998
50.31568771251416,0.10847327459624925
50.32562170811387,0.10843887041164728
50.33555570371358,0.10840452948092512
50.34548969931328,0.10837025189028858
50.35542369491299,0.10833603771744155
50.365357690512695,0.10830188703244986
50.375291686112405,0.10826779989860456
50.385225681712114,0.10823377637328574
50.39515967731182,0.1081998165088258
50.405093672911526,0.10816592035337318
50.41502766851123,0.10813208795175588
50.42496166411094,0.10809831934634506
50.43489565971064,0.10806461457791848
50.44482965531035,0.1080309736865241
50.45476365091006,0.10799739671234374
50.46469764650976,0.10796388369655648
50.47463164210947,0.1079304346822023
50.484565637709174,0.10789704971504559
50.494499633308884,0.10786372884443875
50.50443362890859,0.10783047212418566
50.514367624508296,0.10779727961340543
50.524301620108005,0.1077641513773957
50.53423561570771,0.10773108748849637
50.54416961130742,0.107698088026953
50.55410360690713,0.1076651530817806
50.56403760250683,0.10763228275162696
50.57397159810654,0.1075994771456363
50.58390559370624,0.10756673638431277
50.59383958930595,0.10753406060038416
50.60377358490566,0.10750144993966523
50.61370758050536,0.10746890456192143
50.62364157610507,0.10743642464173231
50.633575571704775,0.10740401036935533
50.643509567304484,0.10737166195158905
50.653443562904194,0.10733937961263702
50.663377558503896,0.10730716359497115
50.673311554103606,0.10727501416019522
50.68324554970331,0.1072429315899087
50.69317954530302,0.10721091618656996
50.70311354090272,0.10717896827436005
50.71304753650243,0.10714708820004619
50.72298153210214,0.1071152763338453
50.73291552770184,0.10708353307028765
50.74284952330155,0.10705185882908029
50.75278351890125,0.10702025405597063
50.76271751450096,0.10698871922361006
50.77265151010067,0.10695725483241744
50.782585505700375,0.10692586141144275
50.792519501300085,0.10689453951923046
50.80245349689979,0.10686328974468325
50.8123874924995,0.10683211270792553
50.822321488099206,0.10680100906116699
50.83225548369891,0.10676997948956606
50.84218947929862,0.10673902471209357
50.85212347489832,0.10670814548239628
50.86205747049803,0.10667734258966048
50.87199146609774,0.1066466168594754
50.88192546169744,0.106615969154697
50.89185945729715,0.10658540037631115
50.901793452896854,0.10655491146429764
50.91172744849656,0.10652450339849341
50.92166144409627,0.10649417719945618
50.931595439695975,0.10646393392932807
50.941529435295685,0.10643377469269912
50.95146343089539,0.10640370063747076
50.9613974264951,0.10637371295571948
50.971331422094806,0.10634381288456043
50.98126541769451,0.1063140017070107
50.99119941329422,0.10628428075285323
51.00113340889392,0.10625465139950009
51.01106740449363,0.10622511507283405
51.02100140009334,0.1061956732476378
51.03093539569304,0.10616632744718181
51.04086939129275,0.10613707924254627
51.050803386892454,0.10610793025193624
51.060737382492164,0.10607888213999675
51.070671378091866,0.10604993661712774
51.080605373691576,0.10602109543879926
51.090539369291285,0.1059923604048664
51.10047336489099,0.10596373335888458
51.1104073604907,0.10593521618742421
51.1203413560904,0.10590681081938624
51.13027535169011,0.10587851922531681
51.14020934728982,0.10585034341672257
51.15014334288952,0.10582228544538574
51.16007733848923,0.1057943474026789
51.17001133408893,0.10576653141888041
51.17994532968864,0.1057388396624892
51.18987932528835,0.10571127433954008
51.199813320888055,0.10568383769291854
51.209747316487764,0.10565653200167602
51.21968131208747,0.1056293595803448
51.229615307687176,0.10560232277825327
51.239549303286886,0.10557542397884084
51.24948329888659,0.10554866559897305
51.2594172944863,0.10552205008825653
51.269351290086,0.10549557992835436
51.27928528568571,0.10546925763230078
51.28921928128542,0.10544308574381642
51.29915327688512,0.10541706683662344
51.30908727248483,0.10539120351376041
51.31902126808453,0.10536549840689756
51.32895526368424,0.10533995417565167
51.338889259283945,0.10531457350690124
51.348823254883655,0.10528935911410155
51.358757250483364,0.10526431373659971
51.36869124608307,0.10523944013894966
51.37862524168278,0.10521474111022736
51.38855923728248,0.10519021946334574
51.39849323288219,0.10516587803436979
51.4084272284819,0.10514171968183164
51.4183612240816,0.10511774728604573
51.42829521968131,0.10509396374842363
51.43822921528101,0.10507037199078931
51.44816321088072,0.1050469749546941
51.45809720648043,0.10502377560073184
51.468031202080134,0.10500077690785378
51.47796519767984,0.10497798187268391
51.487899193279546,0.10495539350883372
51.497833188879255,0.10493301484621749
51.507767184478965,0.10491084893036727
51.51770118007867,0.10488889882174794
51.52763517567838,0.10486716759507224
51.53756917127808,0.10484565833861595
51.54750316687779,0.10482437415353278
51.5574371624775,0.10480331815316961
51.5673711580772,0.1047824934623815
51.57730515367691,0.1047619032168466
51.58723914927661,0.10474155056238146
51.59717314487632,0.1047214386542559
51.60710714047603,0.1047015706565082
51.617041136075734,0.10468194974126012
51.626975131675444,0.10466257908803187
51.636909127275146,0.10464346188305733
51.646843122874856,0.10462460131859902
51.656777118474565,0.10460600059226322
51.66671111407427,0.10458766290631492
51.67664510967398,0.10456959146699302
51.68657910527368,0.10455178948382537
51.69651310087339,0.10453426016894364
51.70644709647309,0.10451700673639876
51.7163810920728,0.10450003240147562
51.72631508767251,0.1044833403800083
51.73624908327221,0.10446693388769512
51.74618307887192,0.10445081613941373
51.756117074471625,0.10443499034853612
51.766051070071335,0.10441945972624364
51.775985065671044,0.10440422748084223
51.78591906127075,0.10438929681707727
51.795853056870456,0.10437467093544886
51.80578705247016,0.1043603530315267
51.81572104806987,0.10434634629526526
51.82565504366958,0.1043326539103188
51.83558903926928,0.10431927905335646
51.84552303486899,0.10430622489337726
51.85545703046869,0.10429349459102531
51.8653910260684,0.10428109129790468
51.87532502166811,0.10426901815589462
51.88525901726781,0.10425727829646454
51.89519301286752,0.10424587483998908
51.905127008467225,0.10423481089506322
51.915061004066935,0.10422408955781728
51.924994999666644,0.10421371391123205
51.93492899526635,0.10420368702445382
51.944862990866056,0.10419401195210938
51.95479698646576,0.10418469173362127
51.96473098206547,0.10417572939252255
51.97466497766517,0.10416712793577224
51.98459897326488,0.10415889035306997
51.99453296886459,0.10415101961617138
52.00446696446429,0.10414351867820308
52.014400960064,0.10413639047299504
52.024334955663704,0.10412963791455068
52.034268951263414,0.10412326389666772
52.04420294686312,0.10411727129258286
52.054136942462826,0.10411166295461655
52.064070938062535,0.10410644171381798
52.07400493366224,0.10410161037960965
52.08393892926195,0.10409717173943238
52.09387292486166,0.10409312855839005
52.10380692046136,0.10408948357889451
52.11374091606107,0.10408623952031018
52.12367491166077,0.10408339907859913
52.13360890726048,0.10408096492596572
52.14354290286019,0.10407893971050147
52.15347689845989,0.10407732605582988
52.1634108940596,0.1040761265607513
52.173344889659305,0.10407534379888762
52.183278885259014,0.1040749803183273
52.193212880858724,0.10407503864126987
52.203146876458426,0.1040755212636711
52.213080872058136,0.10407643065488753
52.22301486765784,0.10407776925732151
52.23294886325755,0.10407953948606584
52.24288285885726,0.10408174372854867
52.25281685445696,0.10408438434417834
52.26275085005667,0.10408746366398819
52.27268484565637,0.10409098399028134
52.28261884125608,0.10409494759627543
52.29255283685579,0.10409935672574772
52.30248683245549,0.10410421359267959
52.3124208280552,0.10410952038090149
52.322354823654905,0.10411527924373785
52.332288819254615,0.1041214923036517
52.34222281485432,0.10412816165188964
52.35215681045403,0.10413528934812666
52.362090806053736,0.10414287742011083
52.37202480165344,0.1041509278633082
52.38195879725315,0.10415944264054773
52.39189279285285,0.10416842368166582
52.40182678845256,0.10417787288315147
52.41176078405227,0.1041877921077908
52.42169477965197,0.10419818318431208
52.43162877525168,0.10420904790703041
52.441562770851384,0.10422038803549265
52.45149676645109,0.10423220529412211
52.4614307620508,0.10424450137186354
52.471364757650505,0.10425727792182773
52.481298753250215,0.1042705365609365
52.49123274884992,0.10428427886956754
52.50116674444963,0.10429850639119902
52.511100740049336,0.1043132206320546
52.52103473564904,0.10432842306074819
52.53096873124875,0.10434411510792875
52.54090272684845,0.10436029816592517
52.55083672244816,0.10437697358839096
52.56077071804787,0.10439414268994922
52.57070471364757,0.10441180674583735
52.58063870924728,0.10442996699155195
52.590572704846984,0.1044486246224935
52.600506700446694,0.10446778079361137
52.610440696046396,0.10448743661904848
52.620374691646106,0.10450759317178619
52.630308687245815,0.10452825148328916
52.64024268284552,0.10454941254314996
52.65017667844523,0.10457107729873429
52.66011067404493,0.10459324665482529
52.67004466964464,0.10461592147326877
52.67997866524435,0.10463910257261783
52.68991266084405,0.10466279072777768
52.69984665644376,0.10468698666965062
52.70978065204346,0.10471169108478065
52.71971464764317,0.10473690461499839
52.72964864324288,0.10476262785706586
52.739582638842585,0.10478886136232134
52.749516634442294,0.10481560563632424
52.759450630042,0.10484286113849973
52.769384625641706,0.10487062828178377
52.779318621241416,0.10489890743226778
52.78925261684112,0.10492769890884354
52.79918661244083,0.104957002982848
52.80912060804053,0.10498681987770794
52.81905460364024,0.10501714976858517
52.82898859923995,0.10504799278202093
52.83892259483965,0.10507934899558091
52.84885659043936,0.1051112184375
52.85879058603906,0.10514360108632724
52.86872458163877,0.10517649687057055
52.87865857723848,0.10520990566834146
52.888592572838185,0.10524382730700002
52.898526568437894,0.1052782615627997
52.9084605640376,0.10531320816053201
52.918394559637306,0.1053486667731715
52.928328555237016,0.10538463702152051
52.93826255083672,0.10542111847385388
52.94819654643643,0.105458110645564
52.95813054203613,0.10549561299880536
52.96806453763584,0.10553362494213966
52.97799853323554,0.10557214583018038
52.98793252883525,0.1056111749632377
52.99786652443496,0.10565071158696332
53.007800520034664,0.10569075489199879
53.01773451563437,0.1057313040138181
53.027668511234076,0.10577235803332227
53.037602506833785,0.10581391597787855
53.047536502433495,0.10585597682239115
53.0574704980332,0.10589853949037178
53.06740449363291,0.1059416028550106
53.07733848923261,0.10598516574024655
53.08727248483232,0.10602922692183835
53.09720648043203,0.10607378512843484
53.10714047603173,0.10611883904264582
53.11707447163144,0.10616438730211288
53.12700846723114,0.10621042850057968
53.13694246283085,0.10625696118896312
53.14687645843056,0.10630398387642345
53.156810454030264,0.10635149503143532
53.166744449629974,0.10639949308285852
53.176678445229676,0.10644797642100819
53.186612440829386,0.10649694339872605
53.196546436429095,0.10654639233245063
53.2064804320288,0.10659632150328817
53.21641442762851,0.10664672915808332
53.22634842322821,0.10669761351048956
53.23628241882792,0.1067489727420402
53.24621641442762,0.10680080500321873
53.25615041002733,0.10685310841452976
53.26608440562704,0.10690588106756957
53.27601840122674,0.10695912102609667
53.28595239682645,0.10701282632710278
53.295886392426155,0.10706699498188307
53.305820388025865,0.10712162497710727
53.315754383625574,0.10717671427589005
53.32568837922528,0.10723226081886174
53.335622374824986,0.10728826252523914
53.34555637042469,0.10734471729389591
53.3554903660244,0.10740162300443369
53.36542436162411,0.10745897751825222
53.37535835722381,0.10751677867962044
53.38529235282352,0.10757502431674697
53.39522634842322,0.10763371224285079
53.40516034402293,0.10769284025723203
53.41509433962264,0.10775240614634243
53.42502833522234,0.10781240768485613
53.43496233082205,0.10787284263674052
53.444896326421755,0.10793370875632646
53.454830322021465,0.10799500378937943
53.464764317621174,0.10805672547416992
53.47469831322088,0.10811887154254408
53.484632308820586,0.10818143972099466
53.49456630442029,0.10824442773173128
53.50450030002,0.1083078332937515
53.51443429561971,0.10837165412391128
53.52436829121941,0.10843588793799548
53.53430228681912,0.10850053245178906
53.54423628241882,0.10856558538214717
53.55417027801853,0.10863104444806614
53.56410427361824,0.10869690737175415
53.574038269217944,0.10876317187970164
53.58397226481765,0.10882983570375242
53.593906260417356,0.10889689658217383
53.603840256017065,0.10896435226072797
53.61377425161677,0.10903220049374174
53.62370824721648,0.10910043904517813
53.63364224281619,0.1091690656897064
53.64357623841589,0.109238078213773
53.6535102340156,0.10930747441667231
53.6634442296153,0.10937725211161695
53.67337822521501,0.10944740912680899
53.68331222081472,0.10951794330651007
53.69324621641442,0.10958885251211238
53.70318021201413,0.10966013462320942
53.713114207613835,0.1097317875386663
53.723048203213544,0.10980380917769081
53.732982198813254,0.1098761974809038
53.742916194412956,0.10994895041141
53.752850190012666,0.11002206595586869
53.76278418561237,0.11009554212556422
53.77271818121208,0.11016937695747693
53.78265217681179,0.11024356851535361
53.79258617241149,0.1103181148907782
53.8025201680112,0.11039301420424263
53.8124541636109,0.11046826460621717
53.82238815921061,0.11054386427822153
53.83232215481032,0.11061981143389513
53.84225615041002,0.1106961043200679
53.85219014600973,0.11077274121783116
53.862124141609435,0.1108497204436079
53.872058137209144,0.11092704035022387
53.88199213280885,0.11100469932797788
53.89192612840856,0.11108269580571274
53.901860124008266,0.11116102825188574
53.91179411960797,0.11123969517563942
53.92172811520768,0.11131869512787236
53.93166211080738,0.11139802670230946
53.94159610640709,0.11147768853657312
53.9515301020068,0.11155767931325349
53.9614640976065,0.11163799776097928
53.97139809320621,0.11171864265548868
53.981332088805914,0.11179961282069953
53.99126608440562,0.11188090712978045
54.00120008000533,0.11196252450622127
54.011134075605035,0.11204446392487521
54.021068071204745,0.11212672441248162
54.03100206680445,0.11220930504714
54.04093606240416,0.11229220495745823
54.050870058003866,0.11237542332169179
54.06080405360357,0.11245895936688313
54.07073804920328,0.1125428123680017
54.08067204480298,0.11262698164708258
54.09060604040269,0.11271146657236668
54.1005400360024,0.11279626655743967
54.1104740316021,0.11288138106037167
54.12040802720181,0.1129668095828569
54.130342022801514,0.11305255166935257
54.140276018401224,0.11313860690621912
54.15021001400093,0.11322497492085881
54.160144009600636,0.11331165538085593
54.170078005200345,0.11339864799311584
54.18001200080005,0.11348595250300449
54.18994599639976,0.1135735686934881
54.19987999199947,0.1136614963842722
54.20981398759917,0.11374973543094147
54.21974798319888,0.11383828572409907
54.22968197879858,0.11392714718850602
54.23961597439829,0.11401631978222085
54.24954996999799,0.11410580349573872
54.2594839655977,0.11419559835113133
54.26941796119741,0.11428570440118598
54.279351956797115,0.11437612172854517
54.289285952396824,0.11446685044484627
54.29921994799653,0.11455789068986051
54.309153943596236,0.11464924263063306
54.319087939195946,0.11474090646062174
54.32902193479565,0.11483288239883714
54.33895593039536,0.11492517068898186
54.34888992599506,0.11501777159858961
54.35882392159477,0.11511068541816549
54.36875791719448,0.11520391246032442
54.37869191279418,0.11529745305893141
54.38862590839389,0.1153913075682407
54.39855990399359,0.11548547636203517
54.4084938995933,0.11557995983276596
54.41842789519301,0.11567475839069184
54.428361890792715,0.11576987246301852
54.438295886392424,0.11586530249303852
54.44822988199213,0.11596104893927006
54.458163877591836,0.11605711227459718
54.468097873191546,0.11615349298540854
54.47803186879125,0.11625019157073727
54.48796586439096,0.1163472085414005
54.49789985999066,0.1164445444191384
54.50783385559037,0.1165421997357541
54.51776785119007,0.1166401750322528
54.52770184678978,0.11673847085798157
54.53763584238949,0.11683708776976845
54.547569837989194,0.116936026331062
54.5575038335889,0.11703528711107108
54.567437829188606,0.11713487068390378
54.577371824788315,0.11723477762770745
54.587305820388025,0.11733500852380763
54.59723981598773,0.11743556395584773
54.60717381158744,0.11753644450892872
54.61710780718714,0.11763765076874816
54.62704180278685,0.11773918332073997
54.63697579838656,0.1178410427492138
54.64690979398626,0.1179432296364943
54.65684378958597,0.11804574456206098
54.66677778518567,0.11814858810168727
54.67671178078538,0.11825176082658033
54.68664577638509,0.11835526330252015
54.696579771984794,0.11845909608899916
54.706513767584504,0.11856325973836196
54.716447763184206,0.1186677547949442
54.726381758783916,0.11877258179421271
54.736315754383625,0.11887774126190434
54.74624974998333,0.11898323371316577
54.75618374558304,0.11908905965169303
54.76611774118274,0.1191952195688706
54.77605173678245,0.11930171394291134
54.78598573238216,0.11940854323799545
54.79591972798186,0.11951570790341028
54.80585372358157,0.11962320837268979
54.81578771918127,0.11973104506275371
54.82572171478098,0.1198392183730474
54.83565571038069,0.1199477286846809
54.845589705980395,0.12005657635956864
54.855523701580104,0.12016576173956903
54.86545769717981,0.12027528514562337
54.875391692779516,0.1203851468768961
54.88532568837922,0.12049534720991344
54.89525968397893,0.12060588639770356
54.90519367957864,0.12071676466893556
54.91512767517834,0.12082798222705894
54.92506167077805,0.12093953924944355
54.93499566637775,0.12105143588651837
54.94492966197746,0.12116367226091156
54.95486365757717,0.1212762484665895
54.96479765317687,0.12138916456799632
54.97473164877658,0.12150242059919379
54.984665644376285,0.12161601656300004
54.994599639975995,0.12172995243012973
55.004533635575704,0.12184422813833312
55.01446763117541,0.1219588435916036
55.024401626775116,0.12207379865991265
55.03433562237482,0.1221890931795171
55.04426961797453,0.12230472695335542
55.05420361357424,0.12242069975144414
55.06413760917394,0.12253701131127438
55.07407160477365,0.12265366133820887
55.08400560037335,0.122770649505878
55.09393959597306,0.12288797545657691
55.10387359157277,0.12300563880166172
55.113807587172474,0.12312363912194615
55.12374158277218,0.12324197596809873
55.133675578371886,0.12336064886103836
55.143609573971595,0.12347965729233193
55.1535435695713,0.12359900072459012
55.16347756517101,0.12371867859186467
55.17341156077072,0.12383869030004448
55.18334555637042,0.12395903522725221
55.19327955197013,0.12407971272424162
55.20321354756983,0.12420072211479297
55.21314754316954,0.12432206269611082
55.22308153876925,0.12444373373921976
55.23301553436895,0.1245657344893613
55.24294952996866,0.12468806416639083
55.252883525568365,0.12481072196517357
55.262817521168074,0.12493370705598165
55.272751516767784,0.12505701858489063
55.282685512367486,0.12518065567417572
55.292619507967196,0.1253046174227092
55.3025535035669,0.12542890290635605
55.31248749916661,0.1255535111783713
55.32242149476632,0.12567844126979624
55.33235549036602,0.12580369218985507
55.34228948596573,0.12592926292635184
55.35222348156543,0.12605515244606638
55.36215747716514,0.12618135969515173
55.37209147276485,0.12630788359952994
55.38202546836455,0.12643472306528913
55.39195946396426,0.12656187697908028
55.401893459563965,0.1266893442085131
55.411827455163674,0.12681712360255365
55.421761450763384,0.12694521399191983
55.431695446363086,0.12707361418947877
55.441629441962796,0.12720232299064332
55.4515634375625,0.12733133917376827
55.46149743316221,0.12746066150054752
55.47143142876192,0.12759028871641007
55.48136542436162,0.12772021955091695
55.49129941996133,0.12785045271815806
55.50123341556103,0.1279809869171482
55.51116741116074,0.12811182083222428
55.521101406760444,0.12824295313344128
55.53103540236015,0.1283743824769695
55.54096939795986,0.12850610750549063
55.550903393559565,0.12863812684859463
55.560837389159275,0.1287704391231764
55.57077138475898,0.12890304293383206
55.58070538035869,0.12903593687325604
55.590639375958396,0.1291691195226371
55.6005733715581,0.1293025894520552
55.61050736715781,0.12943634522087855
55.62044136275751,0.12957038537815924
55.63037535835722,0.12970470846303087
55.64030935395693,0.12983931300510437
55.65024334955663,0.1299741975248649
55.66017734515634,0.13010936053406869
55.670111340756044,0.1302448005361391
55.680045336355754,0.13038051602656392
55.68997933195546,0.1305165054932912
55.699913327555166,0.1306527674171263
55.709847323154875,0.13078930027212876
55.71978131875458,0.13092610252600811
55.72971531435429,0.1310631726405213
55.739649309954,0.13120050907186873
55.7495833055537,0.13133811027109102
55.75951730115341,0.1314759746844658
55.76945129675311,0.131614100753904
55.77938529235282,0.13175248691734684
55.78931928795252,0.13189113160916183
55.79925328355223,0.13203003326054016
55.80918727915194,0.1321691902998926
55.819121274751645,0.1323086011532464
55.829055270351354,0.13244826424464218
55.83898926595106,0.13258817799652967
55.848923261550766,0.13272834083016555
55.858857257150476,0.1328687511660088
55.86879125275018,0.13300940742411804
55.87872524834989,0.1331503080245483
55.88865924394959,0.1332914513877467
55.8985932395493,0.13343283593495028
55.90852723514901,0.13357446008858145
55.91846123074871,0.13371632227264527
55.92839522634842,0.13385842091312605
55.93832922194812,0.1340007544383835
55.94826321754783,0.13414332127954998
55.95819721314754,0.13428611987092634
55.968131208747245,0.13442914865037917
55.978065204346954,0.1345724060597372
55.98799919994666,0.13471589054518762
55.997933195546366,0.13485960055767326
56.007867191146076,0.1350035345532875
56.01780118674578,0.13514769099361615
56.02773518234549,0.13529206834587207
56.03766917794519,0.13543666508290822
56.0476031735449,0.13558147968322387
56.05753716914461,0.13572651063096916
56.06747116474431,0.13587175641595056
56.07740516034402,0.13601721553363672
56.087339155943724,0.13616288648516287
56.09727315154343,0.13630876777733714
56.10720714714314,0.13645485792264492
56.117141142742845,0.13660115543925463
56.127075138342555,0.13674765885102325
56.13700913394226,0.1368943666875011
56.14694312954197,0.1370412774839377
56.15687712514167,0.13718838978128647
56.16681112074138,0.13733570212621066
56.17674511634109,0.13748321307108813
56.18667911194079,0.13763092117401685
56.1966131075405,0.1377788249988206
56.2065471031402,0.1379269231150535
56.21648109873991,0.1380752140980061
56.22641509433962,0.13822369652871008
56.236349089939324,0.13837236899394384
56.246283085539034,0.13852123008623787
56.256217081138736,0.13867027840387988
56.266151076738446,0.13881951255092032
56.276085072338155,0.13896893113717743
56.28601906793786,0.13911853277824257
56.29595306353757,0.1392683160954859
56.30588705913727,0.13941827971606122
56.31582105473698,0.1395684222729117
56.32575505033669,0.13971874240477467
56.33568904593639,0.1398692387561873
56.3456230415361,0.1400199099774921
56.3555570371358,0.14017075472484164
56.36549103273551,0.14032177166020435
56.37542502833522,0.14047295945136962
56.385359023934924,0.14062431677195303
56.395293019534634,0.140775842301402
56.40522701513434,0.14092753472500058
56.415161010734046,0.14107939273387549
56.42509500633375,0.14123141502500033
56.43502900193346,0.14138360030120228
56.44496299753317,0.1415359472711661
56.45489699313287,0.14168845464944022
56.46483098873258,0.14184112115644196
56.47476498433228,0.14199394551846237
56.48469897993199,0.14214692646767232
56.4946329755317,0.14230006274212706
56.5045669711314,0.14245335308577187
56.51450096673111,0.1426067962484475
56.524434962330815,0.14276039098589505
56.534368957930525,0.14291413605976191
56.544302953530234,0.14306803023760636
56.55423694912994,0.14322207229290326
56.564170944729646,0.14337626100504955
56.57410494032935,0.14353059515936903
56.58403893592906,0.1436850735471183
56.59397293152877,0.14383969496549137
56.60390692712847,0.1439944582176254
56.61384092272818,0.1441493621126063
56.62377491832788,0.14430440546547305
56.63370891392759,0.1444595870972243
56.6436429095273,0.14461490583482245
56.653576905127004,0.14477036051119968
56.66351090072671,0.14492594996526345
56.673444896326416,0.14508167304190078
56.683378891926125,0.145237528591985
56.693312887525835,0.14539351547237964
56.70324688312554,0.14554963254594458
56.71318087872525,0.14570587868154145
56.72311487432495,0.1458622527540381
56.73304886992466,0.14601875364431513
56.74298286552437,0.14617538023926993
56.75291686112407,0.1463321314318228
56.76285085672378,0.14648900612092225
56.77278485232348,0.14664600321154964
56.78271884792319,0.1468031216147255
56.792652843522895,0.1469603602475138
56.802586839122604,0.14711771803302812
56.812520834722314,0.14727519390043634
56.822454830322016,0.14743278678496607
56.832388825921726,0.14759049562791052
56.84232282152143,0.14774831937663285
56.85225681712114,0.14790625698457255
56.86219081272085,0.14806430741124968
56.87212480832055,0.14822246962227084
56.88205880392026,0.1483807425893346
56.89199279951996,0.148539125290236
56.90192679511967,0.14869761670887305
56.91186079071938,0.14885621583525077
56.92179478631908,0.14901492166548735
56.93172878191879,0.14917373320181945
56.941662777518495,0.14933264945260682
56.951596773118204,0.1494916694323385
56.961530768717914,0.14965079216163737
56.971464764317616,0.14981001666726573
56.981398759917326,0.14996934198213108
56.99133275551703,0.15012876714529047
57.00126675111674,0.1502882912019569
57.01120074671645,0.15044791320349438
57.02113474231615,0.15060763220724974
57.03106873791586,0.1507674472760558
57.04100273351556,0.15092735747763267
57.05093672911527,0.15108736188398786
57.060870724714974,0.1512474595708153
57.07080472031468,0.1514076496168953
57.08073871591439,0.15156793110349334
57.090672711514095,0.15172830311375987
57.100606707113805,0.15188876473213037
57.11054070271351,0.15204931504372354
57.12047469831322,0.15220995313374205
57.130408693912926,0.15237067808687113
57.14034268951263,0.15253148898667818
57.15027668511234,0.15269238491501283
57.16021068071204,0.15285336495140553
57.17014467631175,0.15301442817246788
57.18007867191146,0.15317557365129122
57.19001266751116,0.15333680045684675
57.19994666311087,0.15349810765338495
57.209880658710574,0.1536594942998344
57.219814654310284,0.1538209594492022
57.22974864990999,0.15398250214797282
57.239682645509696,0.15414412143550735
57.249616641109405,0.15430581634344395
57.25955063670911,0.15446758589509602
57.26948463230882,0.15462942910485292
57.27941862790853,0.15479134497757832
57.28935262350823,0.1549533325080104
57.29928661910794,0.15511539068016128
57.30922061470764,0.15527751846671586
57.31915461030735,0.15543971482843222
57.32908860590706,0.15560197871354026
57.33902260150676,0.15576430905714145
57.34895659710647,0.15592670478060863
57.358890592706175,0.1560891647909849
57.368824588305884,0.15625168798038358
57.378758583905594,0.1564142732253873
57.388692579505296,0.1565769193864477
57.398626575105006,0.15673962530728477
57.40856057070471,0.1569023898142864
57.41849456630442,0.15706521171590784
57.42842856190412,0.15722808980207104
57.43836255750383,0.15739102284356435
57.44829655310354,0.1575540095914417
57.45823054870324,0.15771704877642212
57.46816454430295,0.15788013910828969
57.47809853990265,0.1580432792752921
57.48803253550236,0.15820646794354104
57.49796653110207,0.15836970375641105
57.507900526701775,0.15853298533393892
57.517834522301484,0.15869631127222408
57.52776851790119,0.1588596801428267
57.537702513500896,0.15902309049216834
57.547636509100606,0.15918654084093065
57.55757050470031,0.15935002968345507
57.56750450030002,0.15951355548714274
57.57743849589972,0.159677116691853
57.58737249149943,0.15984071170930392
57.59730648709914,0.16000433892247093
57.60724048269884,0.16016799668498655
57.61717447829855,0.1603316833205404
57.627108473898254,0.1604953971222776
57.63704246949796,0.1606591363521992
57.64697646509767,0.16082289924056115
57.656910460697375,0.16098668398527374
57.666844456297085,0.16115048875130142
57.67677845189679,0.16131431167006183
57.6867124474965,0.1614781508388258
57.6966464430962,0.161642004320116
57.70658043869591,0.16180587014110742
57.71651443429562,0.16196974629302605
57.72644842989532,0.1621336307305484
57.73638242549503,0.16229752137120165
57.74631642109473,0.16246141609476214
57.75625041669444,0.16262531274265582
57.76618441229415,0.1627892091173569
57.776118407893854,0.16295310298178747
57.786052403493564,0.16311699205871777
57.795986399093266,0.16328087403016425
57.805920394692976,0.16344474653679045
57.815854390292685,0.16360860717730538
57.82578838589239,0.16377245350786349
57.8357223814921,0.16393628304146443
57.8456563770918,0.16410009324735159
57.85559037269151,0.16426388155041263
57.86552436829122,0.16442764533057808
57.87545836389092,0.1645913819222212
57.88539235949063,0.16475508861355775
57.89532635509033,0.16491876264604466
57.90526035069004,0.16508240121378023
57.91519434628975,0.16524600146290325
57.925128341889454,0.16540956049099234
57.935062337489164,0.16557307534646598
57.944996333088866,0.16573654302798121
57.954930328688576,0.1658999604838338
57.964864324288286,0.16606332461135712
57.97479831988799,0.16622663225632192
57.9847323154877,0.16638988021233603
57.9946663110874,0.16655306522024307
58.00460030668711,0.16671618396752325
58.01453430228682,0.166879233087774
58.02446829788652,0.16704220916082568
58.03440229348623,0.16720510871353414
58.04433628908593,0.16736792822067595
58.05427028468564,0.16753066410584613
58.064204280285345,0.16769331274235372
58.074138275885055,0.16785587045411945
58.084072271484764,0.1680183335165717
58.09400626708447,0.16818069815754288
58.103940262684176,0.1683429605581674
58.11387425828388,0.16850511685377662
58.12380825388359,0.16866716313479682
58.1337422494833,0.1688290954476451
58.143676245083,0.16899090979562598
58.15361024068271,0.16915260213982908
58.16354423628241,0.169314168400024
58.17347823188212,0.16947560445555887
58.18341222748183,0.16963690614625546
58.193346223081534,0.16979806927330643
58.20328021868124,0.1699590896001725
58.213214214280946,0.17011996285347797
58.223148209880655,0.17028068472390842
58.233082205480365,0.17044125086710651
58.24301620108007,0.17060165690456916
58.25295019667978,0.1707618984245442
58.26288419227948,0.17092197098292644
58.27281818787919,0.17108187010415524
58.2827521834789,0.17124159128211017
58.2926861790786,0.17140112998100815
58.30262017467831,0.17156048163630047
58.31255417027801,0.17171964165556847
58.32248816587772,0.17187860541942118
58.332422161477425,0.17203736828239105
58.342356157077134,0.17219592557383157
58.352290152676844,0.17235427259881292
58.362224148276546,0.17251240463901923
58.372158143876256,0.1726703169536453
58.38209213947596,0.1728280047802926
58.39202613507567,0.17298546333586676
58.40196013067538,0.17314268781747344
58.41189412627508,0.17329967340331537
58.42182812187479,0.17345641525358915
58.43176211747449,0.1736129085113813
58.4416961130742,0.17376914830356574
58.45163010867391,0.17392512974169957
58.46156410427361,0.17408084792292008
58.47149809987332,0.17423629793084186
58.481432095473025,0.17439147483645248
58.491366091072734,0.17454637369901016
58.501300086672444,0.17470098956693939
58.511234082272146,0.17485531747872834
58.521168077871856,0.17500935246382537
58.53110207347156,0.17516308954353527
58.54103606907127,0.17531652373191645
58.55097006467098,0.17546965003667708
58.56090406027068,0.17562246346007204
58.57083805587039,0.17577495899979959
58.58077205147009,0.1759271316498977
58.5907060470698,0.17607897640164122
58.60064004266951,0.17623048824443782
58.61057403826921,0.17638166216672513
58.62050803386892,0.17653249315686756
58.630442029468625,0.1766829762040522
58.640376025068335,0.17683310629918622
58.650310020668044,0.17698287843579305
58.66024401626775,0.1771322876109091
58.670178011867456,0.17728132882598074
58.68011200746716,0.17742999708776036
58.69004600306687,0.17757828740920364
58.69997999866657,0.17772619481036556
58.70991399426628,0.17787371431929766
58.71984798986599,0.17802084097294407
58.72978198546569,0.17816756981803852
58.7397159810654,0.17831389591200134
58.749649976665104,0.17845981432383506
58.759583972264814,0.17860532013502217
58.76951796786452,0.178750408440421
58.779451963464226,0.17889507434916263
58.789385959063935,0.17903931298554773
58.79931995466364,0.17918311948994275
58.80925395026335,0.17932648901967704
58.81918794586306,0.1794694167499392
58.82912194146276,0.17961189787467352
58.83905593706247,0.17975392760747738
58.84898993266217,0.17989550118249695
58.85892392826188,0.18003661385532463
58.86885792386159,0.18017726090389508
58.87879191946129,0.18031743762938215
58.888725915061,0.18045713935709587
58.898659910660704,0.18059636143737806
58.908593906260414,0.18073509924650027
58.918527901860124,0.18087334818755949
58.928461897459826,0.18101110369137488
58.938395893059536,0.18114836121738506
58.94832988865924,0.1812851162545439
58.95826388425895,0.18142136432221803
58.96819787985865,0.18155710097108244
58.97813187545836,0.1816923217840182
58.98806587105807,0.1818270223770084
58.99799986665777,0.18196119840003486
59.00793386225748,0.1820948455379722
59.01786785785718,0.18222795951132156
59.02780185345689,0.18236053607634722
59.0377358490566,0.18249257102486513
59.047669844656305,0.1826240601840097
59.057603840256014,0.18275499941600043
59.06753783585572,0.18288538461790735
59.077471831455426,0.18301521172141785
59.087405827055136,0.18314447669260275
59.09733982265484,0.18327317553168226
59.10727381825455,0.18340130427279286
59.11720781385425,0.18352885898375274
59.12714180945396,0.18365583576582872
59.13707580505367,0.18378223075350214
59.14700980065337,0.18390804011423487
59.15694379625308,0.18403326004823642
59.166877791852784,0.18415788678822897
59.17681178745249,0.18428191659921478
59.1867457830522,0.1844053457782414
59.196679778651905,0.18452817065416854
59.206613774251615,0.18465038758743443
59.21654776985132,0.1847719929698213
59.22648176545103,0.1848929832242225
59.236415761050736,0.18501335480440803
59.24634975665044,0.1851331041947912
59.25628375225015,0.18525222791019488
59.26621774784985,0.18537072249561717
59.27615174344956,0.18548858452599856
59.28608573904927,0.18560581060598738
59.29601973464897,0.18572239736970628
59.30595373024868,0.18583834148051873
59.315887725848384,0.18595363963079478
59.325821721448094,0.18606828854167795
59.335755717047796,0.18618228496285047
59.345689712647506,0.18629562567230074
59.355623708247215,0.18640830747608853
59.36555770384692,0.18652032720811165
59.37549169944663,0.18663168172987235
59.38542569504633,0.1867423679302433
59.39535969064604,0.18685238272523386
59.40529368624575,0.18696172305775638
59.41522768184545,0.18707038589739228
59.42516167744516,0.1871783682401587
59.43509567304486,0.18728566710827418
59.44502966864457,0.1873922795499253
59.45496366424428,0.18749820263903272
59.464897659843984,0.18760343347501754
59.474831655443694,0.1877079691825674
59.484765651043396,0.18781180691140284
59.494699646643106,0.18791494383604362
59.504633642242815,0.18801737715557448
59.51456763784252,0.18811910409341207
59.52450163344223,0.18822012189707066
59.53443562904193,0.18832042783792854
59.54436962464164,0.18842001921099447
59.55430362024135,0.18851889333467345
59.56423761584105,0.18861704755053335
59.57417161144076,0.18871447922307105
59.58410560704046,0.18881118573947847
59.59403960264017,0.1889071645094094
59.603973598239875,0.1890024129647447
59.613907593839585,0.18909692855935972
59.623841589439294,0.18919070876888966
59.633775585039,0.18928375109049614
59.643709580638706,0.18937605304263358
59.65364357623841,0.18946761216481503
59.66357757183812,0.18955842601737888
59.67351156743783,0.1896484921812547
59.68344556303753,0.18973780825772965
59.69337955863724,0.18982637186821483
59.70331355423694,0.18991418065401117
59.71324754983665,0.19000123227607618
59.72318154543636,0.19008752441478965
59.733115541036064,0.19017305476972018
59.74304953663577,0.1902578210593915
59.752983532235476,0.1903418210210483
59.762917527835185,0.1904250524104231
59.772851523434895,0.19050751300150182
59.7827855190346,0.19058920058629036
59.79271951463431,0.19067011297458109
59.80265351023401,0.1907502479937183
59.81258750583372,0.19082960348836545
59.82252150143343,0.19090817732027052
59.83245549703313,0.19098596736803267
59.84238949263284,0.1910629715268686
59.85232348823254,0.19113918770837834
59.86225748383225,0.191214613840312
59.87219147943196,0.19128924786633567
59.882125475031664,0.19136308774579752
59.892059470631374,0.19143613145349472
59.901993466231076,0.19150837697943882
59.911927461830786,0.19157982232862258
59.921861457430495,0.1916504655207859
59.9317954530302,0.1917203045901822
59.94172944862991,0.19178933758534467
59.95166344422961,0.19185756256885236
59.96159743982932,0.19192497761709668
59.97153143542902,0.1919915808200472
59.98146543102873,0.19205737028101857
59.99139942662844,0.19212234411643586
60.00133342222814,0.19218650045560154
60.01126741782785,0.19224983744046803
60.021201413427555,0.1923123532255237
60.031135409027264,0.19237404597790303
60.041069404626974,0.19243491387756426
60.051003400226676,0.19249495511746842
60.060937395826386,0.19255416790375912
60.07087139142609,0.19261255045594114
60.0808053870258,0.1926701010070606
60.09073938262551,0.19272681780388354
60.10067337822521,0.19278269910707557
60.11060737382492,0.1928377431913812
60.12054136942462,0.19289194834580287
60.13047536502433,0.19294531287378067
60.14040936062404,0.1929978350933713
60.15034335622374,0.1930495133374274
60.16027735182345,0.19310034595377723
60.170211347423155,0.19315033130540352
60.180145343022865,0.19319946777062297
60.190079338622574,0.19324775374326553
60.20001333422228,0.19329518763285378
60.209947329821986,0.19334176786478213
60.21988132542169,0.1933874928804963
60.2298153210214,0.1934323611376723
60.2397493166211,0.19347637111039612
60.24968331222081,0.19351952128934266
60.25961730782052,0.1935618101819554
60.26955130342022,0.19360323631262552
60.27948529901993,0.19364379822287112
60.289419294619634,0.1936834944715168
60.299353290219344,0.19372232363487257
60.30928728581905,0.19376028430691358
60.319221281418756,0.19379737509945907
60.329155277018465,0.19383359464235198
60.33908927261817,0.19386894158363802
60.34902326821788,0.1939034145897452
60.35895726381759,0.19393701234566277
60.36889125941729,0.19396973355512084
60.378825255017,0.19400157694076983
60.3887592506167,0.19403254124435929
60.39869324621641,0.19406262522691767
60.40862724181612,0.19409182766893113
60.41856123741582,0.19412014737052347
60.42849523301553,0.19414758315163494
60.438429228615234,0.19417413385220172
60.448363224214944,0.19419979833233533
60.45829721981465,0.1942245754725017
60.468231215414356,0.19424846417370056
60.478165211014066,0.194271463357645
60.48809920661377,0.19429357196694044
60.49803320221348,0.1943147889652641
60.50796719781319,0.19433511333754422
60.51790119341289,0.19435454409013941
60.5278351890126,0.19437308025101802
60.5377691846123,0.19439072086993736
60.54770318021201,0.1944074650186231
60.55763717581172,0.19442331179094843
60.56757117141142,0.19443826030311337
60.57750516701113,0.19445230969382446
60.587439162610835,0.19446545912447336
60.597373158210544,0.1944777077793169
60.60730715381025,0.19448905486565587
60.617241149409956,0.19449949961401455
60.627175145009666,0.19450904127831994
60.63710914060937,0.19451767913608106
60.64704313620908,0.19452541248856842
60.65697713180878,0.1945322406609931
60.66691112740849,0.19453816300268614
60.6768451230082,0.19454317888727785
60.6867791186079,0.19454728771287724
60.69671311420761,0.1945504889022511
60.706647109807314,0.19455278190300349
60.71658110540702,0.1945541661877549
60.72651510100673,0.19455464125432165
60.736449096606435,0.19455420662589523
60.746383092206145,0.1945528618512216
60.75631708780585,0.1945506065047802
60.76625108340556,0.19454744018696385
60.776185079005266,0.19454336252425744
60.78611907460497,0.19453837316941766
60.79605307020468,0.19453247180165215
60.80598706580438,0.19452565812679867
60.81592106140409,0.19451793187750474
60.8258550570038,0.1945092928134066
60.8357890526035,0.1944997407213088
60.84572304820321,0.1944892754153633
60.855657043802914,0.19447789673724886
60.865591039402624,0.19446560455635029
60.875525035002326,0.19445239876993806
60.885459030602036,0.19443827930334698
60.895393026201745,0.1944232461101562
60.90532702180145,0.1944072991723679
60.91526101740116,0.19439043850058724
60.92519501300086,0.19437266413420104
60.93512900860057,0.19435397614155744
60.94506300420028,0.1943343746201452
60.95499699979998,0.19431385969677284
60.96493099539969,0.19429243152774822
60.97486499099939,0.1942700902990574
60.9847989865991,0.19424683622654448
60.99473298219881,0.1942226695560904
61.004666977798514,0.1941975905637927
61.014600973398224,0.19417159955612426
61.024534968997926,0.1941446968699404
61.034468964597636,0.19411688287232487
61.044402960197345,0.19408815796041162
61.05433695579705,0.1940585225612064
61.06427095139676,0.19402797713140807
61.07420494699646,0.19399652215723065
61.08413894259617,0.19396415815422446
61.09407293819588,0.1939308856670981
61.10400693379558,0.19389670526953995
61.11394092939529,0.19386161756403955
61.12387492499499,0.1938256231817092
61.1338089205947,0.19378872278210602
61.14374291619441,0.19375091705305303
61.153676911794115,0.19371220671046108
61.163610907393824,0.19367259249815008
61.17354490299353,0.19363207518767103
61.183478898593236,0.1935906555781273
61.193412894192946,0.19354833449599626
61.20334688979265,0.19350511279495114
61.21328088539236,0.19346099135568223
61.22321488099206,0.19341597108571892
61.23314887659177,0.1933700529192507
61.24308287219147,0.19332323781694943
61.25301686779118,0.19327552676579038
61.26295086339089,0.19322692077887416
61.272884858990594,0.1931774208952482
61.2828188545903,0.19312702817972832
61.292752850190006,0.19307574372272054
61.302686845789715,0.19302356864004214
61.312620841389425,0.19297050407274385
61.32255483698913,0.1929165511869313
61.33248883258884,0.19286171117358616
61.34242282818854,0.19280598524838855
61.35235682378825,0.1927493746515378
61.36229081938796,0.1926918806475746
61.37222481498766,0.19263350452520242
61.38215881058737,0.192574247597109
61.39209280618707,0.19251411119978826
61.40202680178678,0.19245309669336144
61.41196079738649,0.19239120546139907
61.421894792986194,0.19232843891074247
61.431828788585904,0.19226479847132516
61.441762784185606,0.19220028559599486
61.451696779785316,0.1921349017603345
61.461630775385025,0.19206864846248434
61.47156477098473,0.19200152722296351
61.48149876658444,0.19193353958449114
61.49143276218414,0.1918646871118085
61.50136675778385,0.19179497139150037
61.51130075338355,0.19172439403181651
61.52123474898326,0.1916529566624935
61.53116874458297,0.19158066093457618
61.54110274018267,0.19150750852023934
61.55103673578238,0.19143350111260918
61.560970731382085,0.19135864042558506
61.570904726981794,0.19128292819366094
61.580838722581504,0.19120636617174713
61.590772718181206,0.19112895613499184
61.600706713780916,0.19105069987860257
61.61064070938062,0.19097159921766818
61.62057470498033,0.1908916559869798
61.63050870058004,0.19081087204085312
61.64044269617974,0.19072924925294968
61.65037669177945,0.19064678951609823
61.66031068737915,0.19056349474211678
61.67024468297886,0.1904793668616338
61.68017867857857,0.19039440782391007
61.69011267417827,0.1903086195966604
61.70004666977798,0.1902220041658745
61.709980665377685,0.1901345635356397
61.719914660977395,0.19004629972796142
61.729848656577104,0.18995721478258557
61.73978265217681,0.18986731075681995
61.749716647776516,0.18977658972535544
61.75965064337622,0.1896850537800881
61.76958463897593,0.18959270502994052
61.77951863457564,0.1894995456006835
61.78945263017534,0.18940557763475774
61.79938662577505,0.18931080329109495
61.80932062137475,0.18921522474494024
61.81925461697446,0.1891188441876729
61.82918861257417,0.18902166382662863
61.839122608173874,0.1889236858849208
61.84905660377358,0.18882491260126205
61.858990599373286,0.18872534622978618
61.868924594972995,0.18862498903986918
61.8788585905727,0.18852384331595148
61.88879258617241,0.18842191135735897
61.89872658177212,0.18831919547812517
61.90866057737182,0.18821569800681237
61.91859457297153,0.18811142128633318
61.92852856857123,0.18800636767377266
61.93846256417094,0.18790053954020924
61.94839655977065,0.18779393927053692
61.95833055537035,0.1876865692632865
61.96826455097006,0.1875784319304471
61.978198546569764,0.18746952969728814
61.988132542169474,0.18735986500218063
61.99806653776918,0.18724944029641882
62.008000533368886,0.1871382580440419
62.017934528968595,0.1870263207216484
62.0278685245683,0.18691363081818793
62.03780252016801,0.18680019083473764
62.04773651576772,0.1866860032842792
62.05767051136742,0.18657107069147474
62.06760450696713,0.18645539559244298
62.07753850256683,0.18633898053453624
62.08747249816654,0.18622182807611576
62.09740649376625,0.18610394078632903
62.10734048936595,0.1859853212448855
62.11727448496566,0.1858659720418328
62.127208480565365,0.18574589577733366
62.137142476165074,0.18562509506144145
62.14707647176478,0.18550357251387722
62.157010467364486,0.18538133076380542
62.166944462964196,0.18525837244961055
62.1768784585639,0.18513470021867365
62.18681245416361,0.1850103167271479
62.19674644976331,0.1848852246397358
62.20668044536302,0.1847594266294647
62.21661444096273,0.1846329253774638
62.22654843656243,0.18450572357274012
62.23648243216214,0.18437782391195456
62.246416427761844,0.18424922909919894
62.25635042336155,0.18411994184577132
62.26628441896126,0.1839899648699534
62.276218414560965,0.183859300896786
62.286152410160675,0.1837279526578456
62.29608640576038,0.18359592289102108
62.30602040136009,0.18346321434028923
62.315954396959796,0.1833298297554918
62.3258883925595,0.18319577189211153
62.33582238815921,0.1830610435110482
62.34575638375891,0.18292564737839548
62.35569037935862,0.1827895862652167
62.36562437495833,0.1826528629473217
62.37555837055803,0.1825154802050428
62.38549236615774,0.18237744082301086
62.395426361757444,0.1822387475899324
62.405360357357154,0.182099403298365
62.41529435295686,0.18195941074449434
62.425228348556566,0.1818187727279101
62.435162344156275,0.18167749205138234
62.44509633975598,0.18153557152063793
62.45503033535569,0.18139301394413665
62.4649643309554,0.18124982213284788
62.4748983265551,0.18110599890002657
62.48483232215481,0.18096154706098957
62.49476631775451,0.18081646943289212
62.50470031335422,0.18067076883450403
62.51463430895392,0.18052444808598617
62.52456830455363,0.1803775100086664
62.53450230015334,0.18022995742481634
62.544436295753044,0.18008179315742762
62.554370291352754,0.17993302002998754
62.564304286952456,0.17978364086625653
62.574238282552166,0.17963365849004326
62.584172278151875,0.17948307572498184
62.59410627375158,0.1793318953943079
62.60404026935129,0.17918012032063452
62.61397426495099,0.17902775332572904
62.6239082605507,0.178874797230289
62.63384225615041,0.17872125485371887
62.64377625175011,0.1785671290139061
62.65371024734982,0.1784124225269971
62.66364424294952,0.17825713820717431
62.67357823854923,0.17810127886643187
62.68351223414894,0.1779448473143523
62.693446229748645,0.17778784635788278
62.703380225348354,0.17763027880111099
62.71331422094806,0.17747214744504228
62.723248216547766,0.17731345508737498
62.733182212147476,0.17715420452227773
62.74311620774718,0.17699439854016513
62.75305020334689,0.176834039927474
62.76298419894659,0.17667313146644034
62.7729181945463,0.17651167593487474
62.782852190146,0.17634967610593968
62.79278618574571,0.17618713474792486
62.80272018134542,0.17602405462402423
62.812654176945124,0.17586043849211225
62.82258817254483,0.1756962891045195
62.832522168144536,0.1755316092078101
62.842456163744245,0.1753664015425569
62.852390159343955,0.17520066884311863
62.86232415494366,0.17503441383741605
62.87225815054337,0.17486763924670765
62.88219214614307,0.17470034778536692
62.89212614174278,0.1745325421606577
62.90206013734249,0.17436422507251143
62.91199413294219,0.17419539921330285
62.9219281285419,0.17402606726762618
62.9318621241416,0.17385623191207233
62.94179611974131,0.1736858958150038
62.95173011534102,0.17351506163633248
62.961664110940724,0.1733437320272951
62.97159810654043,0.1731719096302294
62.981532102140136,0.17299959707835136
62.991466097739846,0.17282679699553016
63.001400093339555,0.1726535119960659
63.01133408893926,0.17247974468447078
63.02126808453897,0.1723054976553464
63.03120208013867,0.1721307734934493
63.04113607573838,0.17195557477380963
63.05107007133809,0.17177990406185364
63.06100406693779,0.1716037639135244
63.0709380625375,0.1714271568754029
63.0808720581372,0.17125008548483023
63.09080605373691,0.171072552270028
63.10074004933662,0.17089455975022058
63.110674044936324,0.1707161104357559
63.120608040536034,0.1705372068282266
63.130542036135736,0.1703578514205923
63.140476031735446,0.1701780466972997
63.15041002733515,0.16999779513440522
63.16034402293486,0.1698170991996951
63.17027801853457,0.16963596135280784
63.18021201413427,0.16945438404535498
63.19014600973398,0.16927236972104226
63.20008000533368,0.16908992081579166
63.21001400093339,0.16890703975786203
63.2199479965331,0.16872372896797092
63.2298819921328,0.1685399908594159
63.23981598773251,0.16835582783819536
63.249749983332215,0.16817124230313077
63.259683978931925,0.1679862366459871
63.269617974531634,0.16780081325159502
63.27955197013134,0.16761497449797164
63.289485965731046,0.1674287227564419
63.29941996133075,0.16724206039176048
63.30935395693046,0.16705498976223235
63.31928795253017,0.16686751321983476
63.32922194812987,0.16667963311033845
63.33915594372958,0.16649135177342855
63.34908993932928,0.16630267154282666
63.35902393492899,0.1661135947464115
63.3689579305287,0.16592412370634088
63.378891926128404,0.16573426073917277
63.38882592172811,0.16554400815598622
63.398759917327816,0.16535336826250363
63.408693912927525,0.1651623433592112
63.41862790852723,0.16497093574148117
63.42856190412694,0.164779147699692
63.43849589972665,0.16458698151935106
63.44842989532635,0.1643944394812151
63.45836389092606,0.16420152386141149
63.46829788652576,0.1640082369315605
63.47823188212547,0.16381458095889542
63.48816587772518,0.16362055820638507
63.49809987332488,0.16342617093285455
63.50803386892459,0.1632314213931063
63.517967864524294,0.1630363118380423
63.527901860124004,0.16284084451478442
63.53783585572371,0.16264502166679673
63.547769851323416,0.16244884553400638
63.557703846923125,0.16225231835292453
63.56763784252283,0.1620554423567689
63.57757183812254,0.16185821977558348
63.58750583372225,0.16166065283636152
63.59743982932195,0.16146274376316594
63.60737382492166,0.1612644947772505
63.61730782052136,0.1610659080971821
63.62724181612107,0.16086698593896098
63.63717581172078,0.16066773051614308
63.64710980732048,0.16046814403996087
63.65704380292019,0.16026822871944463
63.666977798519895,0.16006798676154413
63.676911794119604,0.1598674203712495
63.686845789719314,0.1596665317517134
63.696779785319016,0.1594653231043715
63.706713780918726,0.1592637966290641
63.71664777651843,0.15906195452415803
63.72658177211814,0.15885979898666697
63.73651576771785,0.15865733221237371
63.74644976331755,0.15845455639595135
63.75638375891726,0.1582514737310838
63.76631775451696,0.15804808641058865
63.77625175011667,0.15784439662653682
63.786185745716374,0.15764040657037554
63.79611974131608,0.15743611843304814
63.80605373691579,0.15723153440511675
63.815987732515495,0.1570266566768831
63.825921728115205,0.15682148743850927
63.83585572371491,0.15661602888014034
63.84578971931462,0.15641028319202438
63.855723714914326,0.15620425256463483
63.86565771051403,0.15599793918879154
63.87559170611374,0.15579134525578156
63.88552570171344,0.15558447295748154
63.89545969731315,0.15537732448647798
63.90539369291286,0.15516990203618952
63.91532768851256,0.15496220780098785
63.92526168411227,0.15475424397631873
63.935195679711974,0.15454601275882426
63.945129675311684,0.15433751634646303
63.95506367091139,0.15412875693863265
63.964997666511096,0.15391973673629045
63.974931662110805,0.1537104579420746
63.98486565771051,0.15350092276042643
63.99479965331022,0.15329113339771044
64.00473364890992,0.15308109206233708
64.01466764450963,0.15287080096489877
64.02460164010934,0.15266026231842572
64.03453563570905,0.15244947833876402
64.04446963130874,0.1522384512449723
64.05440362690845,0.1520271832597172
64.06433762250816,0.15181567660967196
64.07427161810787,0.15160393352591153
64.08420561370758,0.1513919562443099
64.09413960930728,0.15117974700593656
64.10407360490699,0.15096730805745218
64.1140076005067,0.150754641651507
64.1239415961064,0.1505417500471364
64.13387559170611,0.1503286355101572
64.14380958730581,0.1501153003135655
64.15374358290552,0.14990174673793133
64.16367757850523,0.14968797707179743
64.17361157410494,0.14947399361207453
64.18354556970465,0.14925979866443836
64.19347956530434,0.14904539454372662
64.20341356090405,0.14883078357433405
64.21334755650376,0.14861596809061142
64.22328155210347,0.14840095043726023
64.23321554770318,0.14818573296973045
64.24314954330288,0.14797031805461666
64.25308353890259,0.14775470807005395
64.2630175345023,0.14753890540611625
64.272951530102,0.14732291246521156
64.28288552570172,0.14710673166247912
64.29281952130141,0.14689036542618605
64.30275351690112,0.14667381619812314
64.31268751250083,0.1464570864340028
64.32262150810054,0.14624017860385485
64.33255550370025,0.1460230951924233
64.34248949929994,0.14580583869956326
64.35242349489965,0.14558841164063646
64.36235749049936,0.14537081654690928
64.37229148609907,0.14515305596594882
64.38222548169878,0.14493513246201928
64.39215947729848,0.14471704861647894
64.40209347289819,0.14449880702817586
64.4120274684979,0.1442804103138461
64.4219614640976,0.14406186110850913
64.43189545969732,0.1438431620658647
64.44182945529701,0.14362431585868995
64.45176345089672,0.14340532517923463
64.46169744649643,0.1431861927396196
64.47163144209614,0.14296692127223226
64.48156543769585,0.14274751353012338
64.49149943329554,0.1425279722874042
64.50143342889525,0.14230830033964156
64.51136742449496,0.14208850050425662
64.52130142009467,0.14186857562092003
64.53123541569437,0.14164852855194934
64.54116941129408,0.14142836218270427
64.55110340689379,0.14120807942198518
64.5610374024935,0.14098768320242852
64.5709713980932,0.1407671764809037
64.5809053936929,0.14054656223891007
64.59083938929261,0.1403258434829721
64.60077338489232,0.14010502324503826
64.61070738049203,0.1398841045828759
64.62064137609174,0.13966309058046858
64.63057537169144,0.13944198434841273
64.64050936729114,0.13922078902431329
64.65044336289085,0.13899950777318182
64.66037735849056,0.13877814378783224
64.67031135409027,0.1385567002892776
64.68024534968997,0.13833518052712696
64.69017934528968,0.13811358777998078
64.70011334088939,0.13789192535582942
64.7100473364891,0.1376701965924487
64.7199813320888,0.13744840485779639
64.7299153276885,0.1372265535504096
64.73984932328821,0.13700464609979982
64.74978331888792,0.13678268596685167
64.75971731448763,0.13656067664421795
64.76965131008734,0.13633862165671687
64.77958530568704,0.13611652456172887
64.78951930128675,0.13589438894959194
64.79945329688645,0.13567221844400004
64.80938729248616,0.13545001670239878
64.81932128808587,0.13522778741638194
64.82925528368557,0.13500553431208875
64.83918927928528,0.134783261150599
64.84912327488499,0.13456097172833165
64.8590572704847,0.13433866987744017
64.86899126608441,0.13411635946620953
64.8789252616841,0.13389404439945304
64.88885925728381,0.1336717286189078
64.89879325288352,0.13344941610363298
64.90872724848323,0.1332271108704056
64.91866124408294,0.1330048169741169
64.92859523968264,0.13278253850816985
64.93852923528235,0.13256027960487415
64.94846323088206,0.13233804443584468
64.95839722648176,0.13211583721239722
64.96833122208147,0.13189366218594492
64.97826521768117,0.13167152364839568
64.98819921328088,0.13144942593254713
64.99813320888059,0.1312273734124854
65.0080672044803,0.13100537050397978
65.01800120008001,0.13078342166485274
65.0279351956797,0.13056153139525306
65.03786919127941,0.13033970423787264
65.04780318687912,0.1301179447781632
65.05773718247883,0.1298962576445495
65.06767117807854,0.1296746475086444
65.07760517367824,0.1294531190854637
65.08753916927795,0.12923167713363953
65.09747316487766,0.1290103264556371
65.10740716047736,0.12878907189796776
65.11734115607707,0.12856791835140402
65.12727515167677,0.1283468707511948
65.13720914727648,0.1281259340772783
65.14714314287619,0.12790511335449886
65.1570771384759,0.1276844136528204
65.16701113407561,0.1274638400875411
65.1769451296753,0.12724339781950855
65.18687912527501,0.12702309205533294
65.19681312087472,0.12680292804760385
65.20674711647443,0.12658291109510336
65.21668111207413,0.12636304654302152
65.22661510767384,0.12614333978316958
65.23654910327355,0.1259237962541965
65.24648309887326,0.12570442144180258
65.25641709447297,0.12548522087895397
65.26635109007266,0.1252662001460981
65.27628508567237,0.12504736487137666
65.28621908127208,0.1248287207308424
65.29615307687179,0.1246102734486723
65.3060870724715,0.1243920287973827
65.3160210680712,0.12417399259804401
65.3259550636709,0.12395617072049445
65.33588905927061,0.12373856908355615
65.34582305487032,0.12352119365524883
65.35575705047003,0.12330405045300469
65.36569104606973,0.12308714554388323
65.37562504166944,0.12287048504478473
65.38555903726915,0.12265407512266685
65.39549303286886,0.12243792199475781
65.40542702846857,0.12222203192877144
65.41536102406826,0.12200641124312221
65.42529501966797,0.12179106630713847
65.43522901526768,0.12157600354127904
65.44516301086739,0.12136122941734649
65.4550970064671,0.12114675045870238
65.4650310020668,0.12093257324048179
65.4749649976665,0.12071870438980703
65.48489899326621,0.12050515058600393
65.49483298886592,0.12029191856081543
65.50476698446563,0.1200790150986164
65.51470098006533,0.11986644703662858
65.52463497566504,0.11965422126513395
65.53456897126475,0.11944234472769143
65.54450296686446,0.11923082442134994
65.55443696246417,0.1190196673968636
65.56437095806386,0.11880888075890665
65.57430495366357,0.1185984716662867
65.58423894926328,0.11838844733216142
65.59417294486299,0.11817881502425163
65.6041069404627,0.11796958206505678
65.6140409360624,0.11776075583206917
65.6239749316621,0.117552343757988
65.63390892726181,0.11734435333093549
65.64384292286152,0.1171367920946704
65.65377691846123,0.11692966764880303
65.66371091406093,0.11672298764900989
65.67364490966064,0.11651675980724749
65.68357890526035,0.11631099189196857
65.69351290086006,0.11610569172833553
65.70344689645977,0.11590086719843544
65.71338089205946,0.11569652624149489
65.72331488765917,0.11549267685409356
65.73324888325888,0.11528932709038049
65.74318287885859,0.11508648506228762
65.7531168744583,0.1148841589397447
65.763050870058,0.11468235695089414
65.7729848656577,0.1144810873823047
65.78291886125741,0.11428035857918759
65.79285285685712,0.1140801789456101
65.80278685245682,0.11388055694471085
65.81272084805653,0.11368150109891303
65.82265484365624,0.1134830199901412
65.83258883925595,0.11328512226003429
65.84252283485566,0.11308781661016086
65.85245683045535,0.11289111180223381
65.86239082605506,0.11269501665832408
65.87232482165477,0.11249954006107676
65.88225881725448,0.11230469095392481
65.89219281285419,0.1121104783413038
65.90212680845389,0.11191691128886688
65.9120608040536,0.11172399892369844
65.9219947996533,0.11153175043453016
65.93192879525301,0.11134017507195466
65.94186279085272,0.1111492821486405
65.95179678645242,0.11095908103954698
65.96173078205213,0.11076958118213763
65.97166477765184,0.11058079207659664
65.98159877325155,0.11039272328604226
65.99153276885126,0.11020538443674181
66.00146676445095,0.11001878521832646
66.01140076005066,0.10983293538397561
66.02133475565037,0.10964784475010513
66.03126875125008,0.1094635231950981
66.04120274684979,0.10927998065775414
66.05113674244949,0.10909722713573253
66.0610707380492,0.1089152726839937
66.0710047336489,0.10873412741324354
66.08093872924862,0.10855380148837508
66.09087272484832,0.10837430512691129
66.10080672044802,0.10819564859744814
66.11074071604773,0.10801784221809616
66.12067471164744,0.1078408963549247
66.13060870724715,0.10766482142040364
66.14054270284686,0.10748962787184613
66.15047669844655,0.1073153262098517
66.16041069404626,0.10714192697674789
66.17034468964597,0.10696944075503437
66.18027868524568,0.10679787816582464
66.19021268084539,0.10662724986728904
66.20014667644509,0.10645756655309747
66.2100806720448,0.10628883895086136
66.2200146676445,0.10612107782057749
66.22994866324422,0.10595429395307003
66.23988265884392,0.10578849816843312
66.24981665444362,0.10562370131447413
66.25975065004333,0.10545991426515507
66.26968464564304,0.10529714791903687
66.27961864124275,0.10513541319772106
66.28955263684246,0.10497472104429265
66.29948663244215,0.10481508242176311
66.30942062804186,0.1046565083115121
66.31935462364157,0.10449900971173144
66.32928861924128,0.10434259763586691
66.33922261484099,0.10418728311106132
66.34915661044069,0.10403307717659709
66.3590906060404,0.10387999088233832
66.3690246016401,0.10372803528717466
66.37895859723982,0.10357722145746309
66.38889259283953,0.10342756046547086
66.39882658843922,0.1032790633878184
66.40876058403893,0.1031317413039211
66.41869457963864,0.1029856052944332
66.42862857523835,0.10284066643968978
66.43856257083806,0.1026969358181495
66.44849656643775,0.10255442450483754
66.45843056203746,0.10241314356978744
66.46836455763717,0.10227310407648506
66.47829855323688,0.10213431708031033
66.48823254883658,0.10199679362698037
66.49816654443629,0.10186054475099145
66.508100540036,0.10172558147406274
66.5180345356357,0.10159191480357826
66.52796853123542,0.10145955573102973
66.53790252683511,0.10132851523045945
66.54783652243482,0.10119880425690216
66.55777051803453,0.10107043374482895
66.56770451363424,0.10094341460658915
66.57763850923395,0.10081775773085305
66.58757250483364,0.10069347398105497
66.59750650043335,0.10057057419383508
66.60744049603306,0.10044906917748325
66.61737449163277,0.10032896971038084
66.62730848723248,0.10021028653944378
66.63724248283218,0.10009303037856515
66.64717647843189,0.09997721190705751
66.6571104740316,0.09986284176809622
66.6670444696313,0.09974993056716176
66.67697846523102,0.09963848887048236
66.68691246083071,0.09952852720347691
66.69684645643042,0.099420056049197
66.70678045203013,0.09931308584677058
66.71671444762984,0.09920762698984395
66.72664844322955,0.0991036898250246
66.73658243882925,0.09900128465032404
66.74651643442895,0.09890042171359983
66.75645043002866,0.09880111121099935
66.76638442562837,0.09870336328540158
66.77631842122808,0.09860718802486011
66.78625241682778,0.09851259546104595
66.79618641242749,0.0984195955676896
66.8061204080272,0.09832819825902452
66.81605440362691,0.09823841338822939
66.82598839922662,0.09815025074587076
66.83592239482631,0.09806372005834599
66.84585639042602,0.09797883098632532
66.85579038602573,0.09789559312319532
66.86572438162544,0.09781401599350108
66.87565837722515,0.0977341090513891
66.88559237282485,0.09765588167904983
66.89552636842456,0.0975793431851602
66.90546036402426,0.09750450280332669
66.91539435962397,0.09743136969052782
66.92532835522368,0.0973599529255567
66.93526235082338,0.09729026150746391
66.94519634642309,0.09722230435399985
66.9551303420228,0.09715609030005787
66.96506433762251,0.09709162809611659
66.97499833322222,0.09702892640668279
66.98493232882191,0.096967993808734
66.99486632442162,0.09690883879016089
67.00480032002133,0.09685146974821054
67.01473431562104,0.09679589498792018
67.02466831122075,0.09674212272049008
67.03460230682045,0.09669016106159257
67.04453630242016,0.09664001802967158
67.05447029801987,0.09659170154424267
67.06440429361957,0.09654521942419268
67.07433828921927,0.09650057938607925
67.08427228481898,0.0964577890424306
67.09420628041869,0.09641685590004545
67.1041402760184,0.0963777873582925
67.11407427161811,0.09634059070741025
67.1240082672178,0.09630527312680669
67.13394226281751,0.09627184168335885
67.14387625841722,0.0962403033297129
67.15381025401693,0.09621066490258345
67.16374424961664,0.09618293312105361
67.17367824521634,0.09615711458487437
67.18361224081605,0.09613321577276457
67.19354623641576,0.09611124304071049
67.20348023201547,0.09609120262026562
67.21341422761517,0.09607310061685033
67.22334822321487,0.0960569430080516
67.23328221881458,0.09604273564192274
67.24321621441429,0.09603048423528303
67.253150210014,0.09602019437201764
67.26308420561371,0.09601187150137705
67.2730182012134,0.09600552093627698
67.28295219681311,0.09600114785159801
67.29288619241282,0.09599875728248537
67.30282018801253,0.09599835412264854
67.31275418361224,0.09599994312266105
67.32268817921194,0.09600352888826014
67.33262217481165,0.09600911587864654
67.34255617041136,0.0960167084047841
67.35249016601107,0.09602631062769955
67.36242416161078,0.09603792655678224
67.37235815721047,0.09605156004808374
67.38229215281018,0.09606721480261772
67.39222614840989,0.09608489436465954
67.4021601440096,0.09610460212004597
67.41209413960931,0.09612634129447492
67.422028135209,0.09615011495180519
67.43196213080871,0.09617592599235619
67.44189612640842,0.09620377715120756
67.45183012200813,0.09623367099649893
67.46176411760784,0.09626560992772967
67.47169811320754,0.09629959617405852
67.48163210880725,0.0963356317926035
67.49156610440696,0.09637371866674131
67.50150010000667,0.09641385850440734
67.51143409560638,0.09645605283639518
67.52136809120607,0.09650030301465627
67.53130208680578,0.09654661021060011
67.54123608240549,0.0965949754133933
67.5511700780052,0.09664539942825973
67.56110407360491,0.09669788287477998
67.5710380692046,0.09675242618519123
67.58097206480431,0.0968090296026871
67.59090606040402,0.09686769317971694
67.60084005600373,0.09692841677628593
67.61077405160344,0.09699120005825453
67.62070804720314,0.09705604249563836
67.63064204280285,0.09712294336090806
67.64057603840256,0.09719190172728853
67.65051003400227,0.09726291646705904
67.66044402960198,0.0973359862498528
67.67037802520167,0.09741110954095664
67.68031202080138,0.097488284599611
67.69024601640109,0.09756750947730916
67.7001800120008,0.09764878201609732
67.71011400760051,0.09773209984687427
67.7200480032002,0.09781746038769079
67.72998199879991,0.09790486084205
67.73991599439962,0.09799429819720643
67.74984998999933,0.09808576922246594
67.75978398559903,0.09817927046748554
67.76971798119874,0.09827479826057321
67.77965197679845,0.09837234870698731
67.78958597239816,0.09847191768723629
67.79951996799787,0.09857350085537876
67.80945396359756,0.09867709363732267
67.81938795919727,0.0987826912291259
67.82932195479698,0.09889028859529492
67.83925595039669,0.09899988046708506
67.8491899459964,0.09911146134080027
67.8591239415961,0.09922502547609252
67.8690579371958,0.09934056689426209
67.87899193279551,0.09945807937655661
67.88892592839522,0.09957755646247103
67.89885992399493,0.09969899144804749
67.90879391959463,0.09982237738417465
67.91872791519434,0.09994770707488829
67.92866191079405,0.10007497307566968
67.93859590639376,0.10020416769174643
67.94852990199347,0.1003352829763916
67.95846389759316,0.10046831072922341
67.96839789319287,0.10060324249450583
67.97833188879258,0.10074006955944685
67.98826588439229,0.10087878295249926
67.998199879992,0.10101937344166001
68.0081338755917,0.10116183153279953
68.0180678711914,0.1013061474694287
68.02800186679112,0.10145231123766313
68.03793586239082,0.10160031257407798
68.04786985799053,0.10175014097374795
68.05780385359023,0.10190178569828741
68.06773784918994,0.10205523578389179
68.07767184478965,0.10221048004937643
68.08760584038936,0.1023675071042179
68.09753983598907,0.10252630535659411
68.10747383158876,0.10268686302142449
68.11740782718847,0.1028491681284111
68.12734182278818,0.10301320853007784
68.13727581838789,0.10317897190981144
68.1472098139876,0.10334644578990188
68.1571438095873,0.10351561753958226
68.167077805187,0.10368647438307026
68.17701180078672,0.10385900340760694
68.18694579638642,0.10403319157149817
68.19687979198613,0.10420902571215468
68.20681378758583,0.10438649255413202
68.21674778318554,0.1045655787171723
68.22668177878525,0.10474627072424257
68.23661577438496,0.10492855500957654
68.24654976998467,0.10511241792671447
68.25648376558436,0.10529784575654334
68.26641776118407,0.10548482471533824
68.27635175678378,0.10567334096280113
68.28628575238349,0.1058633806101023
68.2962197479832,0.10605492972792036
68.3061537435829,0.10624797435448238
68.3160877391826,0.10644250050360539
68.32602173478232,0.10663849417273498
68.33595573038203,0.10683594135098676
68.34588972598172,0.10703482802718627
68.35582372158143,0.10723514019791028
68.36575771718114,0.1074368638755257
68.37569171278085,0.10763998509623078
68.38562570838056,0.10784448992809531
68.39555970398025,0.10805036447910074
68.40549369957996,0.1082575949051816
68.41542769517967,0.10846616741826418
68.42536169077938,0.10867606829430793
68.43529568637909,0.10888728388134569
68.44522968197879,0.10909980060752354
68.4551636775785,0.10931360498914258
68.4650976731782,0.10952868363869725
68.47503166877792,0.109745023272917
68.48496566437763,0.10996261072080649
68.49489965997732,0.11018143293168524
68.50483365557703,0.11040147698322962
68.51476765117674,0.11062273008951112
68.52470164677645,0.11084517960903802
68.53463564237616,0.11106881305279538
68.54456963797585,0.11129361809228513
68.55450363357556,0.11151958256756768
68.56443762917527,0.11174669449530028
68.57437162477498,0.11197494207677879
68.58430562037469,0.11220431370597761
68.59423961597439,0.11243479797758979
68.6041736115741,0.11266638369506848
68.6141076071738,0.11289905987866562
68.62404160277352,0.11313281577347342
68.63397559837323,0.11336764085746438
68.64390959397292,0.11360352484953132
68.65384358957263,0.11384045771752915
68.66377758517234,0.11407842968631317
68.67371158077205,0.11431743124578066
68.68364557637176,0.11455745315891108
68.69357957197145,0.11479848646980588
68.70351356757116,0.11504052251173043
68.71344756317087,0.11528355291515215
68.72338155877058,0.11552756961578224
68.7333155543703,0.11577256486261585
68.74324954996999,0.11601853122597196
68.7531835455697,0.11626546160553503
68.76311754116941,0.11651334923839345
68.77305153676912,0.11676218770708123
68.78298553236883,0.11701197094761794
68.79291952796852,0.11726269325754872
68.80285352356823,0.11751434930398609
68.81278751916794,0.1177669341316482
68.82272151476765,0.11802044317090053
68.83265551036736,0.1182748722457959
68.84258950596706,0.11853021758211447
68.85252350156676,0.11878647581540558
68.86245749716647,0.11904364399902588
68.87239149276618,0.11930171961218111
68.8823254883659,0.11956070056796621
68.89225948396559,0.11982058522140508
68.9021934795653,0.12008137237749264
68.91212747516501,0.12034306129923285
68.92206147076472,0.12060565171568056
68.93199546636443,0.1208691438299815
68.94192946196412,0.12113353832741217
68.95186345756383,0.1213988363834219
68.96179745316354,0.1216650396716707
68.97173144876325,0.12193215037207127
68.98166544436296,0.12220017117882899
68.99159943996266,0.12246910530848172
69.00153343556237,0.12273895650794192
69.01146743116207,0.12300972906210995
69.02140142676178,0.12328142779442589
69.03133542236148,0.12355405805404023
69.04126941796119,0.12382762569908846
69.0512034135609,0.12410213707987212
69.06113740916061,0.12437759902204358
69.07107140476032,0.12465401880978927
69.08100540036001,0.1249314041690125
69.09093939595972,0.12520976325051836
69.10087339155943,0.12548910461319496
69.11080738715914,0.12576943720719816
69.12074138275885,0.12605077035713455
69.13067537835855,0.12633311374524472
69.14060937395826,0.12661647739458784
69.15054336955797,0.1269008716522229
69.16047736515767,0.12718630717239363
69.17041136075738,0.12747279489971147
69.18034535635708,0.12776034605233835
69.19027935195679,0.12804897210517213
69.2002133475565,0.12833868477302707
69.21014734315621,0.12862949599381918
69.22008133875592,0.1289214179117489
69.23001533435561,0.12921446286048438
69.23994932995532,0.12950864334634615
69.24988332555503,0.12980397203148844
69.25981732115474,0.13010046171708375
69.26975131675445,0.1303981253265062
69.27968531235415,0.13069697588851414
69.28961930795386,0.13099702652043566
69.29955330355357,0.131298290411349
69.30948729915328,0.13160078080526777
69.31942129475298,0.13190451098432399
69.32935529035268,0.13220949425195092
69.33928928595239,0.13251574391606824
69.3492232815521,0.13282327327226284
69.35915727715181,0.1331320955869739
69.36909127275152,0.13344222408067555
69.37902526835121,0.1337536719110605
69.38895926395092,0.13406645215622454
69.39889325955063,0.13438057779784737
69.40882725515034,0.13469606170437814
69.41876125075005,0.13501291661421794
69.42869524634975,0.1353311551189028
69.43862924194946,0.13565078964628918
69.44856323754917,0.13597183244373434
69.45849723314888,0.13629429556128142
69.46843122874859,0.13661819083484286
69.47836522434828,0.13694352986938274
69.48829921994799,0.13727032402210243
69.4982332155477,0.1375985843856209
69.50816721114741,0.13792832177116018
69.51810120674712,0.13825954669172813
69.52803520234681,0.13859226934530136
69.53796919794652,0.13892649959801062
69.54790319354623,0.139262246967321
69.55783718914594,0.13959952060521771
69.56777118474565,0.1399383292813886
69.57770518034535,0.14027868136640714
69.58763917594506,0.14062058481491774
69.59757317154477,0.1409640471488163
69.60750716714448,0.14130907544043544
69.61744116274417,0.14165567629572684
69.62737515834388,0.14200385583744685
69.63730915394359,0.1423536196883365
69.6472431495433,0.14270497295430726
69.65717714514301,0.14305792020762367
69.6671111407427,0.1434124654700863
69.67704513634241,0.14376861219621695
69.68697913194212,0.1441263632564394
69.69691312754183,0.14448572092026457
69.70684712314154,0.14484668683947327
69.71678111874124,0.14520926203129925
69.72671511434095,0.14557344686161455
69.73664910994066,0.14593924102810985
69.74658310554037,0.1463066435434799
69.75651710114008,0.14667565271860625
69.76645109673977,0.14704626614574026
69.77638509233948,0.14741848068168859
69.78631908793919,0.1477922924309932
69.7962530835389,0.14816769672911717
69.80618707913861,0.14854468812562718
69.8161210747383,0.1489232603673766
69.82605507033801,0.14930340638169104
69.83598906593772,0.14968511825954822
69.84592306153743,0.15006838723876387
69.85585705713714,0.15045320368717433
69.86579105273684,0.15083955708581934
69.87572504833655,0.15122743601212782
69.88565904393626,0.15161682812309776
69.89559303953597,0.15200772013848196
69.90552703513568,0.15240009782397068
69.91546103073537,0.15279394597437454
69.92539502633508,0.1531892483968102
69.93532902193479,0.15358598789388028
69.9452630175345,0.15398414624685902
69.95519701313421,0.15438370419887512
69.9651310087339,0.1547846414380944
69.97506500433362,0.15518693658090574
69.98499899993332,0.15559056715510072
69.99493299553303,0.15599550958305952
70.00486699113274,0.15640173916494662
70.01480098673244,0.15680923006523362
70.02473498233215,0.1572179553233758
70.03466897793186,0.1576278868890839
70.04460297353157,0.15803899566114768
70.05453696913128,0.15845125152627154
70.06447096473097,0.15886462339791127
70.07440496033068,0.1592790792551128
70.08433895593039,0.15969458618134566
70.0942729515301,0.16011111040334222
70.10420694712981,0.16052861732993373
70.1141409427295,0.16094707159088664
70.12407493832922,0.16136643707574194
70.13400893392892,0.1617866769726479
70.14394292952863,0.1622077538071999
70.15387692512834,0.1626296294812761
70.16381092072804,0.16305226531187397
70.17374491632775,0.16347562206994948
70.18367891192746,0.16389966001925005
70.19361290752717,0.1643243389551541
70.20354690312688,0.16474961824350698
70.21348089872657,0.16517545685945736
70.22341489432628,0.16560181342629635
70.23334888992599,0.1660286462542907
70.2432828855257,0.1664559133795221
70.25321688112541,0.1668835726027233
70.2631508767251,0.16731158152811423
70.27308487232482,0.16773989760224148
70.28301886792453,0.16816847815281127
70.29295286352423,0.16859728042752875
70.30288685912393,0.1690262616329335
70.31282085472364,0.169455378973239
70.32275485032335,0.16988458968916553
70.33268884592306,0.17031385109677954
70.34262284152277,0.1707431206263299
70.35255683712246,0.17117235586108384
70.36249083272217,0.17160151457616662
70.37242482832188,0.17203055477739432
70.38235882392159,0.1724594347401132
70.3922928195213,0.17288811304803597
70.402226815121,0.17331654863207785
70.4121608107207,0.17374470080919596
70.42209480632042,0.17417252932122237
70.43202880192013,0.17459999437370333
70.44196279751984,0.1750270566747356
70.45189679311953,0.17545367747380253
70.46183078871924,0.17587981860061336
70.47176478431895,0.1763054425039363
70.48169877991866,0.17673051229043782
70.49163277551837,0.17715499176351898
70.50156677111806,0.17757884546215125
70.51150076671777,0.17800203869971631
70.52143476231748,0.17842453760283866
70.53136875791719,0.1788463091502252
70.5413027535169,0.17926732121150132
70.5512367491166,0.17968754258604722
70.5611707447163,0.18010694304183675
70.57110474031602,0.18052549335427112
70.58103873591573,0.1809431653450178
70.59097273151544,0.18135993192084682
70.60090672711513,0.18177576711246696
70.61084072271484,0.18219064611336486
70.62077471831455,0.18260454531863832
70.63070871391426,0.1830174423638357
70.64064270951397,0.18342931616379177
70.65057670511366,0.18384014695146406
70.66051070071337,0.18424991631677226
70.67044469631308,0.18465860724543107
70.6803786919128,0.18506620415778965
70.6903126875125,0.18547269294766797
70.7002466831122,0.18587806102119248
70.71018067871191,0.18628229733563592
70.72011467431162,0.18668539243825014
70.73004866991133,0.1870873385051054
70.73998266551104,0.18748812937992684
70.74991666111073,0.18788776061293014
70.75985065671044,0.18828622949966134
70.76978465231015,0.18868353511982952
70.77971864790986,0.18907967837614637
70.78965264350957,0.18947466203316232
70.79958663910926,0.18986849075610254
70.80952063470897,0.19026117114970628
70.81945463030868,0.1906527117970604
70.8293886259084,0.19104312329843795
70.8393226215081,0.19143241831013483
70.8492566171078,0.191820611583306
70.85919061270751,0.1922077200028043
70.86912460830722,0.19259376262601416
70.87905860390693,0.1929787607216904
70.88899259950662,0.19336273780879412
70.89892659510633,0.19374571969533172
70.90886059070604,0.19412773451718812
70.91879458630575,0.19450881277696627
70.92872858190546,0.1948889873828228
70.93866257750516,0.1952682936873048
70.94859657310487,0.19564676952618865
70.95853056870457,0.19602445525731327
70.96846456430428,0.19640139379941957
70.978398559904,0.1967776306709864
70.98833255550369,0.1971532140290669
70.9982665511034,0.19752819470812755
71.00820054670311,0.19790262625846583
71.01813454230282,0.19827656496514387
71.02806853790253,0.1986500697972994
71.03800253350222,0.19902320231927478
71.04793652910193,0.1993960265993253
71.05787052470164,0.19976860911832187
71.06780452030135,0.20014101867846004
71.07773851590106,0.20051332631196506
71.08767251150076,0.20088560518979795
71.09760650710047,0.2012579305303638
71.10754050270018,0.20163037950821466
71.11747449829988,0.20200303116275808
71.1274084938996,0.20237596630696264
71.13734248949929,0.20274926743606378
71.147276485099,0.203123018636272
71.15721048069871,0.20349730549347617
71.16714447629842,0.20387221500195152
71.17707847189813,0.20424783547306563
71.18701246749782,0.2046242564439839
71.19694646309753,0.20500156858637825
71.20688045869724,0.2053798636151296
71.21681445429695,0.2057592341970369
71.22674844989666,0.20613977385952215
71.23668244549636,0.20652157689933662
71.24661644109607,0.20690473829126899
71.25655043669578,0.20728935359684827
71.26648443229548,0.2076755188730525
71.2764184278952,0.20806333058101395
71.28635242349489,0.20845288549472538
71.2962864190946,0.20884428060974783
71.30622041469431,0.2092376130519142
71.31615441029402,0.2096329799860371
71.32608840589373,0.210030478524615
71.33602240149342,0.2104302056365375
71.34595639709313,0.21083225805579403
71.35589039269284,0.2112367321901767
71.36582438829255,0.21164372402998863
71.37575838389226,0.21205332905674998
71.38569237949196,0.212465642151903
71.39562637509167,0.21288075750552107
71.40556037069138,0.21329876852501128
71.41549436629109,0.2137197677438229
71.4254283618908,0.21414384673015333
71.43536235749049,0.21457109599565324
71.4452963530902,0.21500160490413564
71.45523034868991,0.21543546158027818
71.46516434428962,0.21587275281833218
71.47509833988933,0.2163135639908277
71.48503233548902,0.21675797895727966
71.49496633108873,0.2172060799728962
71.50490032668844,0.21765794759728144
71.51483432228815,0.218113660603144
71.52476831788786,0.21857329588500274
71.53470231348756,0.21903692836789215
71.54463630908727,0.2195046309160715
71.55457030468698,0.21997647424172678
71.56450430028669,0.2204525268136798
71.57443829588638,0.22093285476609295
71.58437229148609,0.2214175218071783
71.5943062870858,0.22190658912789962
71.60424028268551,0.22240011531068116
71.61417427828522,0.22289815623811368
71.62410827388491,0.22340076500165945
71.63404226948462,0.22390799181036167
71.64397626508433,0.22441988389954629
71.65391026068404,0.22493648543953096
71.66384425628375,0.22545783744433098
71.67377825188345,0.22598397768036416
71.68371224748316,0.22651494057516056
71.69364624308287,0.22705075712606393
71.70358023868258,0.22759145480894105
71.71351423428229,0.22813705748688723
71.72344822988198,0.22868758531893163
71.73338222548169,0.22924305466874684
71.7433162210814,0.22980347801335008
71.75325021668111,0.2303688638518129
71.76318421228082,0.23093921661396644
71.77311820788051,0.23151453656910673
71.78305220348022,0.23209481973470453
71.79298619907993,0.23268005778510628
71.80292019467964,0.23327023796024393
71.81285419027935,0.23386534297434006
71.82278818587905,0.23446535092461337
71.83272218147876,0.23507023519998846
71.84265617707847,0.23567996438979666
71.85259017267818,0.23629450219248582
71.86252416827789,0.2369138073243258
71.87245816387758,0.23753783342811355
71.88239215947729,0.23816652898188317
71.892326155077,0.23879983720760653
71.90226015067671,0.23943769597990325
71.91219414627642,0.24008003773474595
71.92212814187612,0.2407267893781656
71.93206213747582,0.24137787219496137
71.94199613307553,0.24203320175740142
71.95193012867524,0.24269268783393275
71.96186412427495,0.24335623429788644
71.97179811987465,0.24402373903618307
71.98173211547436,0.24469509385804275
71.99166611107407,0.24537018440368538
72.00160010667378,0.24604889005304134
72.01153410227349,0.24673108383980544
72.02146809787318,0.24741663245290943
72.03140209347289,0.2481053964014495
72.0413360890726,0.24879723022660283
72.05127008467231,0.2494919827146079
72.06120408027202,0.25018949710974003
72.07113807587172,0.2508896113272861
72.08107207147143,0.2515921581665253
72.09100606707113,0.25229696552369957
72.10094006267084,0.253003856604993
72.11087405827055,0.25371265013950833
72.12080805387025,0.25442316059224124
72.13074204946996,0.25513519837706133
72.14067604506967,0.25584857006968176
72.15061004066938,0.2565630786206401
72.16054403626907,0.2572785235682724
72.17047803186878,0.2579947012516935
72.18041202746849,0.25871140502376716
72.1903460230682,0.2594284254640865
72.20028001866791,0.26014555059194944
72.2102140142676,0.26086256607933356
72.22014800986732,0.26157925546387684
72.23008200546703,0.26229540036184773
72.24001600106673,0.26301078068112527
72.24994999666644,0.26372517483417485
72.25988399226614,0.26443835995102305
72.26981798786585,0.26515011209223815
72.27975198346556,0.26586020646190006
72.28968597906527,0.2665684176205814
72.29961997466498,0.267274519698322
72.30955397026467,0.2679782866076044
72.31948796586438,0.26867949225633436
72.32942196146409,0.2693779107608111
72.3393559570638,0.27007331665870726
72.34928995266351,0.27076548512204446
72.3592239482632,0.27145419217016864
72.36915794386292,0.27213921488273024
72.37909193946263,0.2728203316126544
72.38902593506234,0.2734973221991215
72.39895993066204,0.27416996818054207
72.40889392626174,0.2748380530075325
72.41882792186145,0.2755013622558951
72.42876191746116,0.27615968383958817
72.43869591306087,0.27681280822370696
72.44862990866058,0.277460528637458
72.45856390426027,0.2781026412871355
72.46849789985998,0.27873894556910056
72.47843189545969,0.27936924428275206
72.4883658910594,0.2799933438435071
72.49829988665911,0.2806110544957757
72.5082338822588,0.2812221905259367
72.51816787785852,0.28182657047531745
72.52810187345823,0.28242401735316464
72.53803586905794,0.28301435884962406
72.54796986465765,0.28359742754871664
72.55790386025734,0.284173061141313
72.56783785585705,0.2847411026381139
72.57777185145676,0.2853014005826207
72.58770584705647,0.2858538092641158
72.59763984265618,0.2863981889306375
72.60757383825587,0.2869344060019558
72.61750783385558,0.2874623332825517
72.6274418294553,0.28798185017458894
72.637375825055,0.28849284289089305
72.64730982065471,0.2889952046679274
72.65724381625441,0.28948883597876834
72.66717781185412,0.2899736447460845
72.67711180745383,0.29044954655510863
72.68704580305354,0.29091646486661715
72.69697979865325,0.29137433122990547
72.70691379425294,0.29182308549576336
72.71684778985265,0.29226267602945427
72.72678178545236,0.29269305992368744
72.73671578105207,0.2931142032115971
72.74664977665178,0.29352608107971784
72.75658377225147,0.2939286780809601
72.76651776785118,0.2943219883475894
72.7764517634509,0.29470601580419875
72.7863857590506,0.29508077438068697
72.79631975465031,0.29544628822523517
72.80625375025001,0.2958025919172819
72.81618774584972,0.2961497306805018
72.82612174144943,0.29648776059577836
72.83605573704914,0.2968167488141831
72.84598973264883,0.29713677376994974
72.85592372824854,0.2974479253934535
72.86585772384825,0.2977503053241839
72.87579171944796,0.298044027123723
72.88572571504767,0.29832921648872135
72.89565971064737,0.298606011463874
72.90559370624707,0.29887456265489787
72.91552770184678,0.2991350334415063
72.9254616974465,0.2993876001903863
72.9353956930462,0.29963245246817516
72.9453296886459,0.29986979325443563
72.95526368424561,0.3000998391546343
72.96519767984532,0.300322820613115
72.97513167544503,0.30053898212607727
72.98506567104474,0.30074858245455177
72.99499966664443,0.30095189483737683
73.00493366224414,0.3011492072040098
73.01486765784385,0.3013408223472541
73.02480165344356,0.3015270578093621
73.03473564904327,0.30170824547974234
73.04466964464297,0.30188473115172537
73.05460364024268,0.3020568740791523
73.06453763584238,0.3022250465329623
73.0744716314421,0.3023896333577813
73.0844056270418,0.3025510315285102
73.0943396226415,0.30270964970691383
73.10427361824121,0.3028659077982087
73.11420761384092,0.30302023650765164
73.12414160944063,0.30317307689712714
73.13407560504034,0.3033248799417374
73.14400960064003,0.30347610608638914
73.15394359623974,0.3036272248023833
73.16387759183945,0.3037787141440018
73.17381158743916,0.30393106030509726
73.18374558303887,0.3040847571756805
73.19367957863857,0.30424030589850903
73.20361357423828,0.30439821442567633
73.21354756983798,0.3045589970751984
73.2234815654377,0.3047231740876034
73.2334155610374,0.3048912711825198
73.2433495566371,0.3050638191152641
73.25328355223681,0.30524135323343066
73.26321754783652,0.3054244130334778
73.27315154343623,0.30561354171731786
73.28308553903594,0.30580928574890504
73.29301953463563,0.3060121944108235
73.30295353023534,0.3062228193608764
73.31288752583505,0.3064417141886733
73.32282152143476,0.3066694339722188
73.33275551703447,0.3069065348345012
73.34268951263417,0.3071535735000803
73.35262350823388,0.3074111068516772
73.36255750383359,0.30767969148676044
73.3724914994333,0.3079598832741355
73.382425495033,0.3082522369105332
73.3923594906327,0.3085573054771975
73.40229348623241,0.3088756399964754
73.41222748183212,0.30920778898840284
73.42216147743183,0.3095542980272947
73.43209547303152,0.3099157092983322
73.44202946863123,0.3102925611541531
73.45196346423094,0.31068538767143744
73.46189745983065,0.3110947182074975
73.47183145543036,0.31152107695686554
73.48176545103006,0.31196498250788207
73.49169944662977,0.31242694739928606
73.50163344222948,0.31290747767679983
73.51156743782919,0.31340707244972016
73.5215014334289,0.3139262234475052
73.53143542902859,0.3144654145763628
73.5413694246283,0.3150251214758416
73.55130342022801,0.3156058110754148
73.56123741582772,0.31620794115107154
73.57117141142743,0.31683195988190466
73.58110540702712,0.31747830540669747
73.59103940262683,0.318147405380517
73.60097339822654,0.31883967653129525
73.61090739382625,0.3195555242164225
73.62084138942596,0.3202953419793342
73.63077538502566,0.32105951110609804
73.64070938062537,0.321848400182007
73.65064337622508,0.322662364648161
73.66057737182479,0.32350174635805956
73.6705113674245,0.3243668731341891
73.68044536302419,0.3252580583246098
73.6903793586239,0.32617560035954957
73.70031335422361,0.327119782307984
73.71024734982332,0.32809087143423055
73.72018134542303,0.3290891187545348
73.73011534102272,0.3301147585936581
73.74004933662243,0.3311680081414711
73.74998333222214,0.33224906700953416
73.75991732782185,0.3333581167876903
73.76985132342156,0.3344953206006531
73.77978531902126,0.3356608226645933
73.78971931462097,0.33685474784373287
73.79965331022068,0.33807720120692447
73.80958730582039,0.3393282675842461
73.8195213014201,0.3406080111235873
73.82945529701979,0.34191647484723614
73.8393892926195,0.34325368020847496
73.84932328821921,0.34461962664815704
73.85925728381892,0.3460142911513033
73.86919127941863,0.34743762780368764
73.87912527501832,0.34888956734842436
73.88905927061803,0.3503700167425637
73.89899326621774,0.3518788587136686
73.90892726181745,0.35341595131641085
73.91886125741716,0.35498112748915756
73.92879525301686,0.3565741946105569
73.93872924861657,0.35819493405613617
73.94866324421628,0.3598431007548757
73.95859723981599,0.3615184227458069
73.9685312354157,0.3632206007345983
73.97846523101539,0.36494930765014055
73.9883992266151,0.36670418820114586
73.99833322221481,0.3684848584327209
74.00826721781452,0.37029090528668185
74.01820121341423,0.37212188633182386
74.02813520901393,0.37397733009323825
74.03806920461363,0.3758567367060917
74.04800320021334,0.37775957858959436
74.05793719581305,0.3796853011209957
74.06787119141276,0.38163332330956684
74.07780518701246,0.3836030384705828
74.08773918261217,0.3855938148993192
74.09767317821188,0.38760499654502056
74.10760717381159,0.38963590368489653
74.11754116941128,0.39168583359810116
74.12747516501099,0.3937540612397304
74.1374091606107,0.39583983991478877
74.14734315621041,0.3979424019521873
74.15727715181012,0.40006095937872455
74.16721114740982,0.4021947045930701
74.17714514300953,0.40434281103976094
74.18707913860923,0.4065044338831683
74.19701313420894,0.40867871068149564
74.20694712980865,0.41086476206076045
74.21688112540835,0.41306169238877605
74.22681512100806,0.41526859044914977
74.23674911660777,0.4174845301152488
74.24668311220748,0.41970857102419834
74.25661710780719,0.4219397592508632
74.26655110340688,0.42417712798183027
74.27648509900659,0.42641969818940606
74.2864190946063,0.4286664793055828
74.29635309020601,0.4309164698960365
74.30628708580572,0.4331686583341086
74.31622108140542,0.4354220234747885
74.32615507700513,0.43767553532871106
74.33608907260484,0.43992815573612265
74.34602306820454,0.442178839040879
74.35595706380425,0.4444265327644277
74.36589105940395,0.4466701782797893
74.37582505500366,0.4489087114855564
74.38575905060337,0.45114106347985833
74.39569304620308,0.4533661612343602
74.40562704180279,0.45558292826824415
74.41556103740248,0.457790285322192
74.42549503300219,0.45998715103238214
74.4354290286019,0.46217244260445667
74.44536302420161,0.4643450764875188
74.45529701980132,0.4665039690481146
74.46523101540102,0.4686480372442156
74.47516501100073,0.47077619929921594
74.48509900660044,0.47288737537589903
74.49503300220015,0.47498048825043554
74.50496699779985,0.4770544639863645
74.51490099339955,0.4791082326085765
74.52483498899926,0.48114072877731023
74.53476898459897,0.48315089246211973
74.54470298019868,0.48513766961587196
74.55463697579839,0.4871000128487283
74.56457097139808,0.4890368821021274
74.5745049669978,0.4909472453227814
74.5844389625975,0.4928300791366444
74.59437295819721,0.49468436952290856
74.60430695379692,0.4965091124879867
74.61424094939662,0.49830331473949496
74.62417494499633,0.5000659943602477
74.63410894059604,0.5017961814822282
74.64404293619575,0.5034929189605831
74.65397693179546,0.5051552630476058
74.66391092739515,0.5067822840667185
74.67384492299486,0.5083730670864677
74.68377891859457,0.5099267125944944
74.69371291419428,0.511442337171529
74.70364690979397,0.5129190741653722
74.71358090539368,0.5143560743648886
74.7235149009934,0.5157525066739783
74.7334488965931,0.5171075587855721
74.74338289219281,0.5184204378556134
74.75331688779251,0.5196903711770413
74.76325088339222,0.5209166068537845
74.77318487899193,0.5220984144747337
74.78311887459164,0.5232350857877357
74.79305287019135,0.5243259353735759
74.80298686579104,0.5253703013199611
74.81292086139075,0.5263675458955134
74.82285485699046,0.527317056223743
74.83278885259017,0.5282182449570418
74.84272284818988,0.5290705509506659
74.85265684378957,0.5298734399367203
74.86259083938928,0.5306264051981481
74.872524834989,0.5313289682427087
74.8824588305887,0.5319806794769681
74.89239282618841,0.532581118880283
74.90232682178811,0.5331298966787842
74.91226081738782,0.5336266540193658
74.92219481298753,0.5340710636436654
74.93212880858724,0.5344628305620525
74.94206280418695,0.5348016927276126
74.95199679978664,0.5350874217101323
74.96193079538635,0.5353198233700858
74.97186479098606,0.5354987385326178
74.98179878658577,0.5356240436615298
74.99173278218548,0.5356956515332665
75.00166677778518,0.5357135119108967
75.01160077338488,0.5356776121937129
75.0215347689846,0.5355879776754288
75.0314687645843,0.5354446710797166
75.04140276018401,0.5352477918907065
75.05133675578371,0.5349974756790015
75.06127075138342,0.5346938934276904
75.07120474698313,0.534337250858366
75.08113874258284,0.5339277877571372
75.09107273818255,0.5334657773006451
75.10100673378224,0.5329515253820778
75.11094072938195,0.5323853699371831
75.12087472498166,0.5317676802702874
75.13080872058137,0.5310988563803076
75.14074271618108,0.5303793282867664
75.15067671178078,0.5296095553558088
75.16061070738048,0.5287900256262118
75.1705447029802,0.5279212551354072
75.1804786985799,0.52700378724549
75.19041269417961,0.5260381919692364
75.20034668977931,0.5250250652961188
75.21028068537902,0.5239650285183152
75.22021468097873,0.5228587275567325
75.23014867657844,0.5217068322870164
75.24008267217815,0.5205100358655667
75.25001666777784,0.5192690540555542
75.25995066337755,0.5179846245529293
75.26988465897726,0.5166575063124451
75.27981865457697,0.5152884788736688
75.28975265017668,0.5138783416869948
75.29968664577638,0.5124279134396635
75.30962064137609,0.5109380313817682
75.3195546369758,0.5094095506522804
75.3294886325755,0.5078433436050587
75.33942262817521,0.5062402991348636
75.34935662377491,0.5046013220033766
75.35929061937462,0.5029273321652042
75.36922461497433,0.5012192640939075
75.37915861057404,0.49947806610800743
75.38909260617373,0.4977046996970051
75.39902660177344,0.4959001388473852
75.40896059737315,0.49406536936864703
75.41889459297286,0.4922013882193094
75.42882858857257,0.4903092028329272
75.43876258417227,0.4883898304441095
75.44869657977198,0.48644429741452333
75.45863057537169,0.48447363855892495
75.4685645709714,0.48247889647116354
75.4784985665711,0.4804611208501992
75.4884325621708,0.4784213678261204
75.49836655777051,0.47636069928614727
75.50830055337022,0.4742801822006638
75.51823454896993,0.4721808879492211
75.52816854456964,0.4700638916465554
75.53810254016933,0.46793027146860544
75.54803653576904,0.46578110797851535
75.55797053136875,0.46361748345266823
75.56790452696846,0.46144048120668796
75.57783852256817,0.45925118492145783
75.58777251816787,0.457050677969138
75.59770651376758,0.4548400427391681
75.60764050936729,0.45262035996430067
75.617574504967,0.450392708046604
75.6275085005667,0.44815816238347894
75.6374424961664,0.44591779469367854
75.64737649176611,0.4436726723433086
75.65731048736582,0.44142385767186243
75.66724448296553,0.43917240731822327
75.67717847856524,0.43691937154668165
75.68711247416493,0.4346657935729533
75.69704646976464,0.43241270889018196
75.70698046536435,0.4301611445949729
75.71691446096406,0.42791211871339496
75.72684845656377,0.42566663952699907
75.73678245216347,0.42342570489883535
75.74671644776318,0.42119030159945636
75.75665044336289,0.41896140463294995
75.7665844389626,0.41673997656294226
75.7765184345623,0.41452696683861506
75.786452430162,0.4123233111207244
75.79638642576171,0.4101299306076023
75.80632042136142,0.4079477313611904
75.81625441696113,0.405777603633043
75.82618841256084,0.40362042119034436
75.83612240816053,0.40147704064192674
75.84605640376024,0.3993483007642728
75.85599039935995,0.39723502182754944
75.86592439495966,0.39513800492161
75.87585839055937,0.393058031282012
75.88579238615907,0.390995861616035
75.89572638175878,0.3889522354286839
75.90566037735849,0.38692787034872145
75.9155943729582,0.3849234614546708
75.9255283685579,0.3829396806008341
75.9354623641576,0.38097717574330936
75.94539635975731,0.3790365702659946
75.95533035535702,0.37711846230661916
75.96526435095673,0.37522342408274767
75.97519834655643,0.3733520012178003
75.98513234215613,0.3715047120670565
75.99506633775584,0.36968204704368635
76.00500033335555,0.36788446794505547
76.01493432895526,0.3661124073487428
76.02486832455496,0.3643662684995022
76.03480232015467,0.3626464256841481
76.04473631575438,0.3609532246747008
76.05467031135409,0.35928698317178814
76.0646043069538,0.3576479912480594
76.07453830255349,0.3560365117915997
76.0844722981532,0.35445278094933186
76.09440629375291,0.3528970085704427
76.10434028935262,0.3513693786497844
76.11427428495233,0.3498700497712897
76.12420828055203,0.3483991555513844
76.13414227615174,0.34695680508239135
76.14407627175144,0.34554308337595485
76.15401026735115,0.34415805180644327
76.16394426295086,0.34280174855436335
76.17387825855056,0.3414741890497734
76.18381225415027,0.3401753664156876
76.19374624974998,0.3389052519114987
76.20368024534969,0.3376637953763828
76.2136142409494,0.33645092567271184
76.22354823654909,0.33526655112946807
76.2334822321488,0.3341105599856478
76.24341622774851,0.3329828208336844
76.25335022334822,0.33188318306285214
76.26328421894793,0.33081147730268007
76.27321821454763,0.32976751586636527
76.28315221014734,0.32875109319417783
76.29308620574704,0.3277619862968826
76.30302020134675,0.3267999551991435
76.31295419694646,0.32586474338293814
76.32288819254616,0.32495607823096945
76.33282218814587,0.32407367147007277
76.34275618374558,0.32321721961463573
76.35269017934529,0.3223864044100035
76.362624174945,0.32158089327589284
76.37255817054469,0.32080033974980443
76.3824921661444,0.32004438393043005
76.39242616174411,0.31931265292107086
76.40236015734382,0.318604761273045
76.41229415294353,0.3179203114290999
76.42222814854323,0.3172588941668249
76.43216214414294,0.3166200890420594
76.44209613974265,0.3160034648323103
76.45203013534235,0.3154085799801589
76.46196413094206,0.31483498303667506
76.47189812654176,0.3142822131048283
76.48183212214147,0.31374980028289673
76.49176611774118,0.31323726610788377
76.50170011334089,0.3127441239989262
76.5116341089406,0.31226987970070674
76.5215681045403,0.3118140317268666
76.53150210014,0.3113760718034141
76.54143609573971,0.31095548531214046
76.55137009133942,0.310551751734029
76.56130408693913,0.31016434509266677
76.57123808253883,0.309792734397658
76.58117207813854,0.3094363840880323
76.59110607373825,0.3090947544756603
76.60104006933796,0.3087673021886626
76.61097406493766,0.30845348061482275
76.62090806053736,0.3081527403449987
76.63084205613707,0.3078645296165326
76.64077605173678,0.30758829475666577
76.65071004733649,0.307323480625948
76.66064404293618,0.3070695310616501
76.6705780385359,0.30682588932117427
76.6805120341356,0.3065919985254681
76.69044602973531,0.306367302102434
76.70038002533502,0.30615124423034223
76.71031402093472,0.30594327028124185
76.72024801653443,0.30574282726437235
76.73018201213414,0.3055493642695758
76.74011600773385,0.3053623329107082
76.75005000333356,0.30518118776905107
76.75998399893325,0.3050053868367237
76.76991799453296,0.3048343919600932
76.77985199013267,0.3046676692831882
76.78978598573238,0.30450468969110933
76.79971998133209,0.30434492925344075
76.80965397693178,0.3041878696676629
76.8195879725315,0.3040329987025623
76.8295219681312,0.3038798106416452
76.83945596373091,0.3037278067265479
76.84938995933062,0.30357649560044914
76.85932395493032,0.3034253937514813
76.86925795053003,0.3032740259561417
76.87919194612974,0.30312192572270563
76.88912594172945,0.3029686357346364
76.89905993732916,0.30281370829399795
76.90899393292885,0.3026567057648668
76.91892792852856,0.30249720101674205
76.92886192412827,0.3023347778679589
76.93879591972798,0.3021690315290996
76.94872991532769,0.3019995690464045
76.95866391092738,0.3018260097451852
76.9685979065271,0.3016479856732339
76.9785319021268,0.30146514204423747
76.98846589772651,0.30127713768118763
76.99839989332622,0.3010836454597932
77.00833388892592,0.3008843527496186
77.01826788452563,0.3006789617538326
77.02820188012534,0.30046718949635565
77.03813587572505,0.30024876762042246
77.04806987132476,0.3000234421756056
77.05800386692445,0.29979097340483996
77.06793786252416,0.2995511355314454
77.07787185812387,0.2993037165461518
77.08780585372358,0.299048517994122
77.09773984932329,0.298785354761976
77.10767384492299,0.2985140548648141
77.1176078405227,0.29823445923324027
77.1275418361224,0.29794642150038714
77.13747583172211,0.297649807788939
77.14740982732182,0.29734449649815536
77.15734382292152,0.29703037809089544
77.16727781852123,0.29670735488063965
77.17721181412094,0.2963753408185164
77.18714580972065,0.29603426128032423
77.19707980532036,0.29568405285355515
77.20701380092005,0.29532466312441974
77.21694779651976,0.294956050464868
77.22688179211947,0.29457818381961715
77.23681578771918,0.29419104249317224
77.24674978331888,0.29379461593685163
77.25668377891859,0.293388903535808
77.2666177745183,0.29297391439605613
77.276551770118,0.29254966713149344
77.28648576571771,0.29211618965092495
77.29641976131741,0.2916735189450874
77.30635375691712,0.2912217008736704
77.31628775251683,0.29076078995234406
77.32622174811654,0.2902908491397798
77.33615574371625,0.28981194962467544
77.34608973931594,0.2893241706127789
77.35602373491565,0.28882759911390926
77.36595773051536,0.2883223297289851
77.37589172611507,0.2878084644370449
77.38582572171478,0.28728611238227153
77.39575971731448,0.28675538966101716
77.40569371291419,0.2862164191088235
77.4156277085139,0.28566933008745005
77.4255617041136,0.2851142582718949
77.43549569971331,0.2845513454374196
77.44542969531301,0.2839807392465729
77.45536369091272,0.28340259303621174
77.46529768651243,0.28281706560452974
77.47523168211214,0.28222432099807776
77.48516567771185,0.28162452829878815
77.49509967331154,0.2810178614109993
77.50503366891125,0.2804044988484765
77.51496766451096,0.2797846235214401
77.52490166011067,0.27915842252358636
77.53483565571038,0.27852608691911146
77.54476965131008,0.2778878115297365
77.55470364690979,0.27724379472172755
77.5646376425095,0.2765942381929247
77.5745716381092,0.2759393467597624
77.58450563370891,0.27527932814429357
77.59443962930861,0.2746143927612147
77.60437362490832,0.2739447535048856
77.61430762050803,0.27327062553635906
77.62424161610774,0.27259222607040023
77.63417561170745,0.2719097741625117
77.64410960730714,0.2712234904959583
77.65404360290685,0.27053359716878644
77.66397759850656,0.269840317480854
77.67391159410627,0.2691438757208503
77.68384558970598,0.2684444969533202
77.69377958530568,0.2677424068056894
77.70371358090539,0.2670378312552841
77.7136475765051,0.26633099641635993
77.7235815721048,0.26562212832712306
77.73351556770452,0.26491145273675376
77.74344956330421,0.2641991948924313
77.75338355890392,0.26348557932635436
77.76331755450363,0.26277082964276965
77.77325155010334,0.26205516830499265
77.78318554570305,0.2613388164224317
77.79311954130274,0.26062199353761273
77.80305353690245,0.2599049174131996
77.81298753250216,0.25918780381902295
77.82292152810187,0.25847086631910027
77.83285552370158,0.2577543160586611
77.84278951930128,0.25703836155117094
77.85272351490099,0.25632320846535117
77.8626575105007,0.25560905941220946
77.8725915061004,0.25489611373205845
77.88252550170012,0.25418456728154115
77.89245949729981,0.25347461222065554
77.90239349289952,0.2527664367997739
77.91232748849923,0.25206022514667314
77.92226148409894,0.25135615705355413
77.93219547969863,0.2506544077640673
77.94212947529834,0.24995514776033265
77.95206347089805,0.24925854254996938
77.96199746649776,0.24856475245311552
77.97193146209747,0.24787393238945277
77.98186545769717,0.2471862316652309
77.99179945329688,0.24650179376028802
78.00173344889659,0.24582075611508025
78.0116674444963,0.24514324992336606
78.021601440096,0.24446940001417594
78.0315354356957,0.24379932489656297
78.04146943129541,0.24313313684992155
78.05140342689512,0.24247094201528654
78.06133742249483,0.24181284048662344
78.07127141809454,0.24115892640212294
78.08120541369424,0.2405092880354961
78.09113940929394,0.23986400788726397
78.10107340489365,0.23922316277605715
78.11100740049336,0.23858682392990602
78.12094139609307,0.23795505707753542
78.13087539169277,0.2373279225396591
78.14080938729248,0.23670547532027042
78.15074338289219,0.2360877651979412
78.1606773784919,0.235474836817112
78.1706113740916,0.234866729779387
78.1805453696913,0.23426347873482847
78.19047936529101,0.2336651134732472
78.20041336089072,0.23307165901550153
78.21034735649043,0.2324831357047877
78.22028135209014,0.23189955929793463
78.23021534768984,0.23132094105669834
78.24014934328954,0.23074728783905252
78.25008333888925,0.23017860219048758
78.26001733448896,0.22961488243530073
78.26995133008867,0.22905612276789084
78.27988532568837,0.2285023133440532
78.28981932128808,0.22795344037226992
78.29975331688779,0.22740948620500853
78.3096873124875,0.22687042943001276
78.3196213080872,0.22633624496159696
78.3295553036869,0.22580690413194096
78.33948929928661,0.2252823747823805
78.34942329488632,0.22476262135470593
78.35935729048603,0.22424760498245264
78.36929128608574,0.22373728358219605
78.37922528168544,0.22323161194484564
78.38915927728515,0.22273054182693652
78.39909327288485,0.22223402204192688
78.40902726848456,0.22174199855148943
78.41896126408427,0.2212544145568058
78.42889525968397,0.22077121058986082
78.43882925528368,0.2202923246047339
78.44876325088339,0.2198176920688969
78.4586972464831,0.21934724605450495
78.46863124208281,0.2188809173296914
78.4785652376825,0.21841863444986173
78.48849923328221,0.2179603238489853
78.49843322888192,0.21750590993089267
78.50836722448163,0.21705531516056703
78.51830122008133,0.21660846015543922
78.52823521568104,0.21616526377667913
78.53816921128075,0.2157256432204931
78.54810320688046,0.21528951410941527
78.55803720248016,0.21485679058360227
78.56797119807986,0.21442738539212722
78.57790519367957,0.21400120998427158
78.58783918927928,0.2135781746008222
78.59777318487899,0.21315818836536296
78.6077071804787,0.212741159375569
78.6176411760784,0.21232699479450154
78.6275751716781,0.21191560094189862
78.63750916727781,0.21150688338547313
78.64744316287752,0.21110074703220405
78.65737715847723,0.21069709621963056
78.66731115407693,0.21029583480714692
78.67724514967664,0.20989686626729362
78.68717914527635,0.2095000937770549
78.69711314087606,0.20910542030914986
78.70704713647577,0.2087127487233275
78.71698113207546,0.20832198185766043
78.72691512767517,0.20793302261983687
78.73684912327488,0.20754577407845767
78.74678311887459,0.20716013955432788
78.7567171144743,0.20677602271175122
78.766651110074,0.20639332764982427
78.7765851056737,0.20601195899372834
78.78651910127341,0.2056318219860263
78.79645309687312,0.20525282257795435
78.80638709247283,0.2048748675207165
78.81632108807253,0.20449786445677873
78.82625508367224,0.20412172201116058
78.83618907927195,0.20374634988273257
78.84612307487166,0.20337165893550738
78.85605707047137,0.20299756128993465
78.86599106607106,0.20262397041419503
78.87592506167077,0.20225080121549197
78.88585905727048,0.20187797013134864
78.89579305287019,0.20150539522089989
78.9057270484699,0.20113299625618625
78.9156610440696,0.2007606948134484
78.9255950396693,0.2003884143644191
78.93552903526901,0.20001608036761978
78.94546303086872,0.19964362035965244
78.95539702646843,0.19927096404649414
78.96533102206813,0.19889804339479106
78.97526501766784,0.19852479272315038
78.98519901326755,0.19815114879343723
78.99513300886726,0.19777705090206632
79.00506700446697,0.19740244097125909
79.01500100006666,0.19702726363200995
79.02493499566637,0.1966514662495283
79.03486899126608,0.1962749988922139
79.04480298686579,0.19589781429284833
79.0547369824655,0.19551986780975894
79.0646709780652,0.1951411173879821
79.0746049736649,0.19476152352042453
79.08453896926461,0.19438104920902943
79.09447296486432,0.19399965992593754
79.10440696046403,0.19361732357465078
79.11434095606373,0.19323401045119573
79.12427495166344,0.19284969320528503
79.13420894726315,0.19246434680148317
79.14414294286286,0.19207794848036797
79.15407693846257,0.1916904777196938
79.16401093406226,0.19130191619555564
79.17394492966197,0.1909122477435496
79.18387892526168,0.1905214583199397
79.19381292086139,0.1901295359628185
79.20374691646109,0.18973647075327163
79.2136809120608,0.18934225477653832
79.2236149076605,0.18894688208317809
79.23354890326021,0.18855034865023168
79.24348289885992,0.18815265234238449
79.25341689445962,0.1877537928731305
79.26335089005933,0.18735377176593299
79.27328488565904,0.1869525923153911
79.28321888125875,0.18655025954840068
79.29315287685846,0.18614678018531805
79.30308687245815,0.18574216260112336
79.31302086805786,0.18533641678658197
79.32295486365757,0.18492955430941044
79.33288885925728,0.18452158827543783
79.34282285485699,0.18411253328976895
79.35275685045669,0.1837024054179485
79.3626908460564,0.18329122214712149
79.3726248416561,0.1828790023472
79.38255883725581,0.1824657662320241
79.39249283285552,0.18205153532052532
79.40242682845522,0.18163633239789037
79.41236082405493,0.18122018147672217
79.42229481965464,0.1808031077582062
79.43222881525435,0.18038513759327143
79.44216281085406,0.17996629844375384
79.45209680645375,0.1795466188435605
79.46203080205346,0.17912612835982986
79.47196479765317,0.17870485755409873
79.48189879325288,0.17828283794346297
79.49183278885259,0.17786010196174107
79.50176678445229,0.17743668292063802
79.511700780052,0.17701261497090612
79.5216347756517,0.17658793306351117
79.53156877125141,0.17616267291079396
79.54150276685112,0.1757368709476334
79.55143676245082,0.17531056429261047
79.56137075805053,0.17488379070916882
79.57130475365024,0.17445658856678165
79.58123874924995,0.17402899680211242
79.59117274484966,0.1736010548801782
79.60110674044935,0.17317280275551408
79.61104073604906,0.17274428083333307
79.62097473164877,0.17231552993069355
79.63090872724848,0.17188659123765943
79.64084272284819,0.1714575062784643
79.65077671844789,0.1710283168726748
79.6607107140476,0.17059906509635156
79.6706447096473,0.17016979324321582
79.68057870524702,0.16974054378581022
79.69051270084672,0.16931135933666236
79.70044669644642,0.16888228260944874
79.71038069204613,0.1684533563801553
79.72031468764584,0.16802462344824418
79.73024868324555,0.1675961265978145
79.74018267884526,0.16716790855876604
79.75011667444495,0.16674001196796293
79.76005067004466,0.1663124793303943
79.76998466564437,0.16588535298034132
79.77991866124408,0.1654586750425373
79.78985265684378,0.16503248739333287
79.79978665244349,0.16460683162185577
79.8097206480432,0.16418174899117827
79.8196546436429,0.16375728039947754
79.82958863924262,0.16333346634119955
79.83952263484231,0.16291034686822248
79.84945663044202,0.16248796155101788
79.85939062604173,0.16206634943981707
79.86932462164144,0.16164554902577183
79.87925861724115,0.16122559820211851
79.88919261284084,0.1608065342253411
79.89912660844055,0.16038839367633265
79.90906060404026,0.15997121242156148
79.91899459963997,0.15955502557423204
79.92892859523968,0.15913986745544875
79.93886259083938,0.15872577155537956
79.94879658643909,0.15831277049441686
79.9587305820388,0.15790089598434384
79.9686645776385,0.15749017878949562
79.97859857323822,0.15708064868792268
79.98853256883791,0.1566723344325547
79.99846656443762,0.1562652637123613
80.00840056003733,0.1558594631137193
80.01833455563704,0.15545495809050264
80.02826855123675,0.1550517729641296
80.03820254683644,0.15464993093942964
80.04813654243615,0.1542494541214575
80.05807053803586,0.15385036353231354
80.06800453363557,0.15345267912795804
80.07793852923528,0.15305641981502838
80.08787252483498,0.15266160346765636
80.09780652043469,0.15226824694428265
80.1077405160344,0.15187636610447683
80.1176745116341,0.1514859758257517
80.12760850723382,0.1510970900203806
80.13754250283351,0.15070972165221483
80.14747649843322,0.15032388275349767
80.15741049403293,0.14993958444168481
80.16734448963264,0.14955683693625854
80.17727848523235,0.1491756495755452
80.18721248083205,0.14879603083353207
80.19714647643175,0.14841798833668227
80.20708047203146,0.14804152888075447
80.21701446763117,0.14766665844761726
80.22694846323088,0.1472933822220668
80.23688245883058,0.14692170460864357
80.24681645443029,0.14655162924844717
80.25675045003,0.1461831590359561
80.2666844456297,0.1458162961358424
80.27661844122942,0.14545104199978875
80.28655243682911,0.14508739738330576
80.29648643242882,0.14472536236254635
80.30642042802853,0.14436493635112596
80.31635442362824,0.14400611811693673
80.32628841922795,0.14364890579896497
80.33622241482765,0.14329329692410805
80.34615641042735,0.14293928842398948
80.35609040602706,0.14258687665177824
80.36602440162677,0.14223605739900355
80.37595839722648,0.14188682591237217
80.38589239282618,0.14153917691058543
80.39582638842589,0.14119310460115397
80.4057603840256,0.14084860269721733
80.41569437962531,0.14050566443435886
80.42562837522502,0.1401642825874225
80.43556237082471,0.13982444948733044
80.44549636642442,0.13948615703789738
80.45543036202413,0.13914939673265042
80.46536435762384,0.13881415967164368
80.47529835322354,0.138480436578276
80.48523234882325,0.1381482178161056
80.49516634442296,0.13781749340566973
80.50510034002266,0.1374882530412994
80.51503433562237,0.13716048610793652
80.52496833122207,0.13683418169795097
80.53490232682178,0.13650932862795565
80.54483632242149,0.13618591545562567
80.5547703180212,0.13586393049651332
80.56470431362091,0.1355433618408652
80.5746383092206,0.13522419737043928
80.58457230482031,0.1349064247753198
80.59450630042002,0.1345900315707368
80.60444029601973,0.13427500511388066
80.61437429161944,0.13396133262071963
80.62430828721914,0.13364900118281656
80.63424228281885,0.1333379977841441
80.64417627841856,0.1330283093179039
80.65411027401827,0.1327199226033416
80.66404426961797,0.1324128244025637
80.67397826521767,0.13210700143735507
80.68391226081738,0.13180244040599354
80.69384625641709,0.13149912800006938
80.7037802520168,0.13119705092130013
80.71371424761651,0.13089619589834778
80.7236482432162,0.1305965497036359
80.73358223881591,0.13029809917016447
80.74351623441562,0.13000083120832923
80.75345023001533,0.12970473282273662
80.76338422561504,0.12940979112902096
80.77331822121474,0.12911599337066135
80.78325221681445,0.1288233269357969
80.79318621241416,0.12853177937404564
80.80312020801387,0.12824133841331994
80.81305420361358,0.12795199197664314
80.82298819921327,0.12766372819896699
80.83292219481298,0.1273765354439865
80.84285619041269,0.12709040232095906
80.8527901860124,0.1268053177015196
80.86272418161211,0.12652127073649763
80.8726581772118,0.12623825087273427
80.88259217281151,0.12595624786989734
80.89252616841122,0.12567525181730052
80.90246016401093,0.12539525315071826
80.91239415961064,0.12511624266920307
80.92232815521034,0.12483821155190235
80.93226215081005,0.12456115137487371
80.94219614640976,0.1242850541279039
80.95213014200947,0.12400991223132385
80.96206413760918,0.12373571855282596
80.97199813320887,0.12346246642428083
80.98193212880858,0.1231901496585527
80.99186612440829,0.1229187625663183
81.001800120008,0.12264829997288196
81.01173411560771,0.12237875723451654
81.0216681112074,0.1221101302474346
81.03160210680711,0.12184241544348803
81.04153610240682,0.1215756097822064
81.05147009800653,0.12130971074275486
81.06140409360623,0.12104471631589478
81.07133808920594,0.12078062499594178
81.08127208480565,0.12051743577272765
81.09120608040536,0.12025514812355863
81.10114007600507,0.11999376200517539
81.11107407160476,0.11973327784571293
81.12100806720447,0.11947369653665901
81.13094206280418,0.11921501942481592
81.14087605840389,0.1189572483042585
81.1508100540036,0.11870038540829456
81.1607440496033,0.11844443340142449
81.170678045203,0.1181893953712998
81.18061204080271,0.11793527482068478
81.19054603640242,0.11768207565941476
81.20048003200213,0.11742980219635617
81.21041402760183,0.1171784591313665
81.22034802320154,0.11692805154725262
81.23028201880125,0.1166785849017326
81.24021601440096,0.11643006501939368
81.25015001000067,0.11618249808365273
81.26008400560036,0.11593589062871598
81.27001800120007,0.1156902495315373
81.27995199679978,0.11544558200377997
81.28988599239949,0.11520189558377518
81.2998199879992,0.11495919812848163
81.3097539835989,0.1147174978054459
81.3196879791986,0.11447680308476059
81.32962197479831,0.11423712273102606
81.33955597039802,0.11399846579530867
81.34948996599773,0.11376084160710091
81.35942396159743,0.11352425976628132
81.36935795719714,0.11328873013507279
81.37929195279685,0.11305426283000435
81.38922594839656,0.11282086821386934
81.39915994399627,0.1125885568876856
81.40909393959596,0.11235733968265525
81.41902793519567,0.11212722765212323
81.42896193079538,0.11189823206353881
81.43889592639509,0.11167036439041401
81.4488299219948,0.11144363630428356
81.4587639175945,0.11121805966666493
81.4686979131942,0.11099364652101665
81.47863190879391,0.11077040908469994
81.48856590439362,0.11054835974093716
81.49849989999333,0.11032751103077157
81.50843389559303,0.1101078756450276
81.51836789119274,0.10988946641626907
81.52830188679245,0.10967229631076082
81.53823588239216,0.10945637842042705
81.54816987799187,0.10924172595481135
81.55810387359156,0.10902835223303675
81.56803786919127,0.10881627067576394
81.57797186479098,0.10860549479715302
81.58790586039069,0.10839603819682177
81.5978398559904,0.1081879145518057
81.6077738515901,0.10798113760851802
81.6177078471898,0.10777572117470809
81.62764184278952,0.10757167911142278
81.63757583838922,0.10736902532496516
81.64750983398893,0.10716777375885436
81.65744382958863,0.10696793838578536
81.66737782518834,0.10676953319958774
81.67731182078805,0.10657257220718698
81.68724581638776,0.10637706942056305
81.69717981198747,0.10618303884871011
81.70711380758716,0.10599049448959684
81.71704780318687,0.10579945032212464
81.72698179878658,0.10560992029808922
81.73691579438629,0.10542191833413896
81.74684978998599,0.10523545830373522
81.7567837855857,0.10505055402911101
81.7667177811854,0.10486721927323213
81.77665177678512,0.10468546773175573
81.78658577238483,0.10450531302499046
81.79651976798452,0.10432676868985617
81.80645376358423,0.10414984817184267
81.81638775918394,0.10397456481697091
81.82632175478365,0.10380093186375157
81.83625575038336,0.1036289624351451
81.84618974598305,0.10345866953052145
81.85612374158276,0.10329006601761899
81.86605773718247,0.10312316462450542
81.87599173278218,0.10295797793153659
81.88592572838189,0.10279451836331634
81.89585972398159,0.10263279818065656
81.9057937195813,0.10247282947253558
81.915727715181,0.10231462414805964
81.92566171078072,0.10215819392842139
81.93559570638043,0.10200355033885976
81.94552970198012,0.10185070470062005
81.95546369757983,0.10169966812291244
81.96539769317954,0.10155045149487324
81.97533168877925,0.10140306547752348
81.98526568437896,0.10125752049572896
81.99519967997865,0.10111382673015991
82.00513367557836,0.10097199410925312
82.01506767117807,0.1008320323018092
82.02500166677778,0.10069395071391979
82.03493566237749,0.10055775849009596
82.04486965797719,0.10042346451496638
82.0548036535769,0.10029107741497688
82.0647376491766,0.1001606055600917
82.07467164477632,0.10003205706549292
82.08460564037603,0.09990543979328104
82.09453963597572,0.0997807613541751
82.10447363157543,0.09965802910921237
82.11440762717514,0.0995372501714496
82.12434162277485,0.09941843140766242
82.13427561837456,0.09930157944004578
82.14420961397425,0.09918670064791432
82.15414360957396,0.09907380116940197
82.16407760517367,0.09896288690316307
82.17401160077338,0.0988539635100719
82.18394559637309,0.09874703641492319
82.19387959197279,0.0986421108081323
82.2038135875725,0.09853919164743491
82.2137475831722,0.09843828365958815
82.22368157877192,0.09833939134207019
82.23361557437163,0.09824251896478056
82.24354956997132,0.09814767057174052
82.25348356557103,0.09805484998279274
82.26341756117074,0.09796406079530229
82.27335155677045,0.09787530638585636
82.28328555237016,0.09778858991196444
82.29321954796985,0.09770391431375891
82.30315354356956,0.09762128231569453
82.31308753916927,0.09754069642824952
82.32302153476898,0.09746215894962514
82.33295553036868,0.09738567196744627
82.34288952596839,0.09731123736046114
82.3528235215681,0.09723885680024211
82.36275751716781,0.09716853175288559
82.37269151276752,0.09710026348071214
82.38262550836721,0.09703405304396703
82.39255950396692,0.09696990130251987
82.40249349956663,0.09690780891756542
82.41242749516634,0.0968477763533235
82.42236149076605,0.09678980387873928
82.43229548636575,0.0967338915691834
82.44222948196546,0.0966800393081521
82.45216347756516,0.09662824678896773
82.46209747316487,0.09657851351647871
82.47203146876458,0.09653083880875978
82.48196546436428,0.09648522179881237
82.49189945996399,0.0964416614362644
82.5018334555637,0.09640015648907094
82.51176745116341,0.0963607055452142
82.52170144676312,0.09632330701440374
82.53163544236281,0.09628795912977678
82.54156943796252,0.09625465994959817
82.55150343356223,0.09622340735896087
82.56143742916194,0.09619419907148603
82.57137142476165,0.09616703263102318
82.58130542036135,0.09614190541335053
82.59123941596106,0.09611881462787498
82.60117341156077,0.09609775731933255
82.61110740716047,0.0960787303694885
82.62104140276018,0.09606173049883751
82.63097539835988,0.09604675426830388
82.64090939395959,0.0960337980809418
82.6508433895593,0.09602285818363547
82.66077738515901,0.09601393066879944
82.67071138075872,0.09600701147607862
82.68064537635841,0.09600209639404872
82.69057937195812,0.09599918106191627
82.70051336755783,0.09599826097121883
82.71044736315754,0.09599933146752539
82.72038135875725,0.09600238775213638
82.73031535435695,0.09600742488378389
82.74024934995666,0.096014437780332
82.75018334555637,0.09602342122047688
82.76011734115608,0.09603436984544711
82.77005133675578,0.09604727816070367
82.77998533235548,0.0960621405376403
82.78991932795519,0.09607895121528386
82.7998533235549,0.09609770430199421
82.80978731915461,0.09611839377716459
82.81972131475432,0.09614101349292185
82.82965531035401,0.09616555717582655
82.83958930595372,0.09619201842857332
82.84952330155343,0.09622039073169093
82.85945729715314,0.09625066744524256
82.86939129275285,0.09628284181052597
82.87932528835255,0.09631690695177372
82.88925928395226,0.0963528558778535
82.89919327955197,0.09639068148396805
82.90912727515168,0.09643037655335561
82.91906127075138,0.0964719337589901
82.92899526635108,0.09651534566528115
82.93892926195079,0.0965606047297747
82.9488632575505,0.09660770330485266
82.95879725315021,0.09665663363943351
82.96873124874992,0.09670738788067244
82.97866524434961,0.09675995807566139
82.98859923994932,0.0968143361731296
82.99853323554903,0.09687051402514335
83.00846723114874,0.09692848338880604
83.01840122674844,0.09698823592793482
83.02833522234815,0.0970497632146609
83.03826921794786,0.09711305673098894
83.04820321354757,0.0971781078703547
83.05813720914728,0.0972449079391825
83.06807120474697,0.09731344815844242
83.07800520034668,0.09738371966520819
83.08793919594639,0.09745571351421406
83.0978731915461,0.09752942067941256
83.10780718714581,0.09760483205553187
83.1177411827455,0.09768193845963312
83.12767517834521,0.09776073063266827
83.13760917394492,0.09784119924103686
83.14754316954463,0.09792333487814389
83.15747716514434,0.09800712806595718
83.16741116074404,0.09809256925656458
83.17734515634375,0.09817964883373193
83.18727915194346,0.09826835711445985
83.19721314754317,0.09835868435054151
83.20714714314288,0.09845062073012001
83.21708113874257,0.0985441563792457
83.22701513434228,0.09863928136343407
83.23694912994199,0.0987359856892224
83.2468831255417,0.09883425930572778
83.25681712114141,0.09893409210620442
83.2667511167411,0.09903547392960071
83.27668511234081,0.09913839456211757
83.28661910794052,0.09924284373876473
83.29655310354023,0.09934881114491884
83.30648709913994,0.09945628641788083
83.31642109473964,0.09956525914843309
83.32635509033935,0.09967571888239744
83.33628908593906,0.09978765512219187
83.34622308153877,0.09990105732838835
83.35615707713848,0.10001591492127021
83.36609107273817,0.10013221728238943
83.37602506833788,0.10024995375612465
83.38595906393759,0.10036911365123767
83.3958930595373,0.10048968624243154
83.40582705513701,0.10061166077190775
83.4157610507367,0.10073502645092354
83.42569504633641,0.10085977246135008
83.43562904193612,0.10098588795722872
83.44556303753583,0.10111336206632925
83.45549703313554,0.10124218389170704
83.46543102873524,0.10137234251326034
83.47536502433495,0.10150382698928855
83.48529901993466,0.10163662635804828
83.49523301553437,0.10177072963931175
83.50516701113408,0.10190612583592396
83.51510100673377,0.10204280393535987
83.52503500233348,0.10218075291128276
83.53496899793319,0.10231996172510024
83.5449029935329,0.10246041932752277
83.55483698913261,0.10260211466012058
83.5647709847323,0.10274503665688113
83.57470498033202,0.10288917424576721
83.58463897593172,0.10303451635027325
83.59457297153143,0.1031810518909835
83.60450696713113,0.10332876978712907
83.61444096273084,0.10347765895814617
83.62437495833055,0.10362770832523226
83.63430895393026,0.10377890681290444
83.64424294952997,0.10393124335055652
83.65417694512966,0.10408470687401634
83.66411094072937,0.104239286327104
83.67404493632908,0.10439497066318797
83.68397893192879,0.10455174884674348
83.6939129275285,0.10470960985490972
83.7038469231282,0.10486854267904681
83.7137809187279,0.10502853632629457
83.72371491432762,0.10518957982112816
83.73364890992733,0.10535166220691666
83.74358290552703,0.10551477254748022
83.75351690112673,0.10567889992864726
83.76345089672644,0.10584403345981272
83.77338489232615,0.10601016227549433
83.78331888792586,0.10617727553689066
83.79325288352557,0.10634536243343864
83.80318687912526,0.10651441218437045
83.81312087472497,0.10668441404027217
83.82305487032468,0.10685535728463959
83.83298886592439,0.10702723123543662
83.8429228615241,0.10720002524665258
83.8528568571238,0.10737372870985923
83.8627908527235,0.10754833105576943
83.87272484832322,0.10772382175579272
83.88265884392293,0.10790019032359409
83.89259283952264,0.10807742631665099
83.90252683512233,0.10825551933781045
83.91246083072204,0.10843445903684774
83.92239482632175,0.10861423511202203
83.93232882192146,0.108794837311635
83.94226281752117,0.10897625543558792
83.95219681312086,0.10915847933693884
83.96213080872057,0.10934149892346118
83.97206480432028,0.10952530415919942
83.98199879991999,0.10970988506602757
83.9919327955197,0.10989523172520654
84.0018667911194,0.11008133427894112
84.0118007867191,0.11026818293190357
84.02173478231882,0.11045576795222377
84.03166877791853,0.11064407967153787
84.04160277351824,0.11083310848477868
84.05153676911793,0.11102284484996051
84.06147076471764,0.1112132792879657
84.07140476031735,0.11140440238232804
84.08133875591706,0.11159620477901931
84.09127275151677,0.11178867718623423
84.10120674711646,0.1119818103741754
84.11114074271617,0.1121755951748397
84.12107473831588,0.11237002248180203
84.13100873391559,0.11256508325000146
84.1409427295153,0.11276076849552635
84.150876725115,0.1129570692953994
84.16081072071471,0.11315397678736393
84.17074471631442,0.11335148216966745
84.18067871191413,0.11354957670084824
84.19061270751384,0.11374825169952006
84.20054670311353,0.11394749854415742
84.21048069871324,0.11414730867288181
84.22041469431295,0.11434767358324525
84.23034868991266,0.11454858483201687
84.24028268551237,0.11475003403496767
84.25021668111206,0.11495201286665568
84.26015067671177,0.11515451306021236
84.27008467231148,0.11535752640712595
84.2800186679112,0.11556104475702826
84.28995266351089,0.11576506001747888
84.2998866591106,0.11596956415375216
84.30982065471031,0.11617454918862026
84.31975465031002,0.11638000720213985
84.32968864590973,0.11658593033143702
84.33962264150942,0.1167923107704922
84.34955663710913,0.11699914076992678
84.35949063270884,0.11720641263678634
84.36942462830855,0.11741411873432739
84.37935862390826,0.11762225148180214
84.38929261950796,0.11783080335424355
84.39922661510766,0.11803976688225182
84.40916061070737,0.11824913465177779
84.41909460630708,0.11845889930390949
84.4290286019068,0.11866905353465704
84.43896259750649,0.1188795900947377
84.4488965931062,0.11909050178936223
84.45883058870591,0.11930178147801847
84.46876458430562,0.11951342207425777
84.47869857990533,0.11972541654547994
84.48863257550502,0.11993775791271825
84.49856657110473,0.12015043925042583
84.50850056670444,0.12036345368625928
84.51843456230415,0.12057679440086501
84.52836855790386,0.12079045462766426
84.53830255350356,0.12100442765263805
84.54823654910327,0.12121870681411376
84.55817054470297,0.12143328550254841
84.56810454030268,0.12164815716031521
84.5780385359024,0.12186331528148873
84.58797253150209,0.12207875341162946
84.5979065271018,0.12229446514757066
84.60784052270151,0.12251044413720164
84.61777451830122,0.12272668407925429
84.62770851390093,0.12294317872308794
84.63764250950062,0.12315992186847458
84.64757650510033,0.12337690736538506
84.65751050070004,0.12359412911377272
84.66744449629975,0.12381158106335982
84.67737849189946,0.12402925721342246
84.68731248749916,0.12424715161257566
84.69724648309887,0.12446525835855969
84.70718047869858,0.12468357159802367
84.71711447429828,0.12490208552631199
84.727048469898,0.12512079438724927
84.73698246549769,0.1253396924729253
84.7469164610974,0.12555877412348165
84.75685045669711,0.1257780337268949
84.76678445229682,0.1259974657187634
84.77671844789653,0.12621706458209195
84.78665244349622,0.12643682484707697
84.79658643909593,0.12665674109089295
84.80652043469564,0.12687680793747583
84.81645443029535,0.1270970200573096
84.82638842589506,0.12731737216721106
84.83632242149476,0.12753785903011503
84.84625641709447,0.12775847545486066
84.85619041269418,0.127979216295975
84.86612440829389,0.12820007645345938
84.87605840389358,0.12842105087257413
84.88599239949329,0.1286421345436252
84.895926395093,0.1288633225017472
84.90586039069271,0.1290846098266903
84.91579438629242,0.12930599164260503
84.92572838189211,0.12952746311782734
84.93566237749182,0.12974901946466488
84.94559637309153,0.12997065593918072
84.95553036869124,0.1301923678409795
84.96546436429095,0.13041415051299277
84.97539835989065,0.1306359993412636
84.98533235549036,0.13085790975473352
84.99526635109007,0.13107987722502543
85.00520034668978,0.13130189726623037
85.01513434228949,0.1315239654346803
85.02506833788918,0.13174607732863952
85.03500233348889,0.13196822858791993
85.0449363290886,0.1321904148934826
85.05487032468831,0.13241263196704264
85.06480432028802,0.13263487557067208
85.07473831588771,0.13285714150640326
85.08467231148742,0.13307942561583366
85.09460630708713,0.13330172377972715
85.10454030268684,0.13352403191761905
85.11447429828655,0.13374634598741905
85.12440829388625,0.13396866198501456
85.13434228948596,0.13419097594387538
85.14427628508567,0.1344132839346552
85.15421028068538,0.13463558206479653
85.16414427628509,0.13485786647813366
85.17407827188478,0.13508013335449584
85.18401226748449,0.1353023789093123
85.1939462630842,0.13552459939321335
85.20388025868391,0.13574679109163568
85.21381425428362,0.13596895032442496
85.22374824988331,0.13619107344543951
85.23368224548302,0.13641315684215463
85.24361624108273,0.13663519693526446
85.25355023668244,0.13685719017828654
85.26348423228215,0.13707913305716518
85.27341822788185,0.13730102208987421
85.28335222348156,0.13752285382602233
85.29328621908127,0.1377446248464542
85.30322021468098,0.13796633176285528
85.31315421028069,0.13818797121735527
85.32308820588038,0.13840953988213078
85.33302220148009,0.13863103445901057
85.3429561970798,0.13885245167907673
85.35289019267951,0.1390737883022698
85.36282418827922,0.13929504111699156
85.37275818387891,0.1395162069397084
85.38269217947862,0.13973728261455606
85.39262617507833,0.13995826501294123
85.40256017067804,0.14017915103314604
85.41249416627775,0.14039993759993158
85.42242816187745,0.14062062166414083
85.43236215747716,0.14084120020230353
85.44229615307687,0.14106167021623764
85.45223014867658,0.14128202873265414
85.46216414427629,0.14150227280276023
85.47209813987598,0.1417223995018624
85.48203213547569,0.14194240592897128
85.4919661310754,0.14216228920640311
85.50190012667511,0.14238204647938463
85.51183412227482,0.14260167491565598
85.52176811787452,0.14282117170507422
85.53170211347422,0.14304053405921774
85.54163610907393,0.14325975921098796
85.55157010467364,0.14347884441421427
85.56150410027334,0.1436977869432566
85.57143809587305,0.14391658409261016
85.58137209147276,0.1441352331765072
85.59130608707247,0.14435373152852174
85.60124008267218,0.14457207650117254
85.61117407827187,0.1447902654655265
85.62110807387158,0.14500829581080313
85.63104206947129,0.14522616494397644
85.640976065071,0.14544387028937944
85.65091006067071,0.14566140928830745
85.6608440562704,0.14587877939862107
85.67077805187012,0.14609597809435115
85.68071204746983,0.14631300286530038
85.69064604306953,0.14652985121664766
85.70058003866924,0.1467465206685517
85.71051403426894,0.146963008755754
85.72044802986865,0.14717931302718348
85.73038202546836,0.1473954310455584
85.74031602106807,0.1476113603869906
85.75025001666778,0.14782709864058913
85.76018401226747,0.14804264340806314
85.77011800786718,0.14825799230332673
85.78005200346689,0.1484731429521005
85.7899859990666,0.14868809299151625
85.79991999466631,0.14890284006972027
85.809853990266,0.14911738184547646
85.81978798586572,0.14933171598777073
85.82972198146543,0.14954584017541325
85.83965597706514,0.1497597520966426
85.84958997266484,0.14997344944872915
85.85952396826454,0.15018692993757835
85.86945796386425,0.15040019127733523
85.87939195946396,0.15061323118998615
85.88932595506367,0.15082604740496344
85.89925995066338,0.1510386376587487
85.90919394626307,0.15125099969447572
85.91912794186278,0.15146313126153546
85.92906193746249,0.1516750301151776
85.9389959330622,0.15188669401611501
85.94892992866191,0.15209812073012738
85.9588639242616,0.15230930802766401
85.96879791986132,0.15252025368344854
85.97873191546103,0.15273095547608084
85.98866591106074,0.1529414111876416
85.99859990666044,0.15315161860329515
86.00853390226014,0.1533615755108944
86.01846789785985,0.15357127970063042
86.02840189345956,0.15378072896482858
86.03833588905927,0.1539899210978237
86.04826988465898,0.1541988538958385
86.05820388025867,0.15440752515686165
86.06813787585838,0.15461593268052748
86.07807187145809,0.15482407426799294
86.0880058670578,0.15503194772181714
86.09793986265751,0.15523955084583968
86.10787385825721,0.15544688144505897
86.11780785385692,0.1556539373255118
86.12774184945663,0.15586071629415021
86.13767584505634,0.1560672161587212
86.14760984065603,0.15627343472764466
86.15754383625574,0.15647936980989313
86.16747783185545,0.15668501921486847
86.17741182745516,0.15689038075228184
86.18734582305487,0.1570954522320317
86.19727981865456,0.15730023146408204
86.20721381425427,0.15750471625834225
86.21714780985398,0.15770890442454388
86.2270818054537,0.15791279377212036
86.2370158010534,0.15811638211008514
86.2469497966531,0.15831966724691
86.25688379225281,0.1585226469904049
86.26681778785252,0.15872531914759444
86.27675178345223,0.158927681524598
86.28668577905194,0.1591297319265077
86.29661977465163,0.1593314681572667
86.30655377025134,0.15953288801954885
86.31648776585105,0.1597339893146357
86.32642176145076,0.15993476984229607
86.33635575705047,0.16013522740066427
86.34628975265016,0.16033535978611846
86.35622374824987,0.1605351647931601
86.36615774384958,0.16073464021429115
86.3760917394493,0.16093378383989346
86.386025735049,0.1611325934581072
86.3959597306487,0.161331066854709
86.40589372624841,0.1615292018129916
86.41582772184812,0.16172699611364103
86.42576171744783,0.16192444753461566
86.43569571304754,0.1621215538510251
86.44562970864723,0.1623183128350081
86.45556370424694,0.16251472225561236
86.46549769984665,0.16271077987867125
86.47543169544636,0.16290648346668363
86.48536569104607,0.16310183077869198
86.49529968664577,0.16329681957016076
86.50523368224547,0.1634914475928561
86.51516767784518,0.1636857125947226
86.5251016734449,0.1638796123197628
86.5350356690446,0.16407314450791602
86.5449696646443,0.16426630689493585
86.55490366024401,0.16445909721227045
86.56483765584372,0.1646515131869391
86.57477165144343,0.16484355254141203
86.58470564704314,0.16503521299348844
86.59463964264283,0.16522649225617506
86.60457363824254,0.16541738803756553
86.61450763384225,0.16560789804071746
86.62444162944196,0.16579801996353213
86.63437562504167,0.16598775149863257
86.64430962064137,0.16617709033324193
86.65424361624108,0.16636603414906306
86.66417761184078,0.16655458062215558
86.6741116074405,0.16674272742281526
86.6840456030402,0.1669304722154525
86.6939795986399,0.16711781265847067
86.70391359423961,0.1673047464041453
86.71384758983932,0.16749127109850148
86.72378158543903,0.16767738438119334
86.73371558103874,0.16786308388538224
86.74364957663843,0.16804836723761496
86.75358357223814,0.16823323205770369
86.76351756783785,0.16841767595860252
86.77345156343756,0.16860169654628743
86.78338555903727,0.16878529141963422
86.79331955463697,0.16896845817029707
86.80325355023668,0.16915119438258808
86.81318754583639,0.169333497633354
86.8231215414361,0.16951536549185625
86.83305553703579,0.16969679551964845
86.8429895326355,0.16987778527045655
86.85292352823521,0.1700583322900553
86.86285752383492,0.17023843411614803
86.87279151943463,0.17041808827824517
86.88272551503432,0.17059729229754217
86.89265951063403,0.1707760436867992
86.90259350623374,0.1709543399502183
86.91252750183345,0.17113217858332266
86.92246149743316,0.17130955707283535
86.93239549303286,0.17148647289655702
86.94232948863257,0.171662923523246
86.95226348423228,0.17183890641249497
86.96219747983199,0.17201441901461073
86.9721314754317,0.17218945877049233
86.98206547103139,0.17236402311150947
86.9919994666311,0.17253810945938203
87.00193346223081,0.17271171522605708
87.01186745783052,0.17288483781359545
87.02180145343023,0.17305747461416143
87.03173544902992,0.17322962301019626
87.04166944462963,0.17340128037464148
87.05160344022934,0.1735724440711618
87.06153743582905,0.17374311145436955
87.07147143142876,0.1739132798700483
87.08140542702846,0.17408294665537644
87.09133942262817,0.17425210913915198
87.10127341822788,0.17442076464201497
87.11120741382759,0.174588910476672
87.1211414094273,0.17475654394812
87.13107540502699,0.17492366235386997
87.1410094006267,0.1750902629841712
87.15094339622641,0.17525634312223415
87.16087739182612,0.17542190004445493
87.17081138742583,0.17558693102063905
87.18074538302552,0.17575143331422488
87.19067937862523,0.1759154041825084
87.20061337422494,0.17607884087686546
87.21054736982465,0.1762417406429769
87.22048136542436,0.17640410072105175
87.23041536102406,0.1765659183460511
87.24034935662377,0.17672719074791238
87.25028335222348,0.17688791515177243
87.26021734782319,0.17704808877819153
87.2701513434229,0.17720770884337758
87.28008533902259,0.17736677255940925
87.2900193346223,0.1775252771344609
87.29995333022201,0.177683219773025
87.30988732582172,0.17784059767613683
87.31982132142143,0.1779974080415979
87.32975531702112,0.17815364806419984
87.33968931262083,0.1783093149359489
87.34962330822054,0.17846440584628842
87.35955730382025,0.1786189179823235
87.36949129941996,0.17877284852904485
87.37942529501966,0.17892619466955184
87.38935929061937,0.17907895358527784
87.39929328621908,0.17923112245621203
87.40922728181879,0.17938269846112476
87.41916127741848,0.17953367877779033
87.42909527301819,0.179684060583212
87.4390292686179,0.1798338410538445
87.44896326421761,0.1799830173658185
87.45889725981732,0.1801315866951643
87.46883125541702,0.1802795462180355
87.47876525101672,0.1804268931109335
87.48869924661643,0.18057362455093018
87.49863324221614,0.18071973771589253
87.50856723781585,0.180865229784706
87.51850123341555,0.18101009793749856
87.52843522901526,0.1811543393558649
87.53836922461497,0.18129795122308923
87.54830322021468,0.18144093072436973
87.55823721581439,0.18158327504704244
87.56817121141408,0.18172498138080453
87.57810520701379,0.18186604691793926
87.5880392026135,0.1820064688535381
87.59797319821321,0.18214624438572583
87.60790719381292,0.18228537071588388
87.61784118941262,0.18242384504887402
87.62777518501233,0.18256166459326287
87.63770918061203,0.18269882656154454
87.64764317621174,0.18283532817036535
87.65757717181145,0.1829711666407474
87.66751116741115,0.1831063391983119
87.67744516301086,0.18324084307350422
87.68737915861057,0.1833746755018161
87.69731315421028,0.18350783372401064
87.70724714980999,0.18364031498634545
87.71718114540968,0.1837721165407966
87.72711514100939,0.18390323564528313
87.7370491366091,0.1840336695638896
87.74698313220881,0.1841634155670908
87.75691712780852,0.18429247093197523
87.76685112340822,0.1844208329424688
87.77678511900793,0.18454849888955938
87.78671911460764,0.1846754660715194
87.79665311020734,0.1848017317941306
87.80658710580705,0.18492729337090733
87.81652110140675,0.18505214812332044
87.82645509700646,0.18517629338102182
87.83638909260617,0.1852997264820669
87.84632308820588,0.18542244477313935
87.85625708380559,0.18554444560977457
87.86619107940528,0.18566572635658365
87.87612507500499,0.18578628438747724
87.8860590706047,0.18590611708588914
87.89599306620441,0.186025221845
87.90592706180412,0.18614359606796144
87.91586105740382,0.18626123716811963
87.92579505300353,0.1863781425692395
87.93572904860324,0.18649430970572795
87.94566304420295,0.18660973602285794
87.95559703980265,0.18672441897699232
87.96553103540235,0.1868383560358076
87.97546503100206,0.18695154467851796
87.98539902660177,0.18706398239609862
87.99533302220148,0.18717566669150987
88.00526701780119,0.18728659507992101
88.01520101340088,0.18739676508893063
88.02513500900059,0.18750617425876764
88.0350690046003,0.18761482014247108
88.04500300020001,0.18772270030606908
88.05493699579972,0.18782981232875687
88.06487099139942,0.18793615380307505
88.07480498699913,0.18804172233508842
88.08473898259884,0.18814651554456333
88.09467297819855,0.1882505310651465
88.10460697379824,0.18835376654454317
88.11454096939795,0.18845621964469578
88.12447496499766,0.18855788804196144
88.13440896059737,0.18865876942729082
88.14434295619708,0.18875886150640636
88.15427695179677,0.18885816199998012
88.16421094739648,0.18895666864381283
88.1741449429962,0.18905437918901152
88.1840789385959,0.1891512914021678
88.19401293419561,0.1892474030655366
88.20394692979531,0.18934271197721383
88.21388092539502,0.18943721595131555
88.22381492099473,0.18953091281815526
88.23374891659444,0.18962380042442276
88.24368291219415,0.18971587663336212
88.25361690779384,0.1898071393249503
88.26355090339355,0.1898975863960753
88.27348489899326,0.1899872157607142
88.28341889459297,0.1900760253501117
88.29335289019268,0.19016401311295825
88.30328688579237,0.19025117701556835
88.31322088139208,0.19033751504205912
88.3231548769918,0.190423025194528
88.3330888725915,0.19050770549323162
88.34302286819121,0.19059155397676356
88.35295686379091,0.19067456870223284
88.36289085939062,0.1907567477454426
88.37282485499033,0.1908380892010677
88.38275885059004,0.1909185911828333
88.39269284618975,0.1909982518236932
88.40262684178944,0.19107706927600795
88.41256083738915,0.19115504171172346
88.42249483298886,0.19123216732254883
88.43242882858857,0.19130844432013477
88.44236282418828,0.19138387093625234
88.45229681978797,0.19145844542297025
88.46223081538768,0.19153216605283419
88.4721648109874,0.19160503111904453
88.4820988065871,0.19167703893563454
88.49203280218681,0.1917481878376489
88.50196679778651,0.19181847618132186
88.51190079338622,0.19188790234425587
88.52183478898593,0.1919564647255991
88.53176878458564,0.1920241617462243
88.54170278018535,0.1920909918489072
88.55163677578504,0.192156953498504
88.56157077138475,0.1922220451821308
88.57150476698446,0.19228626540934074
88.58143876258417,0.19234961271230297
88.59137275818388,0.19241208564598072
88.60130675378358,0.19247368278830965
88.61124074938328,0.19253440274037603
88.621174744983,0.19259424412659498
88.6311087405827,0.19265320559488894
88.64104273618241,0.1927112858168658
88.65097673178211,0.19276848348799697
88.66091072738182,0.19282479732779642
88.67084472298153,0.192880226079998
88.68077871858124,0.19293476851273414
88.69071271418093,0.19298842341871414
88.70064670978064,0.1930411896154029
88.71058070538035,0.19309306594519807
88.72051470098006,0.19314405127560944
88.73044869657977,0.19319414449943648
88.74038269217947,0.193243344534947
88.75031668777918,0.1932916503260555
88.76025068337889,0.19333906084250108
88.7701846789786,0.19338557508002596
88.7801186745783,0.19343119206055356
88.790052670178,0.19347591083236723
88.79998666577771,0.193519730470288
88.80992066137742,0.1935626500758531
88.81985465697713,0.19360466877749424
88.82978865257684,0.1936457857307159
88.83972264817653,0.19368600011827328
88.84965664377624,0.19372531115035144
88.85959063937595,0.1937637180647424
88.86952463497566,0.19380122012702433
88.87945863057537,0.19383781663073946
88.88939262617507,0.19387350689757224
88.89932662177478,0.19390829027752807
88.90926061737449,0.19394216614911108
88.9191946129742,0.19397513391950266
88.9291286085739,0.19400719302473965
88.9390626041736,0.1940383429298927
88.94899659977331,0.19406858312924458
88.95893059537302,0.19409791314646818
88.96886459097273,0.19412633253480518
88.97879858657244,0.1941538408772441
88.98873258217213,0.19418043778669836
88.99866657777184,0.19420612290618508
89.00860057337155,0.19423089590900167
89.01853456897126,0.19425475649884366
89.02846856457097,0.19427770440973005
89.03840256017067,0.19429973940582937
89.04833655577038,0.1943208612812806
89.05827055137009,0.19434106986001407
89.0682045469698,0.19436036499557227
89.0781385425695,0.19437874657093063
89.0880725381692,0.19439621449831837
89.09800653376891,0.19441276871903965
89.10794052936862,0.19442840920329368
89.11787452496833,0.19444313594999646
89.12780852056804,0.19445694898660093
89.13774251616773,0.19446984836891798
89.14767651176744,0.19448183418093765
89.15761050736715,0.19449290653464954
89.16754450296686,0.19450306556986363
89.17747849856657,0.19451231145403156
89.18741249416627,0.19452064438206698
89.19734648976598,0.19452806457616675
89.20728048536569,0.19453457228563148
89.2172144809654,0.19454016778668673
89.2271484765651,0.19454485138230346
89.2370824721648,0.1945486234020191
89.24701646776451,0.1945514842017583
89.25695046336422,0.19455343416365392
89.26688445896393,0.19455447369586767
89.27681845456364,0.19455460323241106
89.28675245016333,0.19455382323296622
89.29668644576304,0.1945521341827067
89.30662044136275,0.1945495365921184
89.31655443696246,0.19454603099682027
89.32648843256217,0.1945416179573854
89.33642242816187,0.19453629805916145
89.34635642376158,0.194530071912092
89.35629041936129,0.19452294015053687
89.366224414961,0.1945149034330934
89.37615841056069,0.1945059624424171
89.3860924061604,0.19449611788504226
89.39602640176011,0.19448537049120326
89.40596039735982,0.19447372101465507
89.41589439295953,0.19446117023249426
89.42582838855922,0.1944477189449797
89.43576238415893,0.1944333679753534
89.44569637975864,0.19441811816966162
89.45563037535835,0.19440197039657528
89.46556437095806,0.19438492554721118
89.47549836655776,0.19436698453495266
89.48543236215747,0.19434814829527036
89.49536635775718,0.1943284177855433
89.50530035335689,0.19430779398487955
89.5152343489566,0.194286277893937
89.52516834455629,0.19426387053474445
89.535102340156,0.19424057295052216
89.54503633575571,0.19421638620550294
89.55497033135542,0.19419131138475285
89.56490432695513,0.19416534959399204
89.57483832255483,0.19413850195941568
89.58477231815453,0.1941107696275146
89.59470631375424,0.19408215376489646
89.60464030935395,0.19405265555810622
89.61457430495366,0.1940222762134473
89.62450830055336,0.19399101695680226
89.63444229615307,0.19395887903345344
89.64437629175278,0.19392586370790432
89.65431028735249,0.19389197226369984
89.6642442829522,0.19385720600324757
89.67417827855189,0.1938215662476384
89.6841122741516,0.19378505433646734
89.69404626975131,0.1937476716276546
89.70398026535102,0.19370941949726606
89.71391426095073,0.19367029933933436
89.72384825655043,0.19363031256567992
89.73378225215014,0.19358946060573123
89.74371624774984,0.1935477449063461
89.75365024334955,0.19350516693163253
89.76358423894926,0.19346172816276933
89.77351823454896,0.19341743009782714
89.78345223014867,0.19337227425158898
89.79338622574838,0.1933262621553715
89.80332022134809,0.1932793953568456
89.8132542169478,0.19323167541985714
89.82318821254749,0.19318310392424815
89.8331222081472,0.19313368246567716
89.84305620374691,0.19308341265544054
89.85299019934662,0.193032296120293
89.86292419494633,0.1929803345022687
89.87285819054603,0.1929275294585018
89.88279218614574,0.19287388266104746
89.89272618174545,0.19281939579670268
89.90266017734515,0.19276407056682718
89.91259417294486,0.19270790868716411
89.92252816854456,0.19265091188766093
89.93246216414427,0.19259308191229035
89.94239615974398,0.192534420518871
89.95233015534369,0.1924749294788885
89.96226415094338,0.19241461057731613
89.97219814654309,0.19235346561243552
89.9821321421428,0.19229149639565787
89.99206613774251,0.19222870475134463
90.00200013334222,0.19216509251662806
90.01193412894192,0.1921006615412414
90.02186812454163,0.1920354136874733
90.03180212014134,0.19196935083034353
90.04173611574105,0.19190247485783476
90.05167011134075,0.1918347876711263
90.06160410694045,0.1917662911848279
90.07153810254016,0.19169698732721294
90.08147209813987,0.19162687804045261
90.09140609373958,0.1915559652808489
90.10134008933929,0.19148425101906894
90.11127408493898,0.19141173724037794
90.1212080805387,0.19133842594487288
90.1311420761384,0.1912643191477168
90.14107607173811,0.19118941887937152
90.15101006733782,0.19111372718583194
90.16094406293752,0.19103724612885925
90.17087805853723,0.19095997778621454
90.18081205413694,0.19088192425189268
90.19074604973665,0.19080308763635573
90.20068004533636,0.19072347006676668
90.21061404093605,0.19064307368722302
90.22054803653576,0.19056190065898998
90.23048203213547,0.19047995316073493
90.24041602773518,0.1903972333887603
90.25035002333489,0.19031374355723743
90.26028401893458,0.19022948589844052
90.2702180145343,0.19014446266297932
90.280152010134,0.1900586761200337
90.29008600573371,0.18997212855758705
90.30002000133342,0.1898848222826593
90.30995399693312,0.1897967596215415
90.31988799253283,0.18970794292002827
90.32982198813254,0.18961837454365257
90.33975598373225,0.1895280568779186
90.34968997933196,0.18943699232853556
90.35962397493165,0.18934518332165146
90.36955797053136,0.18925263230408615
90.37949196613107,0.189159341743566
90.38942596173078,0.18906531412895622
90.39935995733049,0.18897055197049564
90.40929395293018,0.18887505780002958
90.4192279485299,0.18877883417124344
90.4291619441296,0.18868188365989694
90.43909593972931,0.1885842088640573
90.44902993532902,0.18848581240433254
90.45896393092872,0.18838669692410615
90.46889792652843,0.18828686508976908
90.47883192212814,0.18818631959095494
90.48876591772785,0.1880850631407728
90.49869991332756,0.1879830984760409
90.50863390892725,0.18788042835752042
90.51856790452696,0.1877770555701486
90.52850190012667,0.18767298292327325
90.53843589572638,0.18756821325088552
90.54836989132609,0.18746274941185398
90.55830388692578,0.1873565942901581
90.5682378825255,0.18724975079512174
90.5781718781252,0.1871422218616468
90.58810587372491,0.1870340104504472
90.59803986932462,0.186925119548282
90.60797386492432,0.1868155521681894
90.61790786052403,0.18670531134971977
90.62784185612374,0.18659440015916992
90.63777585172345,0.18648282168981653
90.64770984732314,0.18637057906214965
90.65764384292285,0.1862576754241061
90.66757783852256,0.18614411395130345
90.67751183412227,0.18602989784727375
90.68744582972198,0.18591503034369655
90.69737982532168,0.18579951470063324
90.70731382092139,0.18568335420675963
90.7172478165211,0.18556655217960094
90.7271818121208,0.1854491119657642
90.73711580772051,0.18533103694117264
90.74704980332021,0.18521233051129907
90.75698379891992,0.18509299611139884
90.76691779451963,0.18497303720674466
90.77685179011934,0.18485245729285943
90.78678578571905,0.18473125989574993
90.79671978131874,0.1846094485721408
90.80665377691845,0.1844870269097073
90.81658777251816,0.1843639985273099
90.82652176811787,0.18424036707522756
90.83645576371758,0.18411613623539108
90.84638975931728,0.1839913097216171
90.85632375491699,0.18386589127984113
90.8662577505167,0.1837398846883518
90.8761917461164,0.18361329375802432
90.88612574171611,0.18348612233255382
90.89605973731581,0.18335837428868937
90.90599373291552,0.1832300535364668
90.91592772851523,0.18310116401944343
90.92586172411494,0.1829717097149308
90.93579571971465,0.18284169463422884
90.94572971531434,0.18271112282285928
90.95566371091405,0.18257999836079866
90.96559770651376,0.18244832536271308
90.97553170211347,0.18231610797819103
90.98546569771318,0.18218335039197733
90.99539969331288,0.18205005682420666
91.00533368891259,0.18191623153063619
91.0152676845123,0.18178187880280164
91.025201680112,0.18164700296766012
91.03513567571171,0.1815116083867559
91.04506967131141,0.1813756994553243
91.05500366691112,0.18123928060139452
91.06493766251083,0.1811023562848942
91.07487165811054,0.18096493099675218
91.08480565371025,0.18082700925800219
91.09473964930994,0.18068859561888656
91.10467364490965,0.18054969465795895
91.11460764050936,0.180410310981189
91.12454163610907,0.1802704492210651
91.13447563170878,0.18013011403569795
91.14440962730848,0.17998931010792443
91.15434362290819,0.17984804214441033
91.1642776185079,0.17970631487475466
91.1742116141076,0.17956413305059296
91.18414560970731,0.17942150144470057
91.19407960530701,0.17927842485009637
91.20401360090672,0.1791349080791456
91.21394759650643,0.17899095596266462
91.22388159210614,0.17884657334902343
91.23381558770583,0.17870176510324962
91.24374958330554,0.17855653610613126
91.25368357890525,0.17841089125332119
91.26361757450496,0.17826483545444027
91.27355157010467,0.1781183736321806
91.28348556570437,0.17797151072140951
91.29341956130408,0.17782425166827218
91.30335355690379,0.1776766014292962
91.3132875525035,0.1775285649704945
91.3232215481032,0.17738014726646897
91.3331555437029,0.17723135329951412
91.34308953930261,0.17708218805871975
91.35302353490232,0.17693265653907583
91.36295753050203,0.17678276374057494
91.37289152610174,0.17663251466731628
91.38282552170143,0.17648191432660906
91.39275951730114,0.17633096772807533
91.40269351290085,0.17617967988275482
91.41262750850056,0.17602805580220748
91.42256150410027,0.17587610049761723
91.43249549969997,0.17572381897889555
91.44242949529968,0.17557121625378444
91.45236349089939,0.17541829732696082
91.4622974864991,0.17526506719913953
91.4722314820988,0.1751115308661767
91.4821654776985,0.17495769331817385
91.49209947329821,0.1748035595385802
91.50203346889792,0.17464913450329758
91.51196746449763,0.17449442317978317
91.52190146009734,0.17433943052615306
91.53183545569703,0.17418416149028615
91.54176945129674,0.1740286210089265
91.55170344689645,0.17387281400678845
91.56163744249616,0.173716745395659
91.57157143809587,0.17356042007350178
91.58150543369557,0.17340384292356045
91.59143942929528,0.1732470188134617
91.60137342489499,0.17308995259431972
91.6113074204947,0.17293264909983908
91.6212414160944,0.17277511314541827
91.6311754116941,0.1726173495272536
91.64110940729381,0.17245936302144158
91.65104340289352,0.17230115838308405
91.66097739849323,0.17214274034539045
91.67091139409294,0.17198411361878194
91.68084538969264,0.17182528288999477
91.69077938529234,0.1716662528211831
91.70071338089205,0.17150702804902362
91.71064737649176,0.17134761318381858
91.72058137209147,0.17118801280859905
91.73051536769117,0.1710282314782289
91.74044936329088,0.1708682737185074
91.75038335889059,0.17070814402527384
91.7603173544903,0.1705478468635106
91.77025135009,0.17038738666644623
91.7801853456897,0.1702267678346599
91.79011934128941,0.1700659947351834
91.80005333688912,0.16990507170060634
91.80998733248883,0.1697440030281785
91.81992132808854,0.16958279297891388
91.82985532368824,0.1694214457766941
91.83978931928795,0.16925996560737122
91.84972331488765,0.1690983566178725
91.85965731048736,0.16893662291530306
91.86959130608707,0.16877476856604945
91.87952530168677,0.16861279759488362
91.88945929728648,0.1684507139840653
91.89939329288619,0.16828852167244698
91.9093272884859,0.1681262245545766
91.9192612840856,0.1679638264798011
91.9291952796853,0.16780133125136962
91.93912927528501,0.16763874262553782
91.94906327088472,0.1674760643106708
91.95899726648443,0.1673132999663466
91.96893126208413,0.1671504532024602
91.97886525768384,0.1669875275783259
91.98879925328355,0.16682452660178232
91.99873324888325,0.16666145372829475
92.00866724448296,0.1664983123600655
92.01860124008266,0.16633510584539307
92.02853523568237,0.16617183747884157
92.03846923128208,0.1660085105018198
92.04840322688179,0.16584512810318064
92.0583372224815,0.1656816934198217
92.0682712180812,0.16551820953728594
92.0782052136809,0.16535467949036114
92.08813920928061,0.1651911062636817
92.09807320488032,0.16502749279232792
92.10800720048003,0.16486384196242695
92.11794119607973,0.16470015661175294
92.12787519167944,0.16453643953032712
92.13780918727915,0.16437269346101877
92.14774318287886,0.16420892110014565
92.15767717847856,0.16404512509807356
92.16761117407826,0.16388130805981785
92.17754516967797,0.16371747254564237
92.18747916527768,0.16355362107166138
92.19741316087739,0.16338975611043915
92.2073471564771,0.16322588009159023
92.2172811520768,0.16306199540238042
92.2272151476765,0.16289810438832605
92.23714914327621,0.16273420935379568
92.24708313887592,0.16257031256260987
92.25701713447563,0.16240641623864135
92.26695113007533,0.16224252256641608
92.27688512567504,0.16207863369171238
92.28681912127475,0.16191475172216296
92.29675311687446,0.16175087872785393
92.30668711247417,0.16158701674192605
92.31662110807386,0.1614231677611749
92.32655510367357,0.16125933374665047
92.33648909927328,0.16109551662425886
92.34642309487299,0.16093171828536193
92.3563570904727,0.16076794058737756
92.3662910860724,0.1606041853543808
92.3762250816721,0.1604404543777028
92.38615907727181,0.1602767494165328
92.39609307287152,0.16011307219851764
92.40602706847123,0.15994942442036245
92.41596106407093,0.15978580774843085
92.42589505967064,0.159622223819345
92.43582905527035,0.15945867424058682
92.44576305087006,0.15929516059109786
92.45569704646977,0.1591316844218797
92.46563104206946,0.15896824725659456
92.47556503766917,0.15880485059216498
92.48549903326888,0.1586414958993752
92.49543302886859,0.158478184623471
92.50536702446828,0.15831491818476037
92.515301020068,0.158151697979213
92.5252350156677,0.15798852537906197
92.53516901126741,0.15782540173340331
92.54510300686712,0.15766232836879673
92.55503700246682,0.15749930658986577
92.56497099806653,0.15733633767989794
92.57490499366624,0.15717342290144592
92.58483898926595,0.1570105634969272
92.59477298486566,0.1568477606892249
92.60470698046535,0.15668501568228804
92.61464097606506,0.1565223296617313
92.62457497166477,0.15635970379543657
92.63450896726448,0.1561971392341525
92.64444296286419,0.15603463711209514
92.65437695846389,0.15587219854754863
92.6643109540636,0.15570982464346433
92.6742449496633,0.15554751648806292
92.68417894526301,0.15538527515543388
92.69411294086272,0.15522310170613585
92.70404693646242,0.1550609971877974
92.71398093206213,0.15489896263571648
92.72391492766184,0.15473699907346217
92.73384892326155,0.15457510751347414
92.74378291886126,0.15441328895766332
92.75371691446095,0.15425154439801236
92.76365091006066,0.15408987481717532
92.77358490566037,0.15392828118907914
92.78351890126008,0.1537667644795236
92.79345289685979,0.15360532564678114
92.80338689245949,0.15344396564219845
92.8133208880592,0.15328268541079498
92.8232548836589,0.15312148589186544
92.83318887925861,0.15296036801957888
92.84312287485832,0.15279933272357946
92.85305687045802,0.15263838092958684
92.86299086605773,0.15247751355999598
92.87292486165744,0.15231673153447864
92.88285885725715,0.15215603577058293
92.89279285285686,0.151995427184334
92.90272684845655,0.15183490669083455
92.91266084405626,0.15167447520486418
92.92259483965597,0.15151413364148156
92.93252883525568,0.15135388291662347
92.94246283085539,0.15119372394770556
92.95239682645509,0.15103365765422302
92.9623308220548,0.15087368495835007
92.9722648176545,0.1507138067855415
92.98219881325421,0.1505540240651325
92.99213280885392,0.15039433773093885
93.00206680445362,0.15023474872185788
93.01200080005333,0.15007525798245486
93.02193479565304,0.1499158664633646
93.03186879125275,0.1497565751213711
93.04180278685246,0.1495973849194041
93.05173678245215,0.149438296826534
93.06167077805186,0.14927931181796603
93.07160477365157,0.14912043087503643
93.08153876925128,0.14896165498520633
93.09147276485099,0.14880298514205698
93.10140676045069,0.14864442234528466
93.1113407560504,0.14848596760069488
93.1212747516501,0.14832762192019824
93.13120874724981,0.14816938632180487
93.14114274284952,0.14801126182961913
93.15107673844922,0.1478532494738348
93.16101073404893,0.14769535029072917
93.17094472964864,0.14753756532265924
93.18087872524835,0.14737989561805537
93.19081272084804,0.14722234223141714
93.20074671644775,0.14706490622330678
93.21068071204746,0.14690758866034578
93.22061470764717,0.14675039061520861
93.23054870324688,0.14659331316661794
93.24048269884658,0.14643635739933977
93.25041669444629,0.1462795244041772
93.260350690046,0.14612281527796675
93.2702846856457,0.1459662311235724
93.28021868124542,0.14580977304988074
93.29015267684511,0.14565344217179568
93.30008667244482,0.145497239610233
93.31002066804453,0.14534116649211587
93.31995466364424,0.1451852239503696
93.32988865924395,0.14502941312391598
93.33982265484364,0.1448737351576689
93.34975665044335,0.14471819120252807
93.35969064604306,0.14456278241537532
93.36962464164277,0.14440750995906856
93.37955863724248,0.14425237500243682
93.38949263284218,0.14409737872027537
93.39942662844189,0.14394252229333968
93.4093606240416,0.14378780690834164
93.4192946196413,0.14363323375794365
93.42922861524102,0.14347880404075353
93.43916261084071,0.1433245189613195
93.44909660644042,0.14317037973012461
93.45903060204013,0.1430163875635825
93.46896459763984,0.14286254368403153
93.47889859323955,0.14270884931972988
93.48883258883924,0.1425553057048507
93.49876658443895,0.14240191407947603
93.50870058003866,0.14224867568959285
93.51863457563837,0.1420955917870873
93.52856857123808,0.14194266362973973
93.53850256683778,0.14178989248121948
93.54843656243749,0.14163727961107944
93.5583705580372,0.14148482629475154
93.5683045536369,0.1413325338135415
93.57823854923662,0.14118040345462313
93.58817254483631,0.14102843651103403
93.59810654043602,0.1408766342816693
93.60804053603573,0.14072499807127775
93.61797453163544,0.14057352919045593
93.62790852723515,0.14042222895564319
93.63784252283484,0.14027109868911675
93.64777651843455,0.14012013971898565
93.65771051403426,0.1399693533791872
93.66764450963397,0.13981874100948052
93.67757850523368,0.13966830395544202
93.68751250083338,0.13951804356846026
93.69744649643309,0.13936796120573008
93.7073804920328,0.13921805823024858
93.7173144876325,0.1390683360108094
93.72724848323222,0.13891879592199746
93.73718247883191,0.13876943934418445
93.74711647443162,0.13862026766352245
93.75705047003133,0.1384712822719403
93.76698446563104,0.1383224845671375
93.77691846123074,0.13817387595257968
93.78685245683045,0.13802545783749234
93.79678645243015,0.1378772316368573
93.80672044802986,0.13772919877140644
93.81665444362957,0.13758136066761695
93.82658843922927,0.13743371875770638
93.83652243482898,0.13728627447962663
93.84645643042869,0.13713902927706
93.8563904260284,0.1369919845994135
93.86632442162811,0.13684514190181346
93.8762584172278,0.1366985026451011
93.88619241282751,0.13655206829582628
93.89612640842722,0.13640584032624362
93.90606040402693,0.13625982021430666
93.91599439962664,0.1361140094436627
93.92592839522634,0.13596840950364827
93.93586239082605,0.13582302188928283
93.94579638642576,0.13567784810126488
93.95573038202546,0.1355328896459662
93.96566437762517,0.13538814803542681
93.97559837322487,0.13524362478735008
93.98553236882458,0.13509932142509667
93.99546636442429,0.13495523947768076
94.005400360024,0.13481138047976385
94.01533435562371,0.13466774597162212
94.0252683512234,0.13452433749893522
94.03520234682311,0.13438115661241007
94.04513634242282,0.13423820486738522
94.05507033802253,0.13409548382343314
94.06500433362224,0.13395299504396396
94.07493832922194,0.13381074009582866
94.08487232482165,0.1336687205489217
94.09480632042136,0.1335269379757853
94.10474031602106,0.1333853939512119
94.11467431162077,0.1332440900518478
94.12460830722047,0.13310302785579634
94.13454230282018,0.13296220894222038
94.14447629841989,0.13282163489094695
94.1544102940196,0.13268130728206948
94.16434428961931,0.13254122769555132
94.174278285219,0.13240139771082904
94.18421228081871,0.13226181890641522
94.19414627641842,0.13212249285950248
94.20408027201813,0.13198342114556616
94.21401426761784,0.13184460533796782
94.22394826321754,0.1317060470075583
94.23388225881725,0.1315677477222807
94.24381625441696,0.1314297090467743
94.25375025001667,0.13129193254197744
94.26368424561637,0.13115441976473066
94.27361824121607,0.1310171722673802
94.28355223681578,0.1308801915973806
94.29348623241549,0.13074347929689897
94.3034202280152,0.1306070369024174
94.31335422361491,0.13047086594433657
94.3232882192146,0.13033496794657906
94.33322221481431,0.1301993444261919
94.34315621041402,0.1300639968929508
94.35309020601373,0.1299289268489629
94.36302420161344,0.12979413578826987
94.37295819721314,0.1296596251964516
94.38289219281285,0.12952539655022852
94.39282618841256,0.1293914513170662
94.40276018401227,0.1292577909547775
94.41269417961198,0.12912441691112622
94.42262817521167,0.12899133062343054
94.43256217081138,0.1288585335181654
94.44249616641109,0.12872602701056698
94.4524301620108,0.12859381250423502
94.4623641576105,0.12846189139073663
94.4722981532102,0.12833026504920864
94.48223214880991,0.1281989348459621
94.49216614440962,0.12806790213408453
94.50210014000933,0.12793716825304366
94.51203413560903,0.1278067345282906
94.52196813120874,0.12767660227086253
94.53190212680845,0.1275467727769868
94.54183612240816,0.12741724732768372
94.55177011800787,0.12728802718836982
94.56170411360756,0.12715911360846127
94.57163810920727,0.1270305078209765
94.58157210480698,0.12690221104214028
94.59150610040669,0.12677422447098663
94.6014400960064,0.12664654928896188
94.6113740916061,0.12651918665952824
94.6213080872058,0.12639213772776636
94.63124208280551,0.12626540361997957
94.64117607840522,0.1261389854432964
94.65111007400493,0.12601288428527407
94.66104406960463,0.12588710121350186
94.67097806520434,0.12576163727520356
94.68091206080405,0.12563649349684197
94.69084605640376,0.12551167088372128
94.70078005200347,0.1253871704195905
94.71071404760316,0.1252629930662469
94.72064804320287,0.12513913976313865
94.73058203880258,0.1250156114269688
94.74051603440229,0.12489240895129824
94.750450030002,0.12476953320614878
94.7603840256017,0.12464698503760674
94.7703180212014,0.12452476526742538
94.78025201680111,0.1244028746926294
94.79018601240082,0.12428131408511706
94.80012000800053,0.12416008419126408
94.81005400360023,0.12403918573152681
94.81998799919994,0.12391861940004471
94.82992199479965,0.12379838586424478
94.83985599039936,0.12367848576444401
94.84978998599907,0.12355891971345291
94.85972398159876,0.12343968829617875
94.86965797719847,0.12332079206922826
94.87959197279818,0.12320223156051179
94.88952596839789,0.12308400726884595
94.8994599639976,0.12296611966355701
94.9093939595973,0.12284856918408425
94.919327955197,0.12273135623958255
94.92926195079671,0.12261448120852673
94.93919594639642,0.1224979444383139
94.94912994199613,0.12238174624486717
94.95906393759583,0.12226588691223873
94.96899793319554,0.12215036669221276
94.97893192879525,0.1220351858039093
94.98886592439496,0.12192034443338717
94.99879991999467,0.12180584273324715
95.00873391559436,0.12169168082224098
95.01866791119407,0.12157785878509197
95.02860190679378,0.12146437667299967
95.03853590239349,0.12135123450448136
95.04846989799319,0.12123843226623289
95.0584038935929,0.1211259699139888
95.0683378891926,0.12101384737338382
95.07827188479231,0.12090206454081283
95.08820588039202,0.12079062128429177
95.09813987599172,0.12067951744431822
95.10807387159143,0.12056875283473152
95.11800786719114,0.12045832724357448
95.12794186279085,0.12034824043395294
95.13787585839056,0.12023849214489704
95.14780985399025,0.12012908209222166
95.15774384958996,0.12002000996938662
95.16767784518967,0.11991127544835807
95.17761184078938,0.11980287818046864
95.18754583638909,0.11969481779727814
95.19747983198879,0.11958709391143434
95.2074138275885,0.11947970611753295
95.2173478231882,0.11937265399297925
95.22728181878792,0.11926593709884806
95.23721581438762,0.11915955498074442
95.24714980998732,0.1190535071696645
95.25708380558703,0.1189477931828556
95.26701780118674,0.11884241252467757
95.27695179678645,0.11873736468746293
95.28688579238616,0.11863264915237764
95.29681978798585,0.11852826539028183
95.30675378358556,0.11842421286258982
95.31668777918527,0.11832049102213166
95.32662177478498,0.11821709931401315
95.33655577038469,0.11811403717647667
95.34648976598439,0.11801130404176183
95.3564237615841,0.1179088993369656
95.3663577571838,0.11780682248490376
95.37629175278352,0.11770507290497097
95.38622574838323,0.11760365001400154
95.39615974398292,0.11750255322713013
95.40609373958263,0.11740178195865192
95.41602773518234,0.11730133562288396
95.42596173078205,0.11720121363502532
95.43589572638176,0.11710141541201785
95.44582972198145,0.11700194037340679
95.45576371758116,0.11690278794220103
95.46569771318087,0.11680395754573455
95.47563170878058,0.11670544861652629
95.48556570438029,0.11660726059314122
95.49549969997999,0.11650939292105071
95.5054336955797,0.11641184505349302
95.5153676911794,0.1163146164523344
95.52530168677912,0.11621770658892942
95.53523568237883,0.11612111494498152
95.54516967797852,0.11602484101340402
95.55510367357823,0.11592888429917982
95.56503766917794,0.11583324432022322
95.57497166477765,0.11573792060823988
95.58490566037736,0.11564291270958738
95.59483965597705,0.11554822018613625
95.60477365157676,0.11545384261612991
95.61470764717647,0.11535977959504612
95.62464164277618,0.11526603073645711
95.63457563837589,0.11517259567289022
95.64450963397559,0.11507947405668888
95.6544436295753,0.11498666556087235
95.664377625175,0.11489416987999757
95.67431162077472,0.11480198673101887
95.68424561637443,0.11471011585414889
95.69417961197412,0.11461855701371948
95.70411360757383,0.11452730999904139
95.71404760317354,0.11443637462526614
95.72398159877325,0.11434575073424581
95.73391559437295,0.11425543819539408
95.74384958997265,0.11416543690654621
95.75378358557236,0.11407574679482053
95.76371758117207,0.11398636781747858
95.77365157677178,0.11389729996278568
95.78358557237148,0.11380854325087195
95.79351956797119,0.11372009773459212
95.8034535635709,0.11363196350038718
95.81338755917061,0.11354414066914431
95.82332155477032,0.11345662939705776
95.83325555037001,0.11336942987648953
95.84318954596972,0.11328254233682945
95.85312354156943,0.11319596704535667
95.86305753716914,0.1131097043080997
95.87299153276885,0.11302375447069708
95.88292552836855,0.11293811791925838
95.89285952396826,0.11285279508122406
95.90279351956796,0.11276778642622694
95.91272751516767,0.11268309246695235
95.92266151076738,0.11259871375999886
95.93259550636708,0.1125146509067391
95.94252950196679,0.11243090455417956
95.9524634975665,0.1123474753958225
95.96239749316621,0.11226436417252561
95.97233148876592,0.11218157167336291
95.98226548436561,0.11209909873648558
95.99219947996532,0.11201694624998201
96.00213347556503,0.11193511515273917
96.01206747116474,0.11185360643526014
96.02200146676445,0.1117724211398801
96.03193546236415,0.11169156035996364
96.04186945796386,0.11161102523883829
96.05180345356356,0.11153081696872467
96.06173744916327,0.11145093678966551
96.07167144476298,0.11137138598845485
96.08160544036268,0.11129216589756759
96.09153943596239,0.11121327789408862
96.1014734315621,0.11113472339864248
96.11140742716181,0.11105650387432255
96.12134142276152,0.11097862082562034
96.13127541836121,0.11090107579735503
96.14120941396092,0.11082387037360239
96.15114340956063,0.11074700617662478
96.16107740516034,0.11067048486579999
96.17101140076005,0.11059430813655075
96.18094539635975,0.11051847771927432
96.19087939195946,0.11044299537827108
96.20081338755917,0.11036786291067494
96.21074738315887,0.11029308214538197
96.22068137875858,0.11021865494197984
96.23061537435828,0.11014458318967757
96.24054936995799,0.11007086880623415
96.2504833655577,0.10999751373688862
96.26041736115741,0.10992451995328908
96.27035135675712,0.1098518894524221
96.28028535235681,0.10977962425554208
96.29021934795652,0.10970772640710033
96.30015334355623,0.10963619797367496
96.31008733915594,0.10956504104289984
96.32002133475564,0.10949425772239411
96.32995533035535,0.10942385013869124
96.33988932595506,0.10935382043616887
96.34982332155477,0.10928417077597778
96.35975731715448,0.10921490333497143
96.36969131275417,0.10914602030463531
96.37962530835388,0.10907752389001586
96.38955930395359,0.10900941630865059
96.3994932995533,0.10894169978949686
96.40942729515301,0.1088743765718614
96.4193612907527,0.10880744890432978
96.42929528635241,0.10874091904369533
96.43922928195212,0.10867478925388914
96.44916327755183,0.10860906180490888
96.45909727315154,0.10854373897174839
96.46903126875124,0.1084788230333271
96.47896526435095,0.1084143162714189
96.48889925995066,0.10835022096958223
96.49883325555037,0.10828653941208896
96.50876725115008,0.10822327388285366
96.51870124674977,0.10816042666436348
96.52863524234948,0.10809800003660666
96.53856923794919,0.10803599627600276
96.5485032335489,0.10797441765433148
96.55843722914861,0.10791326643766215
96.5683712247483,0.10785254488528315
96.57830522034801,0.10779225524863095
96.58823921594772,0.10773239977021998
96.59817321154743,0.10767298068257163
96.60810720714714,0.10761400020714354
96.61804120274684,0.10755546055325933
96.62797519834655,0.1074973639170374
96.63790919394626,0.10743971248032076
96.64784318954597,0.10738250840960625
96.65777718514568,0.10732575385497371
96.66771118074537,0.10726945094901567
96.67764517634508,0.10721360180576621
96.68757917194479,0.10715820851963076
96.6975131675445,0.10710327316431532
96.70744716314421,0.10704879779175577
96.7173811587439,0.10699478443104724
96.72731515434361,0.10694123508737326
96.73724914994332,0.10688815174093554
96.74718314554303,0.10683553634588301
96.75711714114274,0.10678339082924118
96.76705113674244,0.10673171708984172
96.77698513234215,0.10668051699725138
96.78691912794186,0.10662979239070185
96.79685312354157,0.10657954507801873
96.80678711914128,0.1065297768345511
96.81672111474097,0.10648048940210077
96.82665511034068,0.10643168448785152
96.83658910594039,0.10638336376329872
96.8465231015401,0.10633552886317862
96.85645709713981,0.10628818138439744
96.8663910927395,0.106241322884961
96.87632508833921,0.10619495488290387
96.88625908393892,0.1061490788552189
96.89619307953863,0.10610369623678656
96.90612707513834,0.10605880841930418
96.91606107073804,0.10601441675021532
96.92599506633775,0.10597052253163908
96.93592906193746,0.10592712701929961
96.94586305753717,0.10588423142145537
96.95579705313688,0.10584183689782846
96.96573104873657,0.10579994455853406
96.97566504433628,0.10575855546300951
96.98559903993599,0.10571767061894406
96.9955330355357,0.10567729098120794
97.0054670311354,0.10563741745078246
97.0154010267351,0.10559805087379258
97.02533502233481,0.10555919204119227
97.03526901793452,0.10552084168904463
97.04520301353423,0.10548300049887664
97.05513700913393,0.10544566909803434
97.06507100473364,0.10540884806003777
97.07500500033335,0.10537253790493635
97.08493899593306,0.10533673909966373
97.09487299153277,0.10530145205839303
97.10480698713246,0.10526667714289184
97.11474098273217,0.10523241466287728
97.12467497833188,0.10519866487637121
97.13460897393159,0.10516542799005532
97.1445429695313,0.1051327041596261
97.154476965131,0.10510049349015008
97.1644109607307,0.10506879603641872
97.17434495633042,0.10503761180330377
97.18427895193012,0.10500694074611217
97.19421294752983,0.10497678277094126
97.20414694312953,0.10494713773503374
97.21408093872924,0.10491800544713284
97.22401493432895,0.10488938566783745
97.23394892992866,0.10486127810995718
97.24388292552837,0.10483368243886744
97.25381692112806,0.10480659827286458
97.26375091672777,0.10478002518352084
97.27368491232748,0.10475396269603968
97.28361890792719,0.10472841028961061
97.2935529035269,0.10470336739776458
97.3034868991266,0.10467883340872883
97.3134208947263,0.10465480766578193
97.32335489032602,0.10463128946760927
97.33328888592573,0.10460827806865769
97.34322288152543,0.10458577267949092
97.35315687712513,0.1045637724671444
97.36309087272484,0.10454227655548057
97.37302486832455,0.10452128402554385
97.38295886392426,0.1045007939159159
97.39289285952397,0.10448080522307042
97.40282685512366,0.1044613169017286
97.41276085072337,0.10444232786521389
97.42269484632308,0.10442383698580725
97.43262884192279,0.1044058430951023
97.4425628375225,0.1043883449843603
97.4524968331222,0.10437134140486531
97.4624308287219,0.10435483106827918
97.47236482432162,0.10433881264699678
97.48229881992133,0.10432328477450109
97.49223281552104,0.10430824604571814
97.50216681112073,0.10429369501737229
97.51210080672044,0.10427963020834113
97.52203480232015,0.10426605010001078
97.53196879791986,0.10425295313663084
97.54190279351957,0.10424033772566955
97.55183678911926,0.10422820223816882
97.56177078471897,0.1042165450090994
97.57170478031868,0.10420536433771592
97.58163877591839,0.10419465848791203
97.59157277151809,0.10418442568857539
97.6015067671178,0.10417466413394295
97.6114407627175,0.10416537198395583
97.62137475831722,0.10415654736461459
97.63130875391693,0.1041481883683342
97.64124274951662,0.10414029305429924
97.65117674511633,0.10413285944881885
97.66111074071604,0.10412588554568196
97.67104473631575,0.10411936930651236
97.68097873191546,0.10411330866112374
97.69091272751515,0.10410770150787478
97.70084672311486,0.1041025457140243
97.71078071871457,0.10409783911608639
97.72071471431428,0.10409357952018532
97.73064870991399,0.10408976470241084
97.74058270551369,0.10408639240917317
97.7505167011134,0.10408346035755811
97.76045069671311,0.1040809662356821
97.77038469231282,0.10407890770304744
97.78031868791253,0.10407728239089717
97.79025268351222,0.10407608790257043
97.80018667911193,0.1040753218138573
97.81012067471164,0.104074981673354
97.82005467031135,0.10407506500281803
97.82998866591106,0.10407556929752329
97.83992266151076,0.10407649202661494
97.84985665711046,0.10407783063346478
97.85979065271017,0.10407958253602616
97.86972464830988,0.10408174512718919
97.8796586439096,0.10408431577513574
97.88959263950929,0.10408729182369458
97.899526635109,0.1040906705926965
97.90946063070871,0.10409444937832928
97.91939462630842,0.10409862545349295
97.92932862190813,0.1041031960681548
97.93926261750782,0.10410815844970445
97.94919661310753,0.104113509803309
97.95913060870724,0.10411924731226807
97.96906460430695,0.10412536813836896
97.97899859990666,0.10413186942224166
97.98893259550636,0.10413874828371399
97.99886659110607,0.10414600182216675
98.00880058670577,0.10415362711689019
98.01873458230548,0.1041616212274973
98.0286685779052,0.10416998119451625
98.03860257350489,0.10417870404007083
98.0485365691046,0.10418778676856545
98.05847056470431,0.10419722636737011
98.06840456030402,0.10420701980750555
98.07833855590373,0.10421716404432828
98.08827255150342,0.10422765601821554
98.09820654710313,0.10423849265525058
98.10814054270284,0.10424967086790742
98.11807453830255,0.10426118755573603
98.12800853390226,0.1042730396060475
98.13794252950196,0.1042852238945988
98.14787652510167,0.10429773728627811
98.15781052070137,0.10431057663578978
98.16774451630108,0.10432373878833928
98.1776785119008,0.10433722058031834
98.18761250750049,0.10435101883998994
98.1975465031002,0.10436513038817362
98.20748049869991,0.10437955203893004
98.21741449429962,0.1043942806002464
98.22734848989933,0.10440931287472144
98.23728248549902,0.10442464566025036
98.24721648109873,0.10444027575071002
98.25715047669844,0.1044561999366439
98.26708447229815,0.10447241500594712
98.27701846789785,0.10448891774455149
98.28695246349756,0.10450570493711077
98.29688645909727,0.10452277336768545
98.30682045469698,0.10454011982042784
98.31675445029668,0.10455774108026732
98.32668844589638,0.10457563393359509
98.33662244149609,0.10459379516894947
98.3465564370958,0.1046122215777009
98.35649043269551,0.10463090995473684
98.36642442829522,0.10464985709914702
98.37635842389491,0.10466905981490823
98.38629241949462,0.1046885149115698
98.39622641509433,0.10470821920493813
98.40616041069404,0.1047281695177621
98.41609440629375,0.10474836268041801
98.42602840189345,0.10476879553159457
98.43596239749316,0.10478946491897811
98.44589639309287,0.10481036769993742
98.45583038869258,0.10483150074220894
98.46576438429229,0.10485286092458176
98.47569837989198,0.10487444513758275
98.48563237549169,0.10489625028416147
98.4955663710914,0.10491827328037528
98.50550036669111,0.10494051105607448
98.51543436229082,0.10496296055558715
98.52536835789051,0.10498561873840442
98.53530235349022,0.10500848257986546
98.54523634908993,0.10503154907184238
98.55517034468964,0.1050548152234255
98.56510434028935,0.10507827806160819
98.57503833588905,0.10510193463197202
98.58497233148876,0.10512578199937203
98.59490632708847,0.10514981724862123
98.60484032268818,0.10517403748517622
98.61477431828789,0.10519843983582186
98.62470831388758,0.1052230214493565
98.63464230948729,0.10524777949727707
98.644576305087,0.10527271117446388
98.65451030068671,0.105297813699866
98.66444429628642,0.10532308431718598
98.67437829188611,0.1053485202955651
98.68431228748582,0.1053741189302685
98.69424628308553,0.10539987754337002
98.70418027868524,0.10542579348443727
98.71411427428495,0.10545186413121682
98.72404826988465,0.10547808689031916
98.73398226548436,0.1055044591979038
98.74391626108407,0.10553097852036429
98.75385025668378,0.10555764235501311
98.76378425228349,0.10558444823076707
98.77371824788318,0.10561139370883195
98.78365224348289,0.105638476383388
98.7935862390826,0.10566569388227454
98.80352023468231,0.10569304386767533
98.81345423028202,0.10572052403680343
98.82338822588171,0.10574813212258637
98.83332222148142,0.10577586589435115
98.84325621708113,0.1058037231585093
98.85319021268084,0.10583170175924189
98.86312420828054,0.10585979957918455
98.87305820388025,0.10588801454011275
98.88299219947996,0.10591634460362652
98.89292619507967,0.1059447877718357
98.90286019067938,0.10597334208804501
98.91279418627907,0.10600200563743883
98.92272818187878,0.10603077654776674
98.93266217747849,0.10605965299002808
98.9425961730782,0.10608863317915726
98.95253016867791,0.10611771537470872
98.9624641642776,0.10614689788154202
98.97239815987732,0.10617617905050694
98.98233215547702,0.10620555727912838
98.99226615107673,0.10623503101229151
99.00220014667644,0.10626459874292682
99.01213414227614,0.10629425901266004
99.02206813787585,0.10632401041197452
99.03200213347556,0.10635385157955848
99.04193612907527,0.10638378120144525
99.05187012467498,0.10641379801014947
99.06180412027467,0.10644390078380343
99.07173811587438,0.10647408834529364
99.08167211147409,0.10650435956139657
99.0916061070738,0.10653471334191562
99.10154010267351,0.10656514863881693
99.1114740982732,0.10659566444536601
99.12140809387292,0.10662625979526406
99.13134208947262,0.106656933761784
99.14127608507233,0.10668768545690714
99.15121008067204,0.10671851403045919
99.16114407627174,0.10674941866924685
99.17107807187145,0.10678039859619401
99.18101206747116,0.10681145306947802
99.19094606307087,0.10684258138166608
99.20088005867058,0.10687378285885157
99.21081405427027,0.10690505685979022
99.22074804986998,0.10693640277503681
99.23068204546969,0.10696782002608099
99.2406160410694,0.10699930806448392
99.25055003666911,0.1070308663710145
99.2604840322688,0.10706249445478574
99.27041802786852,0.10709419185239102
99.28035202346823,0.10712595812704045
99.29028601906793,0.10715779286769714
99.30022001466764,0.10718969568821356
99.31015401026734,0.1072216662264678
99.32008800586705,0.10725370414350005
99.33002200146676,0.1072858091226488
99.33995599706647,0.10731798086868709
99.34988999266618,0.10735021910695892
99.35982398826587,0.10738252358251557
99.36975798386558,0.10741489405925206
99.37969197946529,0.10744733031904305
99.389625975065,0.10747983216087965
99.39955997066471,0.10751239940000544
99.4094939662644,0.10754503186705278
99.41942796186412,0.10757772940717951
99.42936195746383,0.1076104918792046
99.43929595306354,0.10764331915474516
99.44922994866324,0.1076762111173522
99.45916394426294,0.10770916766164743
99.46909793986265,0.10774218869245925
99.47903193546236,0.10777527412395912
99.48896593106207,0.10780842387879801
99.49889992666178,0.10784163788724259
99.50883392226147,0.10787491608631156
99.51876791786118,0.10790825841891218
99.52870191346089,0.10794166483297624
99.5386359090606,0.10797513528059664
99.5485699046603,0.1080086697171636
99.55850390026,0.10804226810050106
99.56843789585972,0.10807593039000292
99.57837189145943,0.10810965654576936
99.58830588705914,0.10814344652774323
99.59823988265883,0.10817730029484626
99.60817387825854,0.10821121780411558
99.61810787385825,0.10824519900983981
99.62804186945796,0.1082792438626955
99.63797586505767,0.10831335230888342
99.64790986065736,0.10834752428926488
99.65784385625707,0.10838175973849812
99.66777785185678,0.10841605858417454
99.6777118474565,0.10845042074595501
99.6876458430562,0.10848484613470624
99.6975798386559,0.10851933465163707
99.70751383425561,0.10855388618743499
99.71744782985532,0.10858850062140199
99.72738182545503,0.10862317782059135
99.73731582105474,0.10865791763894375
99.74724981665443,0.10869271991642358
99.75718381225414,0.10872758447815538
99.76711780785385,0.10876251113356
99.77705180345356,0.108797499675491
99.78698579905327,0.108832549879371
99.79691979465296,0.1088676615023279
99.80685379025267,0.10890283428233143
99.81678778585238,0.10893806793732917
99.8267217814521,0.10897336216438301
99.8366557770518,0.10900871663880556
99.8465897726515,0.10904413101329619
99.85652376825121,0.10907960491707781
99.86645776385092,0.1091151379550327
99.87639175945063,0.10915072970683913
99.88632575505034,0.10918637972610759
99.89625975065003,0.10922208753951707
99.90619374624974,0.1092578526459515
99.91612774184945,0.10929367451563604
99.92606173744916,0.10932955258927318
99.93599573304887,0.10936548627717944
99.94592972864857,0.10940147495842126
99.95586372424827,0.10943751797995177
99.96579771984798,0.10947361465574681
99.9757317154477,0.10950976426594128
99.9856657110474,0.10954596605596552
99.9955997066471,0.10958221923568158
100.00553370224681,0.10961852297852048
100.01546769784652,0.10965487642073947
100.02540169344623,0.10969127866143341
100.03533568904594,0.10972772876322504
100.04526968464563,0.1097642257530388
100.05520368024534,0.10980076862287562
100.06513767584505,0.10983735633058676
100.07507167144476,0.10987398780064861
100.08500566704447,0.10991066192493676
100.09493966264417,0.10994737756350044
100.10487365824387,0.10998413354533702
100.11480765384358,0.11002092866916612
100.1247416494433,0.11005776170420413
100.13467564504299,0.1100946313909384
100.1446096406427,0.11013153644190196
100.15454363624241,0.11016847554244744
100.16447763184212,0.11020544735152159
100.17441162744183,0.11024245050243983
100.18434562304152,0.11027948360366017
100.19427961864123,0.11031654523955811
100.20421361424094,0.1103536339712006
100.21414760984065,0.11039074833712044
100.22408160544036,0.11042788685409076
100.23401560104006,0.1104650480178993
100.24394959663977,0.11050223030412284
100.25388359223948,0.11053943216890152
100.26381758783918,0.11057665204971304
100.2737515834389,0.11061388836614727
100.28368557903859,0.11065113952068038
100.2936195746383,0.11068840389944945
100.30355357023801,0.11072567987302659
100.31348756583772,0.11076296579719336
100.32342156143743,0.11080026001371518
100.33335555703712,0.11083756085111555
100.34328955263683,0.11087486662545079
100.35322354823654,0.1109121756410838
100.36315754383625,0.11094948619145893
100.37309153943596,0.11098679655987596
100.38302553503566,0.11102410502026475
100.39295953063537,0.11106140983795951
100.40289352623508,0.111098709270473
100.41282752183479,0.11113600156827111
100.4227615174345,0.11117328497554702
100.43269551303419,0.11121055773099563
100.4426295086339,0.11124781806858813
100.45256350423361,0.11128506421834594
100.46249749983332,0.11132229440711534
100.47243149543303,0.11135950685934178
100.48236549103272,0.11139669979784414
100.49229948663243,0.11143387144458944
100.50223348223214,0.11147102002146657
100.51216747783185,0.1115081437510612
100.52210147343156,0.11154524085742988
100.53203546903126,0.11158230956687443
100.54196946463097,0.11161934810871639
100.55190346023068,0.11165635471607119
100.56183745583039,0.11169332762662271
100.5717714514301,0.11173026508339748
100.58170544702979,0.11176716533553903
100.5916394426295,0.11180402663908251
100.60157343822921,0.11184084725772866
100.61150743382892,0.1118776254636184
100.62144142942863,0.11191435953810723
100.63137542502832,0.11195104777253923
100.64130942062803,0.11198768846902203
100.65124341622774,0.11202427994120057
100.66117741182745,0.1120608205150317
100.67111140742716,0.11209730852955867
100.68104540302686,0.11213374233768518
100.69097939862657,0.11217012030695005
100.70091339422628,0.11220644082030137
100.71084738982599,0.11224270227687087
100.7207813854257,0.11227890309274834
100.73071538102539,0.11231504170175595
100.7406493766251,0.11235111655622275
100.75058337222481,0.1123871261277587
100.76051736782452,0.11242306890802932
100.77045136342423,0.11245894340952996
100.78038535902392,0.11249474816635996
100.79031935462363,0.11253048173499752
100.80025335022334,0.11256614269507348
100.81018734582305,0.11260172965014588
100.82012134142275,0.11263724122847446
100.83005533702246,0.11267267608379496
100.83998933262217,0.11270803289609327
100.84992332822188,0.11274331037238
100.85985732382159,0.11277850724746481
100.86979131942128,0.11281362228473063
100.87972531502099,0.11284865427690825
100.8896593106207,0.11288360204685044
100.89959330622041,0.11291846444830639
100.90952730182012,0.11295324036669614
100.91946129741982,0.11298792871988478
100.92939529301952,0.11302252845895705
100.93932928861923,0.1130570385689914
100.94926328421894,0.11309145806983456
100.95919727981865,0.11312578601687578
100.96913127541835,0.1131600215018212
100.97906527101806,0.11319416365346839
100.98899926661777,0.11322821163848043
100.99893326221748,0.11326216466216038
101.00886725781719,0.11329602196921901
101.01880125341688,0.11332978284429772
101.02873524901659,0.11336344661172626
101.0386692446163,0.11339701263490994
101.04860324021601,0.11343048031569794
101.05853723581572,0.11346384909375104
101.06847123141542,0.11349711844590997
101.07840522701512,0.1135302878855631
101.08833922261483,0.11356335696201467
101.09827321821454,0.11359632525985257
101.10820721381425,0.11362919239831665
101.11814120941395,0.11366195803066642
101.12807520501366,0.1136946218435494
101.13800920061337,0.11372718355636881
101.14794319621308,0.1137596429206517
101.15787719181279,0.11379199971941702
101.16781118741248,0.11382425376654348
101.17774518301219,0.1138564049061379
101.1876791786119,0.11388845301190269
101.19761317421161,0.11392039798650438
101.20754716981132,0.11395223976094122
101.21748116541102,0.11398397829391146
101.22741516101073,0.11401561357118133
101.23734915661043,0.11404714560495284
101.24728315221014,0.1140785744332321
101.25721714780985,0.11410990011919704
101.26715114340955,0.11414112275056554
101.27708513900926,0.11417224243896358
101.28701913460897,0.11420325931929305
101.29695313020868,0.1142341735490998
101.30688712580839,0.11426498530794167
101.31682112140808,0.11429569479675655
101.32675511700779,0.11432630223723035
101.3366891126075,0.11435680787116498
101.34662310820721,0.11438721195984645
101.35655710380692,0.11441751478341272
101.36649109940662,0.11444771664022181
101.37642509500633,0.11447781784621994
101.38635909060604,0.1145078187343093
101.39629308620574,0.11453771965371616
101.40622708180544,0.11456752096935886
101.41616107740515,0.11459722306121602
101.42609507300486,0.11462682632369421
101.43602906860457,0.11465633116499613
101.44596306420428,0.11468573800648871
101.45589705980397,0.1147150472820709
101.46583105540368,0.11474425943754199
101.47576505100339,0.11477337492996925
101.4856990466031,0.11480239422705622
101.49563304220281,0.11483131780651062
101.5055670378025,0.1148601461554123
101.51550103340222,0.11488887976958145
101.52543502900193,0.11491751915294636
101.53536902460164,0.11494606481691157
101.54530302020135,0.11497451727972588
101.55523701580104,0.11500287706585026
101.56517101140075,0.11503114470532606
101.57510500700046,0.1150593207331428
101.58503900260017,0.11508740568860634
101.59497299819988,0.11511540011470672
101.60490699379957,0.11514330455748638
101.61484098939928,0.11517111956540803
101.624774984999,0.11519884568872266
101.6347089805987,0.11522648347883764
101.64464297619841,0.1152540334876846
101.65457697179811,0.11528149626708759
101.66451096739782,0.11530887236813103
101.67444496299753,0.11533616234052758
101.68437895859724,0.11536336673198637
101.69431295419695,0.11539048608758092
101.70424694979664,0.11541752094911702
101.71418094539635,0.11544447185450109
101.72411494099606,0.11547133933710775
101.73404893659577,0.11549812392514812
101.74398293219548,0.11552482614103779
101.75391692779517,0.11555144650076468
101.76385092339488,0.11557798551325733
101.7737849189946,0.11560444367975257
101.7837189145943,0.11563082149316388
101.79365291019401,0.11565711943744902
101.80358690579371,0.11568333798697836
101.81352090139342,0.11570947760590279
101.82345489699313,0.1157355387475217
101.83338889259284,0.1157615218536509
101.84332288819255,0.11578742735399088
101.85325688379224,0.1158132556654945
101.86319087939195,0.11583900719173539
101.87312487499166,0.11586468232227554
101.88305887059137,0.11589028143203364
101.89299286619108,0.11591580488065285
101.90292686179077,0.11594125301186899
101.91286085739048,0.11596662615287853
101.9227948529902,0.11599192461370646
101.9327288485899,0.1160171486865744
101.94266284418961,0.11604229864526862
101.95259683978931,0.11606737474450797
101.96253083538902,0.11609237721931216
101.97246483098873,0.1161173062843693
101.98239882658844,0.11614216213340428
101.99233282218815,0.11616694493854669
102.00226681778784,0.11619165484969873
102.01220081338755,0.1162162919939246
102.02213480898726,0.1162408564751282
102.03206880458697,0.11626534837420803
102.04200280018668,0.11628976774933146
102.05193679578638,0.116314114636211
102.06187079138608,0.11633838904838109
102.0718047869858,0.11636259097747415
102.0817387825855,0.11638672039349716
102.0916727781852,0.11641077724510807
102.10160677378491,0.11643476145989239
102.11154076938462,0.1164586729446393
102.12147476498433,0.1164825115856183
102.13140876058404,0.11650627724885558
102.14134275618373,0.11652996978041044
102.15127675178344,0.1165535890066518
102.16121074738315,0.11657713473453442
102.17114474298286,0.11660060675187553
102.18107873858257,0.11662400482763123
102.19101273418227,0.11664732871217273
102.20094672978198,0.11667057813756311
102.21088072538168,0.1166937528178334
102.2208147209814,0.11671685244925917
102.2307487165811,0.11673987671063704
102.2406827121808,0.11676282526356091
102.25061670778051,0.11678569775269858
102.26055070338022,0.11680849380606804
102.27048469897993,0.11683121303531394
102.28041869457964,0.11685385503598404
102.29035269017933,0.11687641938780557
102.30028668577904,0.11689890565496178
102.31022068137875,0.11692131338636823
102.32015467697846,0.11694364211594932
102.33008867257817,0.11696589136291458
102.34002266817787,0.11698806063203528
102.34995666377758,0.11701014941392081
102.35989065937729,0.11703215718529492
102.369824654977,0.11705408340927241
102.3797586505767,0.11707592753563532
102.3896926461764,0.1170976890011096
102.39962664177611,0.11711936722964136
102.40956063737582,0.1171409616326733
102.41949463297553,0.11716247160942127
102.42942862857524,0.11718389654715052
102.43936262417493,0.11720523582145223
102.44929661977464,0.11722648879652002
102.45923061537435,0.1172476548254261
102.46916461097406,0.11726873325039808
102.47909860657377,0.11728972340309503
102.48903260217347,0.11731062460488415
102.49896659777318,0.11733143616711711
102.50890059337289,0.11735215739140643
102.5188345889726,0.11737278756990206
102.5287685845723,0.11739332598556755
102.538702580172,0.11741377191245678
102.54863657577171,0.11743412461599018
102.55857057137142,0.11745438335323119
102.56850456697113,0.11747454737316278
102.57843856257084,0.11749461591696371
102.58837255817053,0.11751458821828509
102.59830655377024,0.11753446350352686
102.60824054936995,0.11755424099211406
102.61817454496966,0.11757391989677325
102.62810854056937,0.11759349942380912
102.63804253616907,0.11761297877338076
102.64797653176878,0.11763235713977814
102.65791052736849,0.1176516337116986
102.6678445229682,0.11767080767252305
102.67777851856789,0.11768987820059267
102.6877125141676,0.11770884446948522
102.69764650976731,0.11772770564829145
102.70758050536702,0.11774646090189153
102.71751450096673,0.11776510939123148
102.72744849656642,0.1177836502735996
102.73738249216613,0.11780208270290297
102.74731648776584,0.11782040582994378
102.75725048336555,0.11783861880269575
102.76718447896526,0.11785672076658062
102.77711847456496,0.11787471086474452
102.78705247016467,0.11789258823833448
102.79698646576438,0.11791035202677484
102.80692046136409,0.1179280013680435
102.8168544569638,0.11794553539894856
102.82678845256349,0.1179629532554047
102.8367224481632,0.1179802540727096
102.84665644376291,0.11799743698582023
102.85659043936262,0.11801450112962948
102.86652443496233,0.11803144563924256
102.87645843056202,0.11804826965025315
102.88639242616173,0.11806497229902033
102.89632642176144,0.11808155272294449
102.90626041736115,0.11809801006074411
102.91619441296086,0.11811434345273199
102.92612840856056,0.11813055204109175
102.93606240416027,0.11814663497015436
102.94599639975998,0.11816259138667436
102.95593039535969,0.1181784204401064
102.9658643909594,0.11819412128288169
102.97579838655909,0.11820969307068435
102.9857323821588,0.11822513496272789
102.99566637775851,0.11824044612203173
103.00560037335822,0.11825562571569721
103.01553436895793,0.11827067291516398
103.02546836455763,0.11828558689634146
103.03540236015733,0.11830036683962963
103.04533635575704,0.11831501192992636
103.05527035135675,0.1183295213566347
103.06520434695646,0.11834389431367004
103.07513834255616,0.11835812999946756
103.08507233815587,0.11837222761698935
103.09500633375558,0.11838618637373172
103.10494032935529,0.1184000054817325
103.114874324955,0.11841368415757833
103.12480832055469,0.11842722162241176
103.1347423161544,0.1184406171019388
103.14467631175411,0.11845386982643595
103.15461030735382,0.11846697903075756
103.16454430295353,0.11847994395434312
103.17447829855323,0.11849276384122444
103.18441229415293,0.11850543794003313
103.19434628975264,0.11851796550400746
103.20428028535235,0.11853034579100025
103.21421428095206,0.11854257806348549
103.22414827655176,0.11855466158856595
103.23408227215147,0.11856659563798054
103.24401626775118,0.1185783794881113
103.25395026335089,0.11859001241999084
103.2638842589506,0.11860149371930963
103.27381825455029,0.11861282267642312
103.28375225015,0.11862399858635923
103.29368624574971,0.11863502074882533
103.30362024134942,0.1186458884682158
103.31355423694913,0.11865660105361923
103.32348823254883,0.11866715781882543
103.33342222814854,0.11867755808233306
103.34335622374824,0.1186878011673567
103.35329021934795,0.11869788640183418
103.36322421494765,0.1187078131184337
103.37315821054736,0.11871758065456144
103.38309220614707,0.11872718835236848
103.39302620174678,0.11873663555875826
103.40296019734649,0.11874592162539371
103.41289419294618,0.1187550459087047
103.42282818854589,0.11876400776989521
103.4327621841456,0.11877280657495055
103.44269617974531,0.11878144169464473
103.45263017534502,0.11878991250454762
103.46256417094472,0.11879821838503231
103.47249816654443,0.11880635872128248
103.48243216214414,0.11881433290329932
103.49236615774385,0.11882214032590913
103.50230015334355,0.11882978038877051
103.51223414894325,0.1188372524963815
103.52216814454296,0.11884455605808708
103.53210214014267,0.1188516904880862
103.54203613574238,0.11885865520543917
103.55197013134209,0.11886544963407498
103.56190412694178,0.11887207320279834
103.5718381225415,0.11887852534529737
103.5817721181412,0.11888480550015043
103.59170611374091,0.11889091311083354
103.60164010934062,0.11889684762572782
103.61157410494032,0.11890260849812652
103.62150810054003,0.11890819518624246
103.63144209613974,0.11891360715321514
103.64137609173945,0.11891884386711819
103.65131008733916,0.11892390480096648
103.66124408293885,0.1189287894327235
103.67117807853856,0.11893349724530854
103.68111207413827,0.11893802772660404
103.69104606973798,0.11894238036946282
103.70098006533769,0.11894655467171535
103.71091406093738,0.11895055013617699
103.7208480565371,0.11895436627065532
103.7307820521368,0.11895800258795747
103.74071604773651,0.1189614586058971
103.75065004333622,0.11896473384730202
103.76058403893592,0.11896782784002126
103.77051803453563,0.11897074011693241
103.78045203013534,0.11897347021594884
103.79038602573505,0.11897601768002702
103.80032002133476,0.11897838205717376
103.81025401693445,0.11898056290045347
103.82018801253416,0.11898255976799543
103.83012200813387,0.1189843722230011
103.84005600373358,0.11898599983375141
103.84998999933329,0.11898744217361383
103.85992399493298,0.11898869882105001
103.8698579905327,0.11898976935962259
103.8797919861324,0.11899065337800287
103.88972598173211,0.11899135046997794
103.89965997733182,0.11899186023445778
103.90959397293152,0.11899218227548278
103.91952796853123,0.11899231620223093
103.92946196413094,0.11899226162902497
103.93939595973065,0.11899201817533983
103.94932995533034,0.1189915854658098
103.95926395093005,0.1189909631302358
103.96919794652976,0.11899015080359272
103.97913194212947,0.11898914812603659
103.98906593772918,0.11898795474291195
103.99899993332888,0.11898657030475905
104.00893392892858,0.1189849944673212
104.0188679245283,0.11898322689155552
104.028801920128,0.11898126724365345
104.03873591572771,0.11897911519506656
104.04866991132741,0.11897677042253217
104.05860390692712,0.11897423260809935
104.06853790252683,0.11897150143915444
104.07847189812654,0.11896857660844713
104.08840589372625,0.11896545781411612
104.09833988932594,0.118962144759715
104.10827388492565,0.11895863715423798
104.11820788052536,0.11895493471214573
104.12814187612507,0.11895103715339128
104.13807587172478,0.11894694420344563
104.14800986732448,0.11894265559332379
104.15794386292418,0.11893817105961031
104.1678778585239,0.11893349034448537
104.1778118541236,0.11892861319575046
104.18774584972331,0.1189235393668541
104.19767984532301,0.11891826861691775
104.20761384092272,0.11891280071076167
104.21754783652243,0.11890713541893064
104.22748183212214,0.11890127251771967
104.23741582772185,0.11889521178920007
104.24734982332154,0.11888895302124498
104.25728381892125,0.11888249600755539
104.26721781452096,0.11887584054768587
104.27715181012067,0.11886898644707022
104.28708580572038,0.11886193351704757
104.29701980132008,0.11885468157488807
104.30695379691979,0.11884723044381848
104.3168877925195,0.11883957995304834
104.3268217881192,0.11883172993779545
104.33675578371891,0.118823680239312
104.34668977931861,0.11881543070491005
104.35662377491832,0.11880698118798755
104.36655777051803,0.11879833154805412
104.37649176611774,0.11878948165075673
104.38642576171745,0.11878043136790566
104.39635975731714,0.11877118057750025
104.40629375291685,0.11876172916375469
104.41622774851656,0.11875207701712383
104.42616174411627,0.118742224034329
104.43609573971598,0.11873217011838383
104.44602973531568,0.11872191517862
104.45596373091539,0.11871145913071311
104.4658977265151,0.11870080189670851
104.4758317221148,0.1186899434050469
104.48576571771451,0.11867888359059053
104.49569971331421,0.11866762239464855
104.50563370891392,0.11865615976500316
104.51556770451363,0.11864449565593528
104.52550170011334,0.11863263002825038
104.53543569571305,0.11862056284930424
104.54536969131274,0.11860829409302881
104.55530368691245,0.11859582373995801
104.56523768251216,0.11858315177725348
104.57517167811187,0.11857027819873057
104.58510567371158,0.11855720300488387
104.59503966931128,0.11854392620291325
104.60497366491099,0.11853044780674948
104.6149076605107,0.11851676783708019
104.6248416561104,0.11850288632137566
104.6347756517101,0.11848880329391455
104.64470964730981,0.11847451879580968
104.65464364290952,0.11846003287503395
104.66457763850923,0.11844534558644616
104.67451163410894,0.11843045699181665
104.68444562970863,0.11841536715985326
104.69437962530834,0.11840007616622705
104.70431362090805,0.11838458409359817
104.71424761650776,0.11836889103164168
104.72418161210747,0.1183529970770732
104.73411560770717,0.11833690233367494
104.74404960330688,0.11832060691232134
104.75398359890659,0.11830411093100499
104.7639175945063,0.11828741451486226
104.773851590106,0.11827051779619942
104.7837855857057,0.11825342091451813
104.79371958130541,0.1182361240165413
104.80365357690512,0.11821862725623912
104.81358757250483,0.11820093079485469
104.82352156810454,0.11818303480092977
104.83345556370423,0.11816493945033076
104.84338955930394,0.11814664492627429
104.85332355490365,0.11812815141935333
104.86325755050336,0.1181094591275626
104.87319154610307,0.11809056825632482
104.88312554170277,0.11807147901851614
104.89305953730248,0.11805219163449217
104.90299353290219,0.11803270633211366
104.9129275285019,0.11801302334677241
104.9228615241016,0.11799314292141701
104.9327955197013,0.11797306530657871
104.94272951530101,0.11795279076039702
104.95266351090072,0.1179323195486459
104.96259750650043,0.11791165194475921
104.97253150210014,0.11789078822985664
104.98246549769983,0.11786972869276968
104.99239949329954,0.11784847363006705
105.00233348889925,0.11782702334608088
105.01226748449896,0.11780537815292894
105.02220148009867,0.1177835383704908
105.03213547569837,0.11776150432630891
105.04206947129808,0.11773927635547117
105.05200346689779,0.11771685480049279
105.0619374624975,0.11769424001119864
105.0718714580972,0.11767143234460514
105.0818054536969,0.11764843216480254
105.09173944929661,0.11762523984283692
105.10167344489632,0.11760185575659227
105.11160744049603,0.11757828029067277
105.12154143609574,0.11755451383628472
105.13147543169543,0.11753055679111872
105.14140942729514,0.11750640955923171
105.15134342289485,0.11748207255092918
105.16127741849456,0.11745754618264725
105.17121141409427,0.11743283087683466
105.18114540969397,0.11740792706183502
105.19107940529368,0.11738283517176894
105.20101340089339,0.11735755564641587
105.2109473964931,0.1173320889310966
105.22088139209279,0.11730643547655503
105.2308153876925,0.1172805957388404
105.24074938329221,0.11725457017918949
105.25068337889192,0.11722835926390851
105.26061737449163,0.11720196346425553
105.27055137009133,0.11717538325632225
105.28048536569104,0.11714861912091622
105.29041936129074,0.11712167154344301
105.30035335689045,0.11709454101378836
105.31028735249016,0.11706722802620007
105.32022134808986,0.11703973307917037
105.33015534368957,0.11701205667531778
105.34008933928928,0.1169841993212694
105.35002333488899,0.11695616152754296
105.3599573304887,0.11692794380842882
105.36989132608839,0.11689954668187232
105.3798253216881,0.11687097066935559
105.38975931728781,0.11684221629577991
105.39969331288752,0.1168132840893476
105.40962730848723,0.11678417458144437
105.41956130408693,0.11675488830652121
105.42949529968664,0.11672542580197656
105.43942929528635,0.11669578760803845
105.44936329088605,0.11666597426764659
105.45929728648576,0.11663598632633453
105.46923128208546,0.11660582433211165
105.47916527768517,0.1165754888353453
105.48909927328488,0.11654498038864299
105.49903326888459,0.11651429954673441
105.5089672644843,0.11648344686635362
105.518901260084,0.11645242290612103
105.5288352556837,0.11642122822642556
105.53876925128341,0.11638986338930683
105.54870324688312,0.11635832895833718
105.55863724248283,0.11632662549850376
105.56857123808253,0.11629475357609077
105.57850523368224,0.11626271375856134
105.58843922928195,0.11623050661443977
105.59837322488166,0.11619813271319375
105.60830722048136,0.11616559262511626
105.61824121608106,0.11613288692120781
105.62817521168077,0.11610001617305832
105.63810920728048,0.11606698095272963
105.64804320288019,0.11603378183263734
105.6579771984799,0.11600041938543278
105.6679111940796,0.11596689418388555
105.6778451896793,0.11593320680076513
105.68777918527901,0.11589935780872333
105.69771318087872,0.11586534778017632
105.70764717647843,0.11583117728718667
105.71758117207813,0.11579684690134553
105.72751516767784,0.11576235719365457
105.73744916327755,0.1157277087344083
105.74738315887726,0.11569290209307612
105.75731715447697,0.11565793783818433
105.76725115007666,0.11562281653719848
105.77718514567637,0.11558753875640493
105.78711914127608,0.11555210506079366
105.79705313687579,0.11551651601393992
105.8069871324755,0.11548077217788644
105.8169211280752,0.11544487411302563
105.8268551236749,0.11540882237798143
105.83678911927461,0.1153726175294918
105.84672311487432,0.11533626012229048
105.85665711047403,0.11529975070898926
105.86659110607373,0.11526308983996021
105.87652510167344,0.11522627806321736
105.88645909727315,0.11518931592429928
105.89639309287286,0.11515220396615099
105.90632708847255,0.115114942729006
105.91626108407226,0.11507753275026843
105.92619507967197,0.11503997456439533
105.93612907527168,0.11500226870277845
105.94606307087139,0.11496441569362666
105.95599706647108,0.11492641606184786
105.9659310620708,0.11488827032893108
105.9758650576705,0.11484997901282873
105.98579905327021,0.11481154262783858
105.99573304886992,0.11477296168448593
106.00566704446962,0.11473423668940587
106.01560104006933,0.11469536814524486
106.02553503566904,0.11465635655068102
106.03546903126875,0.11461720240054835
106.04540302686846,0.1145779061859733
106.05533702246815,0.11453846839451165
106.06527101806786,0.11449888951028493
106.07520501366757,0.11445917001411753
106.08513900926728,0.11441931038367313
106.09507300486699,0.1143793110935916
106.10500700046668,0.11433917261562558
106.1149409960664,0.11429889541877716
106.1248749916661,0.11425847996943482
106.13480898726581,0.11421792673151003
106.14474298286552,0.11417723616657383
106.15467697846522,0.11413640873399383
106.16461097406493,0.11409544489107065
106.17454496966464,0.11405434509317479
106.18447896526435,0.11401310979388334
106.19441296086406,0.11397173944511671
106.20434695646375,0.11393023449727534
106.21428095206346,0.11388859539937621
106.22421494766317,0.11384682259918995
106.23414894326288,0.11380491654337728
106.24408293886259,0.11376287767762579
106.25401693446229,0.11372070644678671
106.263950930062,0.11367840329501153
106.2738849256617,0.11363596866588875
106.28381892126141,0.11359340300258078
106.29375291686112,0.11355070674796036
106.30368691246082,0.11350788034474753
106.31362090806053,0.11346492423564608
106.32355490366024,0.11342183886348056
106.33348889925995,0.11337862467133282
106.34342289485966,0.11333528210267886
106.35335689045935,0.11329181160152539
106.36329088605906,0.1132482136125465
106.37322488165877,0.11320448858122072
106.38315887725848,0.11316063695396741
106.39309287285819,0.11311665917828365
106.40302686845789,0.11307255570288086
106.4129608640576,0.11302832697782143
106.4228948596573,0.11298397345465577
106.43282885525701,0.11293949558655869
106.44276285085672,0.11289489382846637
106.45269684645642,0.11285016863721284
106.46263084205613,0.1128053204716668
106.47256483765584,0.11276034979286843
106.48249883325555,0.11271525706416609
106.49243282885524,0.1126700427513529
106.50236682445495,0.11262470732280344
106.51230082005466,0.11257925124961075
106.52223481565437,0.11253367500572281
106.53216881125408,0.11248797906807925
106.54210280685378,0.11244216391674834
106.55203680245349,0.11239623003506313
106.5619707980532,0.11235017790975889
106.5719047936529,0.11230400803110932
106.58183878925261,0.11225772089306346
106.59177278485231,0.11221131699338247
106.60170678045202,0.11216479683377595
106.61164077605173,0.11211816092003933
106.62157477165144,0.11207140976219002
106.63150876725115,0.11202454387460437
106.64144276285084,0.11197756377615445
106.65137675845055,0.11193046999034445
106.66131075405026,0.11188326304544775
106.67124474964997,0.11183594347464353
106.68117874524968,0.11178851181615339
106.69111274084938,0.11174096861337829
106.70104673644909,0.11169331441503484
106.7109807320488,0.11164554977529252
106.7209147276485,0.11159767525391016
106.73084872324822,0.11154969141637258
106.74078271884791,0.11150159883402759
106.75071671444762,0.11145339808422218
106.76065071004733,0.11140508975043989
106.77058470564704,0.11135667442243712
106.78051870124675,0.1113081526963799
106.79045269684644,0.11125952517498085
106.80038669244615,0.11121079246763534
106.81032068804586,0.11116195519055888
106.82025468364557,0.11111301396692343
106.83018867924528,0.11106396942699422
106.84012267484498,0.11101482220826654
106.85005667044469,0.11096557295560218
106.8599906660444,0.11091622232136657
106.8699246616441,0.1108667709655652
106.87985865724382,0.11081721955598038
106.88979265284351,0.11076756876830818
106.89972664844322,0.11071781928629466
106.90966064404293,0.11066797180187314
106.91959463964264,0.1106180270153006
106.92952863524235,0.11056798563529446
106.93946263084204,0.11051784837916945
106.94939662644175,0.11046761597297387
106.95933062204146,0.11041728915162694
106.96926461764117,0.11036686865905503
106.97919861324088,0.11031635524832868
106.98913260884058,0.11026574968179921
106.99906660444029,0.11021505273123518
107.00900060004,0.11016426517795748
107.0189345956397,0.11011338781290185
107.02886859123942,0.11006242143646167
107.03880258683911,0.11001136685822788
107.04873658243882,0.10996022489672297
107.05867057803853,0.10990899637913569
107.06860457363824,0.10985768214105518
107.07853856923795,0.10980628302620539
107.08847256483764,0.10975479988617942
107.09840656043735,0.10970323358017364
107.10834055603706,0.10965158497472245
107.11827455163677,0.1095998549434323
107.12820854723648,0.10954804436671613
107.13814254283618,0.1094961541315279
107.14807653843589,0.10944418513109626
107.1580105340356,0.10939213826465993
107.1679445296353,0.10934001443720118
107.177878525235,0.10928781455918066
107.18781252083471,0.10923553954627127
107.19774651643442,0.10918319031909315
107.20768051203413,0.10913076780294743
107.21761450763384,0.1090782729275509
107.22754850323354,0.10902570662677039
107.23748249883324,0.10897306983835664
107.24741649443295,0.10892036350367928
107.25735049003266,0.10886758856746087
107.26728448563237,0.10881474597751112
107.27721848123207,0.10876183668446153
107.28715247683178,0.10870886164149932
107.29708647243149,0.10865582180410223
107.3070204680312,0.10860271812977264
107.3169544636309,0.10854955157777181
107.3268884592306,0.10849632310885453
107.33682245483031,0.10844303368500292
107.34675645043002,0.10838968426916151
107.35669044602973,0.10833627582497102
107.36662444162944,0.10828280931650282
107.37655843722914,0.10822928570799352
107.38649243282885,0.1081757059635788
107.39642642842855,0.1081220710470284
107.40636042402826,0.10806838192147995
107.41629441962797,0.10801463954917356
107.42622841522767,0.10796084489118618
107.43616241082738,0.10790699890716561
107.44609640642709,0.10785310255506532
107.4560304020268,0.10779915679087851
107.46596439762651,0.10774516256837251
107.4758983932262,0.10769112083882319
107.48583238882591,0.10763703255074898
107.49576638442562,0.10758289864964575
107.50570038002533,0.10752872007772073
107.51563437562504,0.10747449777362703
107.52556837122474,0.107420232672198
107.53550236682445,0.10736592570418128
107.54543636242416,0.1073115777959737
107.55537035802386,0.107257189869355
107.56530435362357,0.10720276284122272
107.57523834922327,0.10714829762332626
107.58517234482298,0.107093795122001
107.59510634042269,0.10703925623790317
107.6050403360224,0.10698468186574388
107.61497433162211,0.10693007289402337
107.6249083272218,0.1068754302047657
107.63484232282151,0.1068207546732526
107.64477631842122,0.10676604716775827
107.65471031402093,0.10671130854928355
107.66464430962064,0.10665653967129024
107.67457830522034,0.10660174137943548
107.68451230082005,0.10654691451130587
107.69444629641976,0.10649205989615225
107.70438029201947,0.10643717835462368
107.71431428761917,0.106382270698502
107.72424828321887,0.10632733773043604
107.73418227881858,0.10627238024367588
107.74411627441829,0.10621739902180746
107.754050270018,0.10616239483848673
107.7639842656177,0.10610736845717413
107.7739182612174,0.10605232063086859
107.78385225681711,0.10599725210184234
107.79378625241682,0.10594216360137496
107.80372024801653,0.10588705584948786
107.81365424361623,0.10583192955467853
107.82358823921594,0.10577678541365478
107.83352223481565,0.10572162411106936
107.84345623041536,0.1056664463192541
107.85339022601507,0.10561125269795438
107.86332422161476,0.1055560438940634
107.87325821721447,0.1055008205413563
107.88319221281418,0.10544558326022493
107.89312620841389,0.10539033265741206
107.9030602040136,0.10533506932574542
107.9129941996133,0.10527979384387255
107.922928195213,0.1052245067759945
107.93286219081271,0.10516920867160083
107.94279618641242,0.10511390006520356
107.95273018201213,0.10505858147607162
107.96266417761183,0.10500325340796529
107.97259817321154,0.10494791634887012
107.98253216881125,0.10489257077073189
107.99246616441096,0.10483721712919056
108.00240016001067,0.10478185586331468
108.01233415561036,0.10472648739534976
108.02226815121007,0.10467111213064959
108.03220214680978,0.10461573045790365
108.04213614240949,0.10456034274943558
108.0520701380092,0.10450494936150372
108.0620041336089,0.10444955063460118
108.0719381292086,0.10439414689375567
108.08187212480831,0.10433873844883046
108.09180612040802,0.10428332559482385
108.10174011600773,0.10422790861216971
108.11167411160743,0.10417248776703762
108.12160810720714,0.10411706331163278
108.13154210280685,0.1040616354844967
108.14147609840656,0.10400620451080701
108.15141009400627,0.10395077060267767
108.16134408960596,0.10389533395945942
108.17127808520567,0.10383989476803947
108.18121208080538,0.10378445320314215
108.19114607640509,0.10372900942762904
108.2010800720048,0.10367356359279888
108.2110140676045,0.10361811583868803
108.2209480632042,0.1035626662943703
108.23088205880391,0.1035072150782577
108.24081605440362,0.1034517622984001
108.25075005000333,0.10339630805278562
108.26068404560303,0.10334085242964096
108.27061804120274,0.10328539550773114
108.28055203680245,0.10322993735666022
108.29048603240216,0.1031744780371712
108.30042002800187,0.10311901760144618
108.31035402360156,0.10306355609340667
108.32028801920127,0.10300809354901357
108.33022201480098,0.10295262999656764
108.34015601040069,0.10289716545700947
108.3500900060004,0.1028416999442198
108.3600240016001,0.10278623346531962
108.3699579971998,0.10273076602097023
108.37989199279951,0.10267529760567368
108.38982598839922,0.10261982820807289
108.39975998399893,0.10256435781125167
108.40969397959863,0.10250888639303517
108.41962797519834,0.10245341392628965
108.42956197079805,0.10239794037922309
108.43949596639776,0.10234246571568527
108.44942996199745,0.10228698989546788
108.45936395759716,0.10223151287460447
108.46929795319687,0.10217603460567111
108.47923194879658,0.10212055503808636
108.48916594439629,0.1020650741184113
108.49909993999599,0.10200959179065007
108.5090339355957,0.10195410799654947
108.5189679311954,0.10189862267589982
108.52890192679511,0.10184313576683474
108.53883592239482,0.10178764720613141
108.54876991799452,0.1017321569295109
108.55870391359423,0.10167666487193794
108.56863790919394,0.10162117096792161
108.57857190479365,0.10156567515181526
108.58850590039336,0.10151017735811677
108.59843989599305,0.10145467752176868
108.60837389159276,0.10139917557845823
108.61830788719247,0.10134367146491798
108.62824188279218,0.10128816511922557
108.63817587839189,0.10123265648110406
108.64810987399159,0.10117714549222226
108.6580438695913,0.10112163209649445
108.667977865191,0.10106611624038114
108.67791186079072,0.10101059787318896
108.68784585639042,0.1009550769473708
108.69777985199012,0.10089955341882621
108.70771384758983,0.10084402724720117
108.71764784318954,0.10078849839618882
108.72758183878925,0.10073296683382926
108.73751583438896,0.10067743253280989
108.74744982998865,0.10062189547076557
108.75738382558836,0.10056635563057859
108.76731782118807,0.10051081300067928
108.77725181678778,0.10045526757534588
108.78718581238749,0.10039971935500479
108.79711980798719,0.1003441683465309
108.8070538035869,0.10028861456354732
108.8169877991866,0.10023305802672623
108.82692179478632,0.10017749876408859
108.83685579038602,0.10012193681130444
108.84678978598572,0.10006637221199317
108.85672378158543,0.10001080501802348
108.86665777718514,0.0999552352898139
108.87659177278485,0.09989966309663265
108.88652576838456,0.09984408851689812
108.89645976398425,0.0997885116384788
108.90639375958396,0.09973293255899349
108.91632775518367,0.09967735138611172
108.92626175078338,0.09962176823785365
108.93619574638309,0.09956618324289049
108.94612974198279,0.0995105965408445
108.9560637375825,0.09945500828258916
108.9659977331822,0.09939941863054957
108.97593172878192,0.09934382775900251
108.98586572438163,0.09928823585437649
108.99579971998132,0.09923264311555226
109.00573371558103,0.09917704975416222
109.01566771118074,0.09912145599484348
109.02560170678045,0.09906586207520832
109.03553570238014,0.09901026824556938
109.04546969797985,0.09895467476863613
109.05540369357956,0.09889908191921158
109.06533768917927,0.09884348998388852
109.07527168477898,0.09878789926074592
109.08520568037868,0.09873231005904547
109.09513967597839,0.09867672269892772
109.1050736715781,0.09862113751110893
109.1150076671778,0.0985655548365771
109.12494166277752,0.09850997502628868
109.13487565837721,0.09845439844086487
109.14480965397692,0.09839882545028782
109.15474364957663,0.09834325643359754
109.16467764517634,0.09828769177858786
109.17461164077605,0.09823213188150318
109.18454563637574,0.09817657714673479
109.19447963197545,0.09812102798651695
109.20441362757516,0.09806548482062394
109.21434762317487,0.09800994807606599
109.22428161877458,0.09795441818678596
109.23421561437428,0.09789889559335573
109.24414960997399,0.09784338074267224
109.2540836055737,0.09778787408765459
109.2640176011734,0.09773237608693992
109.27395159677312,0.09767688720458012
109.28388559237281,0.0976214079097381
109.29381958797252,0.09756593867638413
109.30375358357223,0.09751047998299259
109.31368757917194,0.09745503231223811
109.32362157477165,0.09739959615069202
109.33355557037135,0.09734417198851895
109.34348956597105,0.097288760319173
109.35342356157076,0.09723336163909431
109.36335755717047,0.0971779764474055
109.37329155277018,0.09712260524560802
109.38322554836988,0.0970672485372787
109.39315954396959,0.09701190682776585
109.4030935395693,0.09695658062388605
109.41302753516901,0.09690127043362046
109.42296153076872,0.09684597676581111
109.43289552636841,0.09679070012985758
109.44282952196812,0.09673544103541293
109.45276351756783,0.09668019999208079
109.46269751316754,0.09662497750911125
109.47263150876725,0.0965697740950976
109.48256550436695,0.09651459025767253
109.49249949996666,0.0964594265032046
109.50243349556636,0.09640428333649481
109.51236749116607,0.0963491612604729
109.52230148676578,0.09629406077589374
109.53223548236548,0.09623898238103391
109.54216947796519,0.09618392657138781
109.5521034735649,0.09612889383936445
109.56203746916461,0.09607388467398364
109.57197146476432,0.09601889956057252
109.58190546036401,0.095963938980462
109.59183945596372,0.09590900341068286
109.60177345156343,0.09585409332366265
109.61170744716314,0.09579920918692185
109.62164144276285,0.09574435146277031
109.63157543836255,0.09568952060800383
109.64150943396226,0.0956347170736001
109.65144342956197,0.09557994130441577
109.66137742516167,0.09552519373888252
109.67131142076138,0.09547047480870346
109.68124541636108,0.09541578493854974
109.69117941196079,0.09536112454575658
109.7011134075605,0.09530649404002026
109.71104740316021,0.09525189382309407
109.7209813987599,0.0951973242884851
109.73091539435961,0.09514278582115016
109.74084938995932,0.09508827879719273
109.75078338555903,0.09503380358355913
109.76071738115874,0.09497936053773495
109.77065137675844,0.09492495000744156
109.78058537235815,0.09487057233033222
109.79051936795786,0.09481622783368907
109.80045336355757,0.09476191683411896
109.81038735915728,0.09470763963725036
109.82032135475697,0.09465339653742946
109.83025535035668,0.09459918781741655
109.84018934595639,0.09454501374808279
109.8501233415561,0.09449087458810634
109.86005733715581,0.09443677058366888
109.8699913327555,0.0943827019681521
109.87992532835521,0.09432866896183377
109.88985932395492,0.09427467177158462
109.89979331955463,0.09422071059056465
109.90972731515434,0.09416678559791929
109.91966131075404,0.09411289695847622
109.92959530635375,0.09405904482244126
109.93952930195346,0.09400522932509535
109.94946329755317,0.09395145058649064
109.95939729315288,0.09389770871114704
109.96933128875257,0.09384400378774867
109.97926528435228,0.09379033588883992
109.98919927995199,0.09373670507052248
109.9991332755517,0.09368311137215127
110.00906727115141,0.0936295548160354
110.0190012667511,0.09357603540728732
110.02893526235081,0.09352255313411775
110.03886925795052,0.09346910796833892
110.04880325355023,0.09341569986587744
110.05873724914994,0.09336232876728766
110.06867124474964,0.09330899459826465
110.07860524034935,0.09325569727015735
110.08853923594906,0.09320243668048202
110.09847323154877,0.09314921271343507
110.10840722714848,0.09309602524040646
110.11834122274817,0.09304287412049285
110.12827521834788,0.0929897592010103
110.13820921394759,0.09293668031800827
110.1481432095473,0.092883637296782
110.15807720514701,0.09283062995238624
110.1680112007467,0.09277765809014804
110.17794519634641,0.09272472150618001
110.18787919194612,0.09267181998789359
110.19781318754583,0.09261895331451211
110.20774718314554,0.09256612125758408
110.21768117874524,0.09251332358149623
110.22761517434495,0.09246056004398648
110.23754916994466,0.09240783039665762
110.24748316554437,0.09235513438548999
110.25741716114408,0.09230247175135499
110.26735115674377,0.09224984223052798
110.27728515234348,0.09219724555520148
110.28721914794319,0.09214468145399851
110.2971531435429,0.09209214965248569
110.3070871391426,0.09203964987368628
110.3170211347423,0.09198718183859332
110.32695513034201,0.09193474526668304
110.33688912594172,0.09188233987642784
110.34682312154143,0.09182996538580954
110.35675711714113,0.09177762151283243
110.36669111274084,0.09172530797603637
110.37662510834055,0.09167302449501034
110.38655910394026,0.09162077079090516
110.39649309953997,0.0915685465869469
110.40642709513966,0.09151635160895007
110.41636109073937,0.09146418558583036
110.42629508633908,0.0914120482501185
110.43622908193879,0.09135993933847293
110.4461630775385,0.09130785859219305
110.4560970731382,0.09125580575773252
110.4660310687379,0.09120378058721214
110.47596506433761,0.09115178283893338
110.48589905993732,0.09109981227789127
110.49583305553703,0.09104786867628775
110.50576705113673,0.09099595181404474
110.51570104673644,0.09094406147931708
110.52563504233615,0.09089219746900616
110.53556903793586,0.09084035958927274
110.54550303353557,0.09078854765605025
110.55543702913526,0.09073676149555795
110.56537102473497,0.09068500094481391
110.57530502033468,0.09063326585214838
110.58523901593439,0.09058155607771705
110.5951730115341,0.09052987149401386
110.6051070071338,0.09047821198638455
110.6150410027335,0.09042657745353931
110.62497499833322,0.09037496780806664
110.63490899393292,0.09032338297694592
110.64484298953263,0.09027182290206091
110.65477698513233,0.09022028754071271
110.66471098073204,0.09016877686613299
110.67464497633175,0.09011729086799726
110.68457897193146,0.09006582955293789
110.69451296753117,0.09001439294505735
110.70444696313086,0.08996298108644146
110.71438095873057,0.08991159403767213
110.72431495433028,0.08986023187834116
110.73424894992999,0.08980889470756293
110.7441829455297,0.08975758264448777
110.7541169411294,0.08970629582881509
110.7640509367291,0.08965503442130636
110.77398493232882,0.08960379860429862
110.78391892792853,0.08955258858221736
110.79385292352823,0.08950140458208986
110.80378691912793,0.08945024685405822
110.81372091472764,0.08939911567189247
110.82365491032735,0.08934801133350406
110.83358890592706,0.08929693416145863
110.84352290152677,0.08924588450348944
110.85345689712646,0.08919486273301046
110.86339089272617,0.08914386924962929
110.87332488832588,0.08909290447966085
110.88325888392559,0.08904196887664002
110.8931928795253,0.08899106292183517
110.903126875125,0.08894018712476114
110.9130608707247,0.08888934202369228
110.92299486632442,0.08883852818617595
110.93292886192413,0.08878774620954547
110.94286285752383,0.08873699672143327
110.95279685312353,0.08868628038028421
110.96273084872324,0.08863559787586842
110.97266484432295,0.08858494992979488
110.98259883992266,0.0885343372960243
110.99253283552235,0.08848376076138244
111.00246683112206,0.08843322114607295
111.01240082672177,0.08838271930416203
111.02233482232148,0.08833225612368566
111.03226881792119,0.08828183252615901
111.04220281352089,0.08823144946594177
111.0521368091206,0.08818110792960036
111.0620708047203,0.08813080893527131
111.07200480032002,0.08808055353202363
111.08193879591973,0.08803034279922163
111.09187279151942,0.0879801778458879
111.10180678711913,0.0879300598100656
111.11174078271884,0.08787998985818175
111.12167477831855,0.08782996918440966
111.13160877391826,0.08777999901003178
111.14154276951795,0.08773008058280256
111.15147676511766,0.08768021517631079
111.16141076071737,0.087630404089343
111.17134475631708,0.08758064864524577
111.18127875191679,0.08753095019128858
111.19121274751649,0.08748131009802673
111.2011467431162,0.08743172975866373
111.2110807387159,0.0873822105884145
111.22101473431562,0.08733275402386781
111.23094872991533,0.08728336152234922
111.24088272551502,0.08723403456128381
111.25081672111473,0.08718477463755873
111.26075071671444,0.08713558326688627
111.27068471231415,0.08708646198316641
111.28061870791386,0.08703741233784971
111.29055270351355,0.08698843589930004
111.30048669911326,0.08693953425215707
111.31042069471297,0.08689070899669948
111.32035469031268,0.08684196174820746
111.3302886859124,0.08679329413632544
111.34022268151209,0.0867447078044251
111.3501566771118,0.08669620440896762
111.36009067271151,0.08664778561886705
111.37002466831122,0.08659945311485263
111.37995866391093,0.08655120858883181
111.38989265951062,0.08650305374325287
111.39982665511033,0.08645499029046756
111.40976065071004,0.08640701995209422
111.41969464630975,0.08635914445838022
111.42962864190946,0.08631136554756476
111.43956263750916,0.08626368496524194
111.44949663310886,0.08621610446372291
111.45943062870857,0.08616862580139924
111.46936462430828,0.08612125074210543
111.479298619908,0.08607398105448152
111.48923261550769,0.08602681851133619
111.4991666111074,0.08597976488900909
111.50910060670711,0.08593282196673396
111.51903460230682,0.08588599152600135
111.52896859790653,0.08583927534992113
111.53890259350622,0.08579267522258556
111.54883658910593,0.08574619292843165
111.55877058470564,0.08569983025160445
111.56870458030535,0.08565358897531936
111.57863857590505,0.08560747088122515
111.58857257150476,0.08556147774876646
111.59850656710447,0.08551561135454687
111.60844056270417,0.08546987347169148
111.61837455830388,0.08542426586920969
111.62830855390358,0.08537879031135798
111.63824254950329,0.08533344855700253
111.648176545103,0.08528824235898229
111.65811054070271,0.0852431734634714
111.66804453630242,0.08519824360934222
111.67797853190211,0.08515345452752796
111.68791252750182,0.08510880794038525
111.69784652310153,0.08506430556105733
111.70778051870124,0.08501994909283651
111.71771451430095,0.08497574022852697
111.72764850990065,0.08493168064980756
111.73758250550036,0.08488777202659445
111.74751650110007,0.0848440160164041
111.75745049669978,0.08480041426371582
111.76738449229948,0.08475696839933469
111.77731848789918,0.08471368003975421
111.78725248349889,0.08467055078651897
111.7971864790986,0.08462758222558765
111.80712047469831,0.08458477592669557
111.81705447029802,0.08454213344271759
111.82698846589771,0.08449965630903086
111.83692246149742,0.08445734604287734
111.84685645709713,0.0844152041427269
111.85679045269684,0.08437323208763986
111.86672444829655,0.08433143133662985
111.87665844389625,0.08428980332802657
111.88659243949596,0.08424834947883834
111.89652643509567,0.08420707118411519
111.90646043069538,0.08416596981631137
111.91639442629508,0.08412504672464828
111.92632842189478,0.08408430323447713
111.93626241749449,0.08404374064664157
111.9461964130942,0.08400336023684073
111.95613040869391,0.08396316325499181
111.96606440429362,0.08392315092459293
111.97599839989331,0.0838833244420857
111.98593239549302,0.08384368497621814
111.99586639109273,0.08380423366740744
112.00580038669244,0.08376497162710317
112.01573438229215,0.08372589993722072
112.02566837789185,0.08368701964998823
112.03560237349156,0.08364833178814796
112.04553636909127,0.08360983734519968
112.05547036469098,0.08357153728564316
112.06540436029069,0.08353343254522128
112.07533835589038,0.08349552403116291
112.08527235149009,0.08345781262242576
112.0952063470898,0.08342029916993954
112.10514034268951,0.08338298449684872
112.11507433828922,0.08334586939875552
112.12500833388891,0.08330895464396282
112.13494232948862,0.083272240973717
112.14487632508833,0.08323572910245108
112.15481032068804,0.08319941971802759
112.16474431628775,0.08316331348198135
112.17467831188745,0.08312741102976264
112.18461230748716,0.0830917129709798
112.19454630308687,0.08305621988964257
112.20448029868658,0.08302093234440475
112.21441429428629,0.08298585086880712
112.22434828988598,0.08295097597152072
112.23428228548569,0.0829163081365892
112.2442162810854,0.08288184782367225
112.25415027668511,0.0828475954682883
112.2640842722848,0.08281355148205763
112.27401826788451,0.08277971625294497
112.28395226348422,0.08274609014550283
112.29388625908393,0.08271267350111418
112.30382025468364,0.08267946663823544
112.31375425028334,0.08264646985263953
112.32368824588305,0.08261368341765853
112.33362224148276,0.08258110758442688
112.34355623708247,0.08254874258212419
112.35349023268218,0.08251658861821823
112.36342422828187,0.08248464587870788
112.37335822388158,0.08245291452836584
112.38329221948129,0.08242139471098191
112.393226215081,0.08239008654960567
112.40316021068071,0.08235899014678948
112.4130942062804,0.08232810558483153
112.42302820188011,0.08229743292601852
112.43296219747982,0.08226697221286884
112.44289619307953,0.0822367234683754
112.45283018867924,0.08220668669624855
112.46276418427894,0.08217686188115912
112.47269817987865,0.082147248988981
112.48263217547836,0.08211784796703465
112.49256617107807,0.08208865874432958
112.50250016667778,0.0820596812318074
112.51243416227747,0.0820309153225849
112.52236815787718,0.08200236089219663
112.53230215347689,0.08197401779883834
112.5422361490766,0.08194588588360943
112.55217014467631,0.0819179649707562
112.562104140276,0.0818902548679147
112.57203813587572,0.08186275536635343
112.58197213147542,0.08183546624121674
112.59190612707513,0.08180838725176731
112.60184012267484,0.08178151814162943
112.61177411827454,0.08175485863903169
112.62170811387425,0.08172840845704996
112.63164210947396,0.08170216729385042
112.64157610507367,0.08167613483293247
112.65151010067338,0.08165031074337156
112.66144409627307,0.08162469468006232
112.67137809187278,0.08159928628396114
112.68131208747249,0.08157408518232954
112.6912460830722,0.08154909098897684
112.70118007867191,0.08152430330450305
112.7111140742716,0.0814997217165421
112.72104806987132,0.0814753458000043
112.73098206547103,0.0814511751173198
112.74091606107073,0.08142720921868107
112.75085005667044,0.08140344764228617
112.76078405227014,0.08137988991458157
112.77071804786985,0.08135653555050483
112.78065204346956,0.081333384053728
112.79058603906927,0.08131043491690025
112.80052003466898,0.0812876876218908
112.81045403026867,0.08126514164003201
112.82038802586838,0.08124279643236212
112.83032202146809,0.08122065144986838
112.8402560170678,0.08119870613372984
112.8501900126675,0.0811769599155604
112.8601240082672,0.08115541221765155
112.87005800386692,0.08113406245321549
112.87999199946663,0.08111291002662804
112.88992599506633,0.08109195433367154
112.89985999066603,0.08107119476177772
112.90979398626574,0.08105063069027069
112.91972798186545,0.0810302614906099
112.92966197746516,0.0810100865266331
112.93959597306487,0.08099010515479907
112.94952996866456,0.0809703167244309
112.95946396426427,0.08095072057795856
112.96939795986398,0.08093131605116206
112.97933195546369,0.08091210247341435
112.9892659510634,0.08089307916792418
112.9991999466631,0.08087424545197915
113.0091339422628,0.08085560063718798
113.01906793786252,0.08083714402970785
113.02900193346223,0.0808188749304255
113.03893592906194,0.08080079263511764
113.04886992466163,0.08078289643461029
113.05880392026134,0.08076518561493788
113.06873791586105,0.08074765945750285
113.07867191146076,0.0807303172392346
113.08860590706047,0.08071315823274904
113.09853990266016,0.08069618170650779
113.10847389825987,0.08067938692497728
113.11840789385958,0.0806627731487885
113.12834188945929,0.08064633963489579
113.138275885059,0.08063008563673646
113.1482098806587,0.08061401040438995
113.1581438762584,0.0805981131847371
113.16807787185812,0.08058239322161956
113.17801186745783,0.08056684975599891
113.18794586305754,0.0805514820261161
113.19787985865723,0.0805362892676507
113.20781385425694,0.08052127071388007
113.21774784985665,0.08050642559583883
113.22768184545636,0.08049175314247811
113.23761584105607,0.08047725258082468
113.24754983665576,0.0804629231361405
113.25748383225547,0.08044876403208173
113.26741782785518,0.08043477449085824
113.2773518234549,0.08042095373339288
113.2872858190546,0.08040730097948053
113.2972198146543,0.08039381544794778
113.30715381025401,0.08038049635681184
113.31708780585372,0.08036734292344012
113.32702180145343,0.08035435436470932
113.33695579705314,0.08034152989716487
113.34688979265283,0.08032886873718008
113.35682378825254,0.08031637010111552
113.36675778385225,0.08030403320547834
113.37669177945196,0.08029185726708148
113.38662577505167,0.08027984150320294
113.39655977065136,0.08026798513174521
113.40649376625107,0.08025628737139438
113.41642776185078,0.0802447474417796
113.4263617574505,0.08023336456363225
113.4362957530502,0.0802221379589453
113.4462297486499,0.0802110668511325
113.45616374424961,0.0802001504651878
113.46609773984932,0.08018938802784456
113.47603173544903,0.08017877876773494
113.48596573104874,0.08016832191554894
113.49589972664843,0.08015801670419402
113.50583372224814,0.08014786236895412
113.51576771784785,0.08013785814764914
113.52570171344756,0.08012800328079413
113.53563570904726,0.08011829701175859
113.54556970464697,0.08010873858692572
113.55550370024667,0.08009932725585187
113.56543769584638,0.0800900622714256
113.5753716914461,0.08008094289002719
113.58530568704579,0.0800719683716878
113.5952396826455,0.08006313798024875
113.60517367824521,0.08005445098352088
113.61510767384492,0.0800459066534438
113.62504166944463,0.08003750426624527
113.63497566504432,0.08002924310260025
113.64490966064403,0.0800211224477905
113.65484365624374,0.08001314159186362
113.66477765184345,0.08000529982979249
113.67471164744316,0.07999759646163454
113.68464564304286,0.07999003079269094
113.69457963864257,0.07998260213366595
113.70451363424228,0.07997530980082632
113.71444762984198,0.0799681531161604
113.7243816254417,0.07996113140753751
113.73431562104139,0.0799542440088673
113.7442496166411,0.07994749026025885
113.75418361224081,0.0799408695081802
113.76411760784052,0.07993438110561744
113.77405160344023,0.07992802441223414
113.78398559903992,0.07992179879453055
113.79391959463963,0.07991570362600285
113.80385359023934,0.07990973828730265
113.81378758583905,0.07990390216639605
113.82372158143876,0.07989819465872301
113.83365557703846,0.07989261516735675
113.84358957263817,0.07988716310316277
113.85352356823788,0.07988183788495849
113.86345756383758,0.07987663893967221
113.8733915594373,0.07987156570250267
113.88332555503699,0.07986661761707814
113.8932595506367,0.07986179413561582
113.90319354623641,0.07985709471908109
113.91312754183612,0.07985251883734684
113.92306153743583,0.07984806596935265
113.93299553303552,0.07984373560326428
113.94292952863523,0.07983952723663273
113.95286352423494,0.07983544037655371
113.96279751983465,0.0798314745398268
113.97273151543436,0.07982762925311487
113.98266551103406,0.07982390405310325
113.99259950663377,0.07982029848665904
114.00253350223348,0.07981681211099054
114.01246749783319,0.07981344449379738
114.0224014934329,0.07981019521330726
114.03233548903259,0.0798070638581339
114.0422694846323,0.07980405002709239
114.05220348023201,0.07980115332901416
114.06213747583172,0.0797983733825618
114.07207147143143,0.07979570981604371
114.08200546703112,0.07979316226722917
114.09193946263083,0.07979073038316299
114.10187345823054,0.07978841381998034
114.11180745383025,0.07978621224272169
114.12174144942995,0.07978412532514749
114.13167544502966,0.07978215274955307
114.14160944062937,0.07978029420658353
114.15154343622908,0.0797785493950484
114.16147743182879,0.07977691802173655
114.17141142742848,0.07977539980123108
114.18134542302819,0.079773994455724
114.1912794186279,0.07977270171483117
114.20121341422761,0.07977152131540705
114.21114740982732,0.07977045300135958
114.22108140542701,0.07976949652346497
114.23101540102672,0.07976865163918252
114.24094939662643,0.07976791811246944
114.25088339222614,0.0797672957135957
114.26081738782585,0.07976678421895884
114.27075138342555,0.07976638341089881
114.28068537902526,0.07976609307751269
114.29061937462497,0.0797659130124697
114.30055337022468,0.07976584301482585
114.31048736582439,0.0797658828888388
114.32042136142408,0.07976603244378284
114.33035535702379,0.07976629149376346
114.3402893526235,0.0797666598575324
114.35022334822321,0.07976713735830225
114.36015734382292,0.07976772382356147
114.37009133942261,0.0797684190848892
114.38002533502232,0.0797692229777699
114.38995933062203,0.07977013534140835
114.39989332622174,0.07977115601854441
114.40982732182145,0.07977228485526786
114.41976131742115,0.0797735217008332
114.42969531302086,0.0797748664074745
114.43962930862057,0.07977631883022016
114.44956330422028,0.07977787882670782
114.45949729981999,0.07977954625699918
114.46943129541968,0.07978132098339469
114.47936529101939,0.07978320287024857
114.4892992866191,0.07978519178378343
114.49923328221881,0.0797872875919053
114.50916727781852,0.07978949016401828
114.51910127341822,0.07979179937083941
114.52903526901792,0.07979421508421358
114.53896926461763,0.07979673717692824
114.54890326021734,0.07979936552252828
114.55883725581705,0.07980209999513087
114.56877125141675,0.0798049404692402
114.57870524701646,0.07980788681956237
114.58863924261617,0.07981093892082024
114.59857323821588,0.0798140966475682
114.60850723381559,0.07981735987400693
114.61844122941528,0.07982072847379842
114.62837522501499,0.07982420231988059
114.6383092206147,0.07982778128428218
114.64824321621441,0.0798314652379377
114.65817721181412,0.07983525405050197
114.66811120741382,0.07983914759016526
114.67804520301353,0.0798431457234679
114.68797919861323,0.07984724831511515
114.69791319421294,0.07985145522779212
114.70784718981265,0.07985576632197838
114.71778118541235,0.07986018145576304
114.72771518101206,0.07986470048465943
114.73764917661177,0.07986932326141989
114.74758317221148,0.07987404963585068
114.75751716781119,0.07987887945462674
114.76745116341088,0.07988381256110656
114.77738515901059,0.079888848795147
114.7873191546103,0.0798939879929181
114.79725315021001,0.07989922998671786
114.8071871458097,0.07990457460478709
114.81712114140942,0.07991002167112433
114.82705513700913,0.0799155710053005
114.83698913260884,0.07992122242227383
114.84692312820854,0.07992697573220471
114.85685712380824,0.07993283074027042
114.86679111940795,0.07993878724647999
114.87672511500766,0.07994484504548911
114.88665911060737,0.07995100392641474
114.89659310620708,0.0799572636726502
114.90652710180677,0.07996362406167977
114.91646109740648,0.07997008486489368
114.92639509300619,0.07997664584740277
114.9363290886059,0.07998330676785347
114.94626308420561,0.07999006737824249
114.9561970798053,0.07999692742373175
114.96613107540502,0.08000388664246316
114.97606507100473,0.0800109447653734
114.98599906660444,0.08001810151600883
114.99593306220414,0.08002535661034026
115.00586705780384,0.08003270975657784
115.01580105340355,0.08004016065500837
115.02573504900326,0.0800477089979603
115.03566904460297,0.08005535446987773
115.04560304020268,0.08006309674740666
115.05553703580237,0.08007093549948145
115.06547103140208,0.08007887038741092
115.07540502700179,0.08008690106496492
115.0853390226015,0.08009502717846047
115.09527301820121,0.08010324836684816
115.10520701380091,0.08011156426179854
115.11514100940062,0.08011997448778835
115.12507500500033,0.08012847866218681
115.13500900060004,0.08013707639534219
115.14494299619975,0.08014576729066786
115.15487699179944,0.08015455094472869
115.16481098739915,0.08016342694732755
115.17474498299886,0.08017239488159138
115.18467897859857,0.08018145432405768
115.19461297419828,0.08019060484476087
115.20454696979797,0.08019984600731843
115.21448096539768,0.08020917736901746
115.2244149609974,0.0802185984809008
115.2343489565971,0.08022810888785352
115.24428295219681,0.08023770812868915
115.25421694779651,0.08024739573623599
115.26415094339622,0.08025717123742362
115.27408493899593,0.08026703415336899
115.28401893459564,0.08027698399946286
115.29395293019535,0.08028702028545612
115.30388692579504,0.08029714251554612
115.31382092139475,0.08030735018846308
115.32375491699446,0.08031764279755624
115.33368891259417,0.08032801983088024
115.34362290819388,0.08033848077128161
115.35355690379357,0.08034902509648488
115.36349089939328,0.0803596522791791
115.373424894993,0.08037036178710398
115.3833588905927,0.08038115308313636
115.3932928861924,0.08039202562537646
115.40322688179211,0.08040297886723428
115.41316087739182,0.08041401225751586
115.42309487299153,0.08042512524050963
115.43302886859124,0.08043631725607274
115.44296286419093,0.08044758773971739
115.45289685979064,0.08045893612269715
115.46283085539035,0.08047036183209334
115.47276485099006,0.08048186429090125
115.48269884658977,0.0804934429181166
115.49263284218947,0.08050509712882166
115.50256683778917,0.08051682633427193
115.51250083338888,0.08052862994198201
115.5224348289886,0.08054050735581243
115.5323688245883,0.08055245797605551
115.542302820188,0.08056448119952198
115.55223681578771,0.08057657641962722
115.56217081138742,0.08058874302647764
115.57210480698713,0.08060098040695687
115.58203880258684,0.08061328794481226
115.59197279818653,0.08062566502074106
115.60190679378624,0.0806381110124769
115.61184078938595,0.08065062529487595
115.62177478498566,0.08066320724000337
115.63170878058537,0.0806758562172196
115.64164277618507,0.08068857159326663
115.65157677178478,0.08070135273235454
115.66151076738448,0.08071419899624752
115.6714447629842,0.08072710974435038
115.6813787585839,0.08074008433379487
115.6913127541836,0.080753122119526
115.70124674978331,0.08076622245438839
115.71118074538302,0.08077938468921243
115.72111474098273,0.0807926081729009
115.73104873658244,0.08080589225251501
115.74098273218213,0.08081923627336089
115.75091672778184,0.08083263957907598
115.76085072338155,0.08084610151171517
115.77078471898126,0.0808596214118372
115.78071871458097,0.08087319861859107
115.79065271018067,0.08088683246980226
115.80058670578038,0.08090052230205912
115.81052070138009,0.08091426745079923
115.8204546969798,0.08092806725039561
115.8303886925795,0.08094192103424315
115.8403226881792,0.08095582813484485
115.85025668377891,0.08096978788389834
115.86019067937862,0.08098379961238196
115.87012467497833,0.08099786265064121
115.88005867057804,0.08101197632847507
115.88999266617773,0.08102613997522233
115.89992666177744,0.08104035291984796
115.90986065737715,0.08105461449102937
115.91979465297686,0.08106892401724265
115.92972864857657,0.0810832808268492
115.93966264417627,0.08109768424818167
115.94959663977598,0.08111213360963065
115.95953063537569,0.08112662823973074
115.9694646309754,0.08114116746724698
115.9793986265751,0.08115575062126114
115.9893326221748,0.08117037703125811
115.99926661777451,0.08118504602721226
116.00920061337422,0.08119975693967332
116.01913460897393,0.08121450909984437
116.02906860457364,0.08122930183963525
116.03900260017333,0.08124413449170502
116.04893659577304,0.08125900638950408
116.05887059137275,0.08127391686731596
116.06880458697246,0.08128886526029931
116.07873858257216,0.08130385090452996
116.08867257817187,0.0813188731370428
116.09860657377158,0.0813339312958738
116.10854056937129,0.08134902472010185
116.118474564971,0.08136415274989087
116.12840856057069,0.08137931472653172
116.1383425561704,0.08139450999248411
116.14827655177011,0.08140973789141867
116.15821054736982,0.0814249977682588
116.16814454296953,0.0814402889692227
116.17807853856922,0.08145561084186527
116.18801253416893,0.0814709627351202
116.19794652976864,0.08148634399934179
116.20788052536835,0.08150175398634704
116.21781452096806,0.0815171920494574
116.22774851656776,0.08153265754354103
116.23768251216747,0.08154814982505455
116.24761650776718,0.08156366825208505
116.25755050336689,0.08157921218439207
116.2674844989666,0.08159478098344963
116.27741849456629,0.08161037401248797
116.287352490166,0.08162599063653582
116.29728648576571,0.0816416302224621
116.30722048136542,0.08165729213901801
116.31715447696513,0.08167297575687905
116.32708847256482,0.08168868044868673
116.33702246816453,0.08170440558909094
116.34695646376424,0.08172015055479147
116.35689045936395,0.08173591472458028
116.36682445496366,0.08175169747938335
116.37675845056336,0.08176749820230264
116.38669244616307,0.08178331627865808
116.39662644176278,0.08179915109602959
116.40656043736249,0.08181500204429878
116.4164944329622,0.08183086851569132
116.42642842856189,0.08184674990481855
116.4363624241616,0.08186264560871968
116.44629641976131,0.08187855502690358
116.45623041536102,0.08189447756139087
116.46616441096073,0.08191041261675576
116.47609840656042,0.0819263596001681
116.48603240216013,0.08194231792143541
116.49596639775984,0.0819582869930447
116.50590039335955,0.0819742662302044
116.51583438895926,0.08199025505088656
116.52576838455896,0.08200625287586853
116.53570238015867,0.08202225912877525
116.54563637575838,0.0820382732361208
116.55557037135809,0.0820542946273507
116.5655043669578,0.08207032273488372
116.57543836255749,0.0820863569941539
116.5853723581572,0.08210239684365248
116.59530635375691,0.08211844172496986
116.60524034935662,0.08213449108283762
116.61517434495633,0.08215054436517036
116.62510834055603,0.08216660102310779
116.63504233615573,0.08218266051105666
116.64497633175544,0.08219872228673265
116.65491032735515,0.08221478581120248
116.66484432295485,0.08223085054892565
116.67477831855456,0.08224691596779664
116.68471231415427,0.08226298153918671
116.69464630975398,0.08227904673798596
116.70458030535369,0.08229511104264521
116.71451430095338,0.08231117393521799
116.72444829655309,0.08232723490140258
116.7343822921528,0.0823432934305839
116.74431628775251,0.08235934901587541
116.75425028335222,0.08237540115416121
116.76418427895192,0.08239144934613789
116.77411827455163,0.08240749309635656
116.78405227015134,0.08242353191326482
116.79398626575104,0.08243956530924866
116.80392026135075,0.08245559280067447
116.81385425695045,0.08247161390793092
116.82378825255016,0.08248762815547116
116.83372224814987,0.08250363507185443
116.84365624374958,0.08251963418978829
116.85359023934929,0.08253562504617051
116.86352423494898,0.082551607182131
116.87345823054869,0.08256758014307382
116.8833922261484,0.08258354347871905
116.89332622174811,0.08259949674314492
116.90326021734782,0.08261543949482955
116.91319421294752,0.08263137129669314
116.92312820854723,0.08264729171613976
116.93306220414694,0.08266320032509945
116.94299619974664,0.08267909670007005
116.95293019534635,0.08269498042215925
116.96286419094605,0.08271085107712647
116.97279818654576,0.08272670825542501
116.98273218214547,0.08274255155224376
116.99266617774518,0.08275838056754936
117.00260017334489,0.08277419490612797
117.01253416894458,0.08278999417762278
117.02246816454429,0.08280577799651158
117.032402160144,0.08282154598199272
117.04233615574371,0.08283729775784933
117.05227015134342,0.08285303295231317
117.06220414694312,0.0828687511979286
117.07213814254283,0.08288445213141646
117.08207213814254,0.08290013539353798
117.09200613374225,0.08291580062895862
117.10194012934195,0.08293144748611207
117.11187412494165,0.0829470756170641
117.12180812054136,0.0829626846773765
117.13174211614107,0.08297827432597092
117.14167611174078,0.08299384422499283
117.15161010734049,0.0830093940396754
117.16154410294018,0.08302492343820339
117.1714780985399,0.08304043209157713
117.1814120941396,0.08305591967347636
117.19134608973931,0.08307138586012407
117.20128008533902,0.08308683033015056
117.21121408093872,0.0831022527644572
117.22114807653843,0.08311765284608034
117.23108207213814,0.08313303026005552
117.24101606773785,0.08314838469328079
117.25095006333756,0.08316371583438112
117.26088405893725,0.08317902337357212
117.27081805453696,0.08319430700252396
117.28075205013667,0.08320956641422522
117.29068604573638,0.0832248013028469
117.30062004133609,0.08324001136360616
117.31055403693578,0.08325519629263037
117.3204880325355,0.08327035578682108
117.3304220281352,0.0832854895437177
117.34035602373491,0.0833005972613615
117.35029001933461,0.08331567863815961
117.36022401493432,0.08333073337274882
117.37015801053403,0.08334576116385951
117.38009200613374,0.08336076171017955
117.39002600173345,0.08337573471021816
117.39995999733314,0.08339067986216991
117.40989399293285,0.08340559686377864
117.41982798853256,0.08342048541220119
117.42976198413227,0.08343534520387147
117.43969597973198,0.08345017593436423
117.44962997533167,0.08346497729825914
117.45956397093138,0.08347974898900458
117.4694979665311,0.08349449069878155
117.4794319621308,0.08350920211836747
117.48936595773051,0.08352388293700037
117.49929995333021,0.08353853284224254
117.50923394892992,0.08355315151984447
117.51916794452963,0.08356773865360888
117.52910194012934,0.0835822939252545
117.53903593572905,0.08359681701427998
117.54896993132874,0.0836113075978279
117.55890392692845,0.08362576535054857
117.56883792252816,0.08364018994446393
117.57877191812787,0.08365458104883157
117.58870591372758,0.08366893833000845
117.59863990932728,0.08368326145131504
117.60857390492698,0.08369755007289895
117.6185079005267,0.08371180385159907
117.6284418961264,0.08372602244080936
117.63837589172611,0.08374020549034276
117.64830988732581,0.08375435264629509
117.65824388292552,0.083768463550909
117.66817787852523,0.08378253784243787
117.67811187412494,0.0837965751550096
117.68804586972465,0.08381057511849069
117.69797986532434,0.08382453735835001
117.70791386092405,0.08383846149552278
117.71784785652376,0.08385234714627439
117.72778185212347,0.08386619392206443
117.73771584772318,0.08388000142941043
117.74764984332288,0.08389376926975194
117.75758383892259,0.08390749703931434
117.7675178345223,0.08392118432897269
117.777451830122,0.08393483072411574
117.78738582572171,0.08394843580450982
117.79731982132141,0.0839619991441626
117.80725381692112,0.08397552031118728
117.81718781252083,0.08398899886766618
117.82712180812054,0.08400243436951482
117.83705580372025,0.08401582636634583
117.84698979931994,0.08402917440133278
117.85692379491965,0.08404247801107409
117.86685779051936,0.08405573672545703
117.87679178611907,0.08406895006752152
117.88672578171878,0.08408211755332402
117.89665977731848,0.08409523869180154
117.90659377291819,0.08410831298463552
117.9165277685179,0.08412133992611563
117.9264617641176,0.08413431900300372
117.9363957597173,0.08414724969439781
117.94632975531701,0.08416013147159596
117.95626375091672,0.08417296379796006
117.96619774651643,0.08418574612877985
117.97613174211614,0.08419847791113681
117.98606573771583,0.08421115858376803
117.99599973331554,0.08422378757693015
118.00593372891525,0.08423636431226332
118.01586772451496,0.08424888820266697
118.02580172011467,0.08426135865224306
118.03573571571437,0.08427377505629562
118.04566971131408,0.08428613680133698
118.05560370691379,0.08429844326509345
118.0655377025135,0.08431069381651166
118.0754716981132,0.08432288781576426
118.0854056937129,0.08433502461425621
118.09533968931261,0.08434710355463068
118.10527368491232,0.08435912397077489
118.11520768051203,0.08437108518782646
118.12514167611174,0.08438298652217915
118.13507567171143,0.08439482728148895
118.14500966731114,0.0844066067646801
118.15494366291085,0.08441832426195117
118.16487765851056,0.08442997905478092
118.17481165411027,0.08444157041593438
118.18474564970997,0.08445309760946894
118.19467964530968,0.08446455989074028
118.20461364090939,0.08447595650640835
118.2145476365091,0.08448728669444346
118.2244816321088,0.08449854968413219
118.2344156277085,0.08450974469608355
118.24434962330821,0.08452087094223483
118.25428361890792,0.08453192762585778
118.26421761450763,0.08454291394156438
118.27415161010734,0.0845538290753131
118.28408560570703,0.08456467220441481
118.29401960130674,0.08457544249753872
118.30395359690645,0.08458613911471852
118.31388759250616,0.08459676120735826
118.32382158810587,0.08460730791823849
118.33375558370557,0.08461777838152217
118.34368957930528,0.08462817172276073
118.35362357490499,0.08463848705890008
118.3635575705047,0.08464872349828656
118.3734915661044,0.08465888014067309
118.3834255617041,0.08466895607722495
118.39335955730381,0.08467895039052607
118.40329355290352,0.08468886215458486
118.41322754850323,0.0846986904348402
118.42316154410294,0.08470843428816757
118.43309553970263,0.08471809276288497
118.44302953530234,0.084727664898759
118.45296353090205,0.08473714972701081
118.46289752650176,0.08474654627032212
118.47283152210147,0.08475585354284125
118.48276551770117,0.08476507055018913
118.49269951330088,0.08477419628946532
118.50263350890059,0.08478322974925397
118.5125675045003,0.08479216990962989
118.5225015001,0.08480101574216453
118.5324354956997,0.08480976620993198
118.54236949129941,0.08481842026751503
118.55230348689912,0.0848269768610111
118.56223748249883,0.08483543492803833
118.57217147809854,0.08484379339774155
118.58210547369823,0.08485205119079829
118.59203946929794,0.08486020721942485
118.60197346489765,0.08486826038738216
118.61190746049736,0.08487620958998199
118.62184145609706,0.08488405371409274
118.63177545169677,0.08489179163814571
118.64170944729648,0.08489942223214089
118.65164344289619,0.08490694435765304
118.6615774384959,0.08491435686783777
118.67151143409559,0.08492165860743742
118.6814454296953,0.0849288484127872
118.69137942529501,0.08493592511182109
118.70131342089472,0.08494288752407801
118.71124741649443,0.08494973446070758
118.72118141209413,0.08495646472447632
118.73111540769384,0.0849630771097737
118.74104940329354,0.08496957040261797
118.75098339889325,0.08497594338066229
118.76091739449296,0.08498219481320077
118.77085139009266,0.08498832346117427
118.78078538569237,0.08499432807717677
118.79071938129208,0.08500020740546102
118.80065337689179,0.0850059601819448
118.8105873724915,0.0850115851342168
118.82052136809119,0.08501708098154266
118.8304553636909,0.08502244643487102
118.84038935929061,0.08502768019683946
118.85032335489032,0.08503278096178053
118.86025735049003,0.08503774741572792
118.87019134608973,0.08504257823642214
118.88012534168944,0.08504727209331683
118.89005933728914,0.08505182764758465
118.89999333288885,0.08505624355212327
118.90992732848856,0.08506051845156148
118.91986132408826,0.08506465098226501
118.92979531968797,0.08506863977234283
118.93972931528768,0.08507248344165283
118.94966331088739,0.08507618060180808
118.9595973064871,0.08507972985618276
118.96953130208679,0.08508312979991811
118.9794652976865,0.08508637901992855
118.98939929328621,0.08508947609490762
118.99933328888592,0.08509241959533397
119.00926728448563,0.08509520808348005
119.01920128008533,0.08509784011350416
119.02913527568504,0.0851003142317841
119.03906927128475,0.08510262897735883
119.04900326688445,0.0851047828823753
119.05893726248416,0.08510677447253524
119.06887125808386,0.085108602267542
119.07880525368357,0.08511026478154722
119.08873924928328,0.08511176052359785
119.09867324488299,0.08511308799808275
119.1086072404827,0.08511424570517959
119.1185412360824,0.08511523214130157
119.1284752316821,0.08511604579954435
119.13840922728181,0.08511668517013277
119.14834322288152,0.08511714874086761
119.15827721848123,0.08511743499757245
119.16821121408093,0.08511754242454053
119.17814520968064,0.08511746950498134
119.18807920528035,0.08511721472146767
119.19801320088006,0.08511677655638228
119.20794719647975,0.08511615349236468
119.21788119207946,0.08511534401275798
119.22781518767917,0.0851143466020557
119.23774918327888,0.08511315974634852
119.24768317887859,0.08511178193377117
119.25761717447828,0.08511021165494907
119.267551170078,0.08510844740344531
119.2774851656777,0.08510648767620735
119.28741916127741,0.08510433097401382
119.29735315687712,0.08510197580192136
119.30728715247682,0.08509942066971142
119.31722114807653,0.08509666409233699
119.32715514367624,0.08509370459036947
119.33708913927595,0.08509054069044548
119.34702313487566,0.08508717092571358
119.35695713047535,0.08508359383628121
119.36689112607506,0.08507980796966129
119.37682512167477,0.08507581188121924
119.38675911727448,0.08507160413461956
119.39669311287419,0.08506718330227285
119.40662710847388,0.08506254796578244
119.4165611040736,0.08505769671639127
119.4264950996733,0.08505262815542866
119.43642909527301,0.08504734089475717
119.44636309087272,0.08504183355721928
119.45629708647242,0.08503610477708436
119.46623108207213,0.08503015320049528
119.47616507767184,0.08502397748591536
119.48609907327155,0.08501757630457511
119.49603306887126,0.085010948340919
119.50596706447095,0.08500409229305239
119.51590106007066,0.08499700687318808
119.52583505567037,0.08498969080809342
119.53576905127008,0.08498214283953685
119.54570304686979,0.0849743617247349
119.55563704246948,0.08496634623679881
119.5655710380692,0.08495809516518142
119.5755050336689,0.08494960731612407
119.58543902926861,0.0849408815131032
119.59537302486832,0.08493191659727727
119.60530702046802,0.08492271142793356
119.61524101606773,0.08491326488293491
119.62517501166744,0.08490357585916662
119.63510900726715,0.08489364327298314
119.64504300286686,0.0848834660606549
119.65497699846655,0.08487304317881521
119.66491099406626,0.08486237360490688
119.67484498966597,0.0848514563376292
119.68477898526568,0.08484029039738462
119.69471298086539,0.0848288748267256
119.70464697646509,0.08481720869080143
119.7145809720648,0.08480529107780498
119.7245149676645,0.08479312109941947
119.73444896326421,0.08478069789126538
119.74438295886392,0.08476802061334719
119.75431695446362,0.0847550884505002
119.76425095006333,0.08474190061283725
119.77418494566304,0.08472845633619559
119.78411894126275,0.08471475488258373
119.79405293686246,0.08470079554062816
119.80398693246215,0.08468657762602019
119.81392092806186,0.08467210048196265
119.82385492366157,0.08465736347961689
119.83378891926128,0.08464236601854937
119.84372291486099,0.08462710752717859
119.85365691046069,0.08461158746322191
119.8635909060604,0.08459580531414217
119.8735249016601,0.08457976059759473
119.88345889725981,0.0845634528618741
119.89339289285951,0.08454688168636085
119.90332688845922,0.08453004668196824
119.91326088405893,0.08451294749158926
119.92319487965864,0.08449558379054324
119.93312887525835,0.08447795528702276
119.94306287085804,0.08446006172254038
119.95299686645775,0.08444190287237544
119.96293086205746,0.08442347854602092
119.97286485765717,0.08440478858763022
119.98279885325688,0.08438583287646392
119.99273284885658,0.08436661132733667
120.00266684445629,0.0843471238910638
120.012600840056,0.08432737055488299
120.0225348356557,0.08430735134256372
120.03246883125541,0.08428706631403905
120.04240282685511,0.08426651556492708
120.05233682245482,0.08424569922605049
120.06227081805453,0.08422461746295662
120.07220481365424,0.08420327047543685
120.08213880925395,0.08418165849704652
120.09207280485364,0.08415978179462459
120.10200680045335,0.0841376406678134
120.11194079605306,0.08411523544857835
120.12187479165277,0.08409256650072774
120.13180878725248,0.0840696342194324
120.14174278285218,0.08404643903074549
120.15167677845189,0.08402298139112205
120.1616107740516,0.083999261786939
120.1715447696513,0.08397528073401472
120.18147876525101,0.08395103877712876
120.19141276085071,0.08392653648954168
120.20134675645042,0.08390177447251458
120.21128075205013,0.08387675335482905
120.22121474764984,0.08385147379230684
120.23114874324955,0.08382593646732946
120.24108273884924,0.08380014208835813
120.25101673444895,0.0837740913894532
120.26095073004866,0.08374778512979428
120.27088472564837,0.08372122409319961
120.28081872124808,0.08369440908764597
120.29075271684778,0.0836673409447885
120.30068671244749,0.08364002051948011
120.3106207080472,0.08361244868929149
120.3205547036469,0.08358462635403077
120.33048869924662,0.08355655443526326
120.34042269484631,0.08352823387583114
120.35035669044602,0.0834996656393731
120.36029068604573,0.08347085070984435
120.37022468164544,0.08344179009103603
120.38015867724515,0.08341248480609521
120.39009267284484,0.08338293589704444
120.40002666844455,0.08335314442430143
120.40996066404426,0.08332311146619906
120.41989465964397,0.08329283811850481
120.42982865524368,0.08326232549394069
120.43976265084338,0.08323157472170292
120.44969664644309,0.08320058694698146
120.4596306420428,0.0831693633304801
120.4695646376425,0.08313790504793593
120.4794986332422,0.08310621328963919
120.48943262884191,0.0830742892599528
120.49936662444162,0.08304213417683246
120.50930062004133,0.08300974927134604
120.51923461564104,0.0829771357871934
120.52916861124073,0.08294429498022632
120.53910260684044,0.08291122811796783
120.54903660244015,0.08287793647913234
120.55897059803986,0.0828444213531451
120.56890459363957,0.08281068403966219
120.57883858923927,0.08277672584808997
120.58877258483898,0.08274254809710488
120.59870658043869,0.0827081521141733
120.6086405760384,0.08267353923507124
120.6185745716381,0.08263871080340394
120.6285085672378,0.08260366817012584
120.63844256283751,0.08256841269305988
120.64837655843722,0.0825329457364178
120.65831055403693,0.08249726867031944
120.66824454963664,0.08246138287031266
120.67817854523634,0.08242528971689303
120.68811254083604,0.08238899059502343
120.69804653643575,0.08235248689365401
120.70798053203546,0.08231578000524184
120.71791452763517,0.08227887132527054
120.72784852323487,0.0822417622517701
120.73778251883458,0.08220445418483657
120.74771651443429,0.0821669485261518
120.757650510034,0.08212924667850326
120.7675845056337,0.08209135004530362
120.7775185012334,0.0820532600301106
120.78745249683311,0.08201497803614655
120.79738649243282,0.0819765054658183
120.80732048803253,0.08193784372023702
120.81725448363224,0.08189899419873763
120.82718847923194,0.08185995829839883
120.83712247483165,0.0818207374135625
120.84705647043135,0.0817813329353538
120.85699046603106,0.08174174625120066
120.86692446163077,0.08170197874435368
120.87685845723047,0.08166203179340564
120.88679245283018,0.0816219067718113
120.89672644842989,0.08158160504740732
120.9066604440296,0.08154112798193174
120.9165944396293,0.08150047693054394
120.926528435229,0.08145965324134415
120.93646243082871,0.08141865825489321
120.94639642642842,0.0813774933037325
120.95633042202813,0.08133615971190347
120.96626441762784,0.08129465879446748
120.97619841322754,0.08125299185702549
120.98613240882725,0.08121116019523762
120.99606640442695,0.08116916509434328
121.00600040002666,0.08112700782868087
121.01593439562637,0.08108468966125407
121.02586839122607,0.08104221184355691
121.03580238682578,0.08099957561561326
121.04573638242549,0.08095678220604036
121.0556703780252,0.08091383283211186
121.06560437362491,0.08087072869982134
121.0755383692246,0.08082747100394541
121.08547236482431,0.08078406092810707
121.09540636042402,0.08074049964483923
121.10534035602373,0.08069678831564779
121.11527435162344,0.08065292809107504
121.12520834722314,0.08060892011076295
121.13514234282285,0.0805647655035164
121.14507633842256,0.08052046538736672
121.15501033402226,0.08047602086963473
121.16494432962196,0.08043143304699434
121.17487832522167,0.08038670300553549
121.18481232082138,0.08034183182082777
121.19474631642109,0.08029682055798365
121.2046803120208,0.08025167027172174
121.2146143076205,0.08020638200643021
121.2245483032202,0.0801609567962298
121.23448229881991,0.08011539566503752
121.24441629441962,0.08006969962662977
121.25435029001933,0.08002386968470566
121.26428428561903,0.07997790683295038
121.27421828121874,0.07993181205509826
121.28415227681845,0.07988558632499651
121.29408627241816,0.07983923060666817
121.30402026801787,0.07979274585437564
121.31395426361756,0.07974613301268384
121.32388825921727,0.07969939301652355
121.33382225481698,0.07965252679125477
121.34375625041669,0.07960553525273009
121.3536902460164,0.07955841930735785
121.3636242416161,0.07951117985216563
121.3735582372158,0.07946381777486317
121.38349223281551,0.07941633395390627
121.39342622841522,0.0793687292585596
121.40336022401493,0.07932100454896035
121.41329421961463,0.07927316067618137
121.42322821521434,0.0792251984822943
121.43316221081405,0.07917711880043332
121.44309620641376,0.07912892245485816
121.45303020201347,0.07908061026101741
121.46296419761316,0.07903218302561207
121.47289819321287,0.07898364154665835
121.48283218881258,0.07893498661355167
121.49276618441229,0.0788862190071294
121.502700180012,0.07883733949973451
121.5126341756117,0.07878834885527872
121.5225681712114,0.07873924782930572
121.53250216681111,0.0786900371690548
121.54243616241082,0.07864071761352383
121.55237015801053,0.0785912898935328
121.56230415361023,0.07854175473178704
121.57223814920994,0.07849211284294039
121.58217214480965,0.07844236493365878
121.59210614040936,0.07839251170268337
121.60204013600907,0.0783425538408939
121.61197413160876,0.0782924920313721
121.62190812720847,0.07824232694946463
121.63184212280818,0.07819205926284692
121.64177611840789,0.07814168963158613
121.6517101140076,0.07809121870820454
121.6616441096073,0.07804064713774295
121.671578105207,0.07798997555782372
121.68151210080671,0.07793920459871446
121.69144609640642,0.07788833488339109
121.70138009200613,0.07783736702760118
121.71131408760583,0.07778630163992743
121.72124808320554,0.07773513932185057
121.73118207880525,0.07768388066781319
121.74111607440496,0.07763252626528268
121.75105007000465,0.07758107669481486
121.76098406560436,0.07752953253011671
121.77091806120407,0.07747789433811039
121.78085205680378,0.07742616267899613
121.79078605240349,0.07737433810631564
121.80072004800319,0.07732242116701546
121.8106540436029,0.07727041240151002
121.8205880392026,0.07721831234374542
121.83052203480231,0.0771661215212623
121.84045603040202,0.07711384045525944
121.85039002600172,0.07706146966065693
121.86032402160143,0.0770090096461594
121.87025801720114,0.07695646091431953
121.88019201280085,0.07690382396160127
121.89012600840056,0.07685109927844314
121.90006000400025,0.07679828734932162
121.90999399959996,0.07674538865281415
121.91992799519967,0.07669240366166294
121.92986199079938,0.07663933284283787
121.93979598639909,0.07658617665760005
121.94972998199879,0.07653293556156501
121.9596639775985,0.07647961000476583
121.9695979731982,0.07642620043171694
121.97953196879791,0.07637270728147698
121.98946596439762,0.0763191309877123
121.99939995999732,0.07626547197876037
122.00933395559703,0.07621173067769278
122.01926795119674,0.07615790750238409
122.02920194679645,0.07610400286559303
122.03913594239616,0.0760500171750504
122.04906993799585,0.07599595083354696
122.05900393359556,0.07594180423902107
122.06893792919527,0.07588757778464722
122.07887192479498,0.07583327185892334
122.08880592039469,0.07577888684575929
122.09873991599439,0.07572442312456437
122.1086739115941,0.07566988107033525
122.1186079071938,0.07561526105374433
122.12854190279351,0.07556056344122726
122.13847589839322,0.07550578859507108
122.14840989399292,0.07545093687350207
122.15834388959263,0.07539600863077357
122.16827788519234,0.07534100421725419
122.17821188079205,0.07528592397951558
122.18814587639176,0.07523076826042036
122.19807987199145,0.07517553739921011
122.20801386759116,0.07512023173159309
122.21794786319087,0.07506485158983256
122.22788185879058,0.07500939730283446
122.23781585439029,0.07495386919623527
122.24774984998999,0.07489826759249027
122.2576838455897,0.07484259281096099
122.2676178411894,0.07478684516800362
122.27755183678912,0.07473102497705665
122.28748583238882,0.07467513254872894
122.29741982798852,0.0746191681908877
122.30735382358823,0.07456313220874598
122.31728781918794,0.07450702490495131
122.32722181478765,0.07445084657967314
122.33715581038736,0.07439459753069093
122.34708980598705,0.07433827805348209
122.35702380158676,0.07428188844130976
122.36695779718647,0.07422542898531094
122.37689179278618,0.07416889997458442
122.38682578838589,0.07411230169627858
122.39675978398559,0.07405563443567943
122.4066937795853,0.07399889847629841
122.416627775185,0.07394209409996044
122.42656177078472,0.07388522158689192
122.43649576638441,0.07382828121580856
122.44642976198412,0.07377127326400315
122.45636375758383,0.07371419800743383
122.46629775318354,0.07365705572081184
122.47623174878325,0.07359984667768944
122.48616574438294,0.07354257115054799
122.49609973998265,0.07348522941088553
122.50603373558236,0.0734278217293051
122.51596773118207,0.0733703483756026
122.52590172678178,0.07331280961885456
122.53583572238148,0.07325520572750625
122.54576971798119,0.07319753696945926
122.5557037135809,0.07313980361216
122.5656377091806,0.07308200592268727
122.57557170478032,0.07302414416784009
122.58550570038001,0.07296621861422613
122.59543969597972,0.07290822952834886
122.60537369157943,0.0728501771766963
122.61530768717914,0.07279206182582847
122.62524168277885,0.07273388374246541
122.63517567837854,0.07267564319357529
122.64510967397825,0.07261734044646195
122.65504366957796,0.07255897576885324
122.66497766517767,0.0725005494289888
122.67491166077738,0.07244206169570797
122.68484565637708,0.0723835128385378
122.69477965197679,0.07232490312778074
122.7047136475765,0.07226623283460293
122.7146476431762,0.0722075022311219
122.72458163877592,0.0721487115904946
122.73451563437561,0.07208986118700539
122.74444962997532,0.0720309512961535
122.75438362557503,0.0719719821947418
122.76431762117474,0.07191295416096405
122.77425161677445,0.07185386747449304
122.78418561237415,0.07179472241656881
122.79411960797385,0.0717355192700859
122.80405360357356,0.07167625831968195
122.81398759917327,0.0716169398518254
122.82392159477298,0.07155756415490334
122.83385559037268,0.07149813151930963
122.84378958597239,0.07143864223753241
122.8537235815721,0.07137909660424267
122.86365757717181,0.07131949491638166
122.87359157277152,0.07125983747324914
122.88352556837121,0.07120012457659117
122.89345956397092,0.07114035653068786
122.90339355957063,0.0710805336424417
122.91332755517034,0.07102065622146529
122.92326155077005,0.07096072458016923
122.93319554636975,0.07090073903385023
122.94312954196945,0.0708406999007786
122.95306353756916,0.07078060750228678
122.96299753316887,0.07072046216285693
122.97293152876858,0.07066026421020893
122.98286552436828,0.07060001397538838
122.99279951996799,0.07053971179285416
123.0027335155677,0.07047935800056702
123.01266751116741,0.07041895294007386
123.0226015067671,0.07035849695655512
123.03253550236681,0.07029799039881425
123.04246949796652,0.07023743361925533
123.05240349356623,0.07017682697385927
123.06233748916594,0.07011617082216082
123.07227148476564,0.07005546552722527
123.08220548036535,0.06999471145562489
123.09213947596506,0.0699339089774162
123.10207347156476,0.0698730584661164
123.11200746716447,0.06981216029868012
123.12194146276417,0.0697512148554763
123.13187545836388,0.06969022252026458
123.14180945396359,0.06962918368017258
123.1517434495633,0.06956809872567221
123.16167744516301,0.06950696805055664
123.1716114407627,0.06944579205191699
123.18154543636241,0.06938457113011888
123.19147943196212,0.06932330568877952
123.20141342756183,0.0692619961347442
123.21134742316154,0.06920064287806318
123.22128141876124,0.06913924633196833
123.23121541436095,0.06907780691284976
123.24114940996066,0.06901632504023288
123.25108340556037,0.06895480113675492
123.26101740116007,0.06889323562814174
123.27095139675977,0.06883162894318463
123.28088539235948,0.0687699815137167
123.29081938795919,0.06870829377459015
123.3007533835589,0.06864656616365272
123.31068737915861,0.06858479912172447
123.3206213747583,0.06852299309257458
123.33055537035801,0.0684611485228978
123.34048936595772,0.06839926586229168
123.35042336155743,0.06833734556323305
123.36035735715714,0.06827538808105468
123.37029135275684,0.06821339387392228
123.38022534835655,0.06815136340281079
123.39015934395626,0.06808929713148171
123.40009333955597,0.0680271955264594
123.41002733515568,0.06796505905700807
123.41996133075537,0.06790288819510841
123.42989532635508,0.06784068341543419
123.43982932195479,0.06777844519532931
123.4497633175545,0.06771617401478444
123.45969731315421,0.06765387035641361
123.4696313087539,0.06759153470543118
123.47956530435361,0.06752916754962819
123.48949929995332,0.06746676937934974
123.49943329555303,0.06740434068747107
123.50936729115274,0.06734188196937481
123.51930128675244,0.06727939372292747
123.52923528235215,0.06721687644845604
123.53916927795186,0.06715433064872511
123.54910327355157,0.06709175682891347
123.55903726915128,0.06702915549659061
123.56897126475097,0.06696652716169389
123.57890526035068,0.06690387233650473
123.58883925595039,0.06684119153562597
123.5987732515501,0.06677848527595819
123.60870724714981,0.06671575407667658
123.6186412427495,0.06665299845920784
123.62857523834921,0.06659021894720638
123.63850923394892,0.06652741606653183
123.64844322954863,0.06646459034522521
123.65837722514834,0.06640174231348595
123.66831122074804,0.06633887250364855
123.67824521634775,0.06627598145015914
123.68817921194746,0.06621306968955264
123.69811320754717,0.06615013776042904
123.70804720314686,0.06608718620343068
123.71798119874657,0.06602421556121828
123.72791519434628,0.06596122637844834
123.73784918994599,0.0658982192017496
123.7477831855457,0.06583519457969975
123.7577171811454,0.06577215306280235
123.7676511767451,0.06570909520346317
123.77758517234481,0.0656460215559675
123.78751916794452,0.06558293267645647
123.79745316354423,0.06551982912290404
123.80738715914393,0.06545671145509359
123.81732115474364,0.0653935802345945
123.82725515034335,0.06533043602473941
123.83718914594306,0.06526727939060048
123.84712314154277,0.06520411089896633
123.85705713714246,0.0651409311183189
123.86699113274217,0.0650777406188097
123.87692512834188,0.06501453997223725
123.88685912394159,0.0649513297520233
123.8967931195413,0.06488811053318984
123.906727115141,0.06482488289233578
123.9166611107407,0.0647616474076134
123.92659510634041,0.06469840465870562
123.93652910194012,0.06463515522680244
123.94646309753983,0.06457189969457766
123.95639709313953,0.0645086386461658
123.96633108873924,0.06444537266713847
123.97626508433895,0.0643821023444816
123.98619907993866,0.06431882826657195
123.99613307553837,0.06425555102315372
124.00606707113806,0.06419227120531572
124.01600106673777,0.06412898940547772
124.02593506233748,0.06406570621743367
124.03586905793719,0.06400242223643975
124.0458030535369,0.06393913805930763
124.0557370491366,0.0638758542844979
124.0656710447363,0.06381257151221298
124.07560504033601,0.06374929034449077
124.08553903593572,0.06368601138529789
124.09547303153543,0.06362273524062277
124.10540702713513,0.06355946251856909
124.11534102273484,0.06349619382944877
124.12527501833455,0.06343292978587566
124.13520901393426,0.06336967100285856
124.14514300953397,0.06330641809789461
124.15507700513366,0.06324317169106247
124.16501100073337,0.06317993240511541
124.17494499633308,0.06311670086557515
124.18487899193279,0.06305347770082456
124.1948129875325,0.06299026354220127
124.2047469831322,0.0629270590240909
124.2146809787319,0.06286386478402002
124.22461497433162,0.06280068146274989
124.23454896993132,0.06273750970436948
124.24448296553103,0.06267435015638882
124.25441696113073,0.0626112034698323
124.26435095673044,0.06254807029933161
124.27428495233015,0.06248495130321958
124.28421894792986,0.06242184714362312
124.29415294352955,0.06235875848655659
124.30408693912926,0.06229568600201474
124.31402093472897,0.06223263036406662
124.32395493032868,0.06216959225094839
124.33388892592839,0.062106572345156714
124.34382292152809,0.06204357133354212
124.3537569171278,0.061980589907401955
124.3636909127275,0.06191762876257414
124.37362490832722,0.061854688599530125
124.38355890392693,0.061791770123468266
124.39349289952662,0.061728874044407134
124.40342689512633,0.06166600107727851
124.41336089072604,0.0616031519420211
124.42329488632575,0.06154032736367356
124.43322888192546,0.06147752807246778
124.44316287752515,0.061414754803922285
124.45309687312486,0.061352008298935126
124.46303086872457,0.06128928930387773
124.47296486432428,0.06122659857068781
124.48289885992399,0.06116393685696266
124.49283285552369,0.06110130492605265
124.5027668511234,0.06103870354715402
124.5127008467231,0.06097613349540277
124.52263484232282,0.060913595551967535
124.53256883792253,0.06085109050414295
124.54250283352222,0.06078861914544307
124.55243682912193,0.06072618227569419
124.56237082472164,0.06066378070112878
124.57230482032135,0.06060141523447832
124.58223881592106,0.060539086695066614
124.59217281152075,0.060476795908903286
124.60210680712046,0.06041454370877665
124.61204080272017,0.06035233093434745
124.62197479831988,0.06029015843224188
124.63190879391959,0.06022802705614485
124.64184278951929,0.06016593766689344
124.651776785119,0.06010389113256979
124.6617107807187,0.06004188832859486
124.67164477631842,0.05997993013782144
124.68157877191813,0.05991801745062742
124.69151276751782,0.05985615116500922
124.70144676311753,0.05979433218667467
124.71138075871724,0.05973256142913686
124.72131475431695,0.059670839813807025
124.73124874991666,0.05960916827008793
124.74118274551635,0.05954754773546719
124.75111674111606,0.059485979155610276
124.76105073671577,0.059424463484454265
124.77098473231548,0.05936300168430069
124.78091872791519,0.059301594725909075
124.79085272351489,0.05924024358859018
124.8007867191146,0.059178949260298916
124.81072071471431,0.059117712737728194
124.82065471031402,0.059056535026401874
124.83058870591373,0.05899541714076804
124.84052270151342,0.058934360104292434
124.85045669711313,0.05887336494955136
124.86039069271284,0.058812432718325466
124.87032468831255,0.05875156446169272
124.88025868391226,0.05869076124012171
124.89019267951196,0.05863002412356505
124.90012667511166,0.05856935419155228
124.91006067071137,0.05850875253328372
124.91999466631108,0.0584482202477233
124.9299286619108,0.058387758443691984
124.93986265751049,0.05832736823996117
124.9497966531102,0.058267050765345524
124.95973064870991,0.05820680715879684
124.96966464430962,0.05814663856949696
124.97959863990931,0.05808654615695121
124.98953263550902,0.05802653109108134
124.99946663110873,0.05796659455231932
125.00940062670844,0.05790673773169736
125.01933462230815,0.05784696183085099
125.02926861790785,0.057787268061775116
125.03920261350756,0.057727657646472315
125.04913660910726,0.05766813181659679
125.05907060470697,0.057608691813097794
125.06900460030668,0.05754933888586317
125.07893859590638,0.057490074293363176
125.08887259150609,0.05743089930229359
125.0988065871058,0.05737181518721998
125.10874058270551,0.05731282323022084
125.11867457830522,0.057253924720531375
125.12860857390491,0.057195120954187086
125.13854256950462,0.05713641323366714
125.14847656510433,0.05707780286753837
125.15841056070404,0.05701929117009868
125.16834455630375,0.05696087946102057
125.17827855190345,0.056902569064994926
125.18821254750316,0.05684436131137427
125.19814654310287,0.056786257533816845
125.20808053870257,0.05672825906992987
125.21801453430228,0.0566703672609133
125.22794852990198,0.05661258345120337
125.23788252550169,0.056554908988116055
125.2478165211014,0.056497345221490976
125.25775051670111,0.05643989350333481
125.26768451230082,0.056382555187464926
125.27761850790051,0.05632533162915303
125.28755250350022,0.056268224184768484
125.29748649909993,0.05621123421142244
125.30742049469964,0.05615436306661102
125.31735449029935,0.05609761210785903
125.32728848589905,0.0560409826923637
125.33722248149876,0.05598447617663791
125.34715647709847,0.05592809391615425
125.35709047269818,0.0558718372649884
125.36702446829788,0.05581570757546266
125.37695846389758,0.05575970619778981
125.38689245949729,0.055703834479716254
125.396826455097,0.055648093766166126
125.40676045069671,0.05559248539888466
125.41669444629642,0.055537010716081726
125.42662844189611,0.055481671052075646
125.43656243749582,0.05542646773693643
125.44649643309553,0.055371402096129806
125.45643042869524,0.055316475450160565
125.46636442429495,0.055261689114216216
125.47629841989465,0.05520704439781069
125.48623241549436,0.055152542604427604
125.49616641109407,0.05509818503116432
125.50610040669378,0.05504397296837528
125.51603440229349,0.05498990769931564
125.52596839789318,0.054935990499784974
125.53590239349289,0.054882222637770546
125.5458363890926,0.05482860537309143
125.55577038469231,0.05477513995704172
125.565704380292,0.05472182763203435
125.57563837589171,0.05466866963124434
125.58557237149142,0.05461566717825295
125.59550636709113,0.054562821486690824
125.60544036269084,0.054510133759881806
125.61537435829054,0.05445760519048656
125.62530835389025,0.054405236960145875
125.63524234948996,0.05435303023912471
125.64517634508967,0.0543009861859555
125.65511034068938,0.05424910594708184
125.66504433628907,0.0541973906565022
125.67497833188878,0.0541458414354131
125.68491232748849,0.05409445939185332
125.6948463230882,0.05404324562034709
125.70478031868791,0.05399220120154784
125.7147143142876,0.05394132720188179
125.72464830988731,0.053890624673191376
125.73458230548702,0.053840094652379135
125.74451630108673,0.05378973816105118
125.75445029668644,0.053739556205160785
125.76438429228614,0.05368954977465202
125.77431828788585,0.05363971984310319
125.78425228348556,0.05359006736737072
125.79418627908527,0.05354059328723261
125.80412027468498,0.05349129852503201
125.81405427028467,0.05344218398532092
125.82398826588438,0.053393250554503516
125.83392226148409,0.053344499100480176
125.8438562570838,0.05329593047229082
125.85379025268351,0.053247545499758527
125.8637242482832,0.05319934499313323
125.87365824388291,0.053151329742735086
125.88359223948262,0.05310350051859845
125.89352623508233,0.053055858070115154
125.90346023068204,0.05300840312567829
125.91339422628174,0.05296113639232579
125.92332822188145,0.052914058555383774
125.93326221748116,0.05286717027811063
125.94319621308087,0.05282047220134019
125.95313020868058,0.05277396494312558
125.96306420428027,0.052727649098382734
125.97299819987998,0.052681525238533845
125.98293219547969,0.052635593911151315
125.9928661910794,0.052589855639601064
126.00280018667911,0.052544310922686265
126.0127341822788,0.05249896023430939
126.02266817787851,0.05245380402335345
126.03260217347822,0.05240884271389145
126.04253616907793,0.052364076705469116
126.05247016467764,0.05231950637338877
126.06240416027734,0.052275132068993334
126.07233815587705,0.05223095411995002
126.08227215147676,0.05218697283053455
126.09220614707647,0.052143188481914904
126.10214014267618,0.05209960133243519
126.11207413827587,0.052056211617899716
126.12200813387558,0.05201301955185653
126.13194212947529,0.05197002532588184
126.141876125075,0.05192722910986353
126.15181012067471,0.05188463105228531
126.1617441162744,0.05184223128051044
126.17167811187412,0.05180002990106564
126.18161210747382,0.051758026999925245
126.19154610307353,0.05171622264279485
126.20148009867324,0.05167461687539532
126.21141409427294,0.05163320972374678
126.22134808987265,0.05159200119445221
126.23128208547236,0.05155099127498181
126.24121608107207,0.05151017993395659
126.25115007667176,0.05146956712143239
126.26108407227147,0.05142915276918367
126.27101806787118,0.051388936790987626
126.28095206347089,0.05134891908290793
126.2908860590706,0.051309099523578726
126.3008200546703,0.051269477974488525
126.31075405027,0.051230054280263976
126.32068804586972,0.051190828268954006
126.33062204146943,0.0511517997523136
126.34055603706913,0.051112968526087724
126.35049003266883,0.05107433437029524
126.36042402826854,0.05103589704951273
126.37035802386825,0.05099765631315858
126.38029201946796,0.050959611895776746
126.39022601506767,0.050921763517320764
126.40016001066736,0.0508841108834376
126.41009400626707,0.050846653685751406
126.42002800186678,0.0508093916021478
126.42996199746649,0.050772324297057435
126.4398959930662,0.050735451421740074
126.4498299886659,0.050698772614568496
126.4597639842656,0.050662287501312235
126.46969797986532,0.050625995695421734
126.47963197546503,0.05058989679831212
126.48956597106474,0.05055399039964711
126.49949996666443,0.050518276077623
126.50943396226414,0.050482753399252366
126.51936795786385,0.05044742192064828
126.52930195346356,0.05041228118730799
126.53923594906327,0.05037733073439689
126.54916994466296,0.05034257008703253
126.55910394026267,0.05030799876056824
126.56903793586238,0.0502736162608774
126.57897193146209,0.05023942208463713
126.5889059270618,0.050205415719612234
126.5988399226615,0.05017159664493917
126.6087739182612,0.050137964331409796
126.61870791386092,0.05010451824175547
126.62864190946063,0.05007125783093092
126.63857590506034,0.05003818254639804
126.64850990066003,0.05000529182840995
126.65844389625974,0.04997258511029472
126.66837789185945,0.04994006181873945
126.67831188745916,0.04990772137407413
126.68824588305887,0.0498755631905555
126.69817987865856,0.04984358667665106
126.70811387425827,0.04981179123532276
126.71804786985798,0.04978017626431119
126.72798186545769,0.04974874115641933
126.7379158610574,0.04971748529979646
126.7478498566571,0.049686408078222145
126.75778385225681,0.04965550887139
126.76771784785652,0.049624787055191744
126.77765184345623,0.049594242002001084
126.78758583905594,0.049563873080957575
126.79751983465563,0.049533679658250576
126.80745383025534,0.04950366109740303
126.81738782585505,0.04947381675955555
126.82732182145476,0.04944414600375026
126.83725581705446,0.04941464818721473
126.84718981265416,0.04938532266564571
126.85712380825387,0.04935616879349332
126.86705780385358,0.04932718592424474
126.8769917994533,0.049298373410708224
126.88692579505299,0.04926973060529703
126.8968597906527,0.049241256860313144
126.90679378625241,0.049212951528231415
126.91672778185212,0.049184813961983403
126.92666177745183,0.04915684351524118
126.93659577305152,0.0491290395427014
126.94652976865123,0.04910140140036898
126.95646376425094,0.04907392844584128
126.96639775985065,0.04904662003859187
126.97633175545036,0.04901947554025439
126.98626575105006,0.048992494314906605
126.99619974664976,0.04896567572935411
127.00613374224947,0.048939019153414205
127.01606773784918,0.04891252396017032
127.0260017334489,0.048886189526066846
127.03593572904859,0.048860015230875284
127.0458697246483,0.04883400045764621
127.05580372024801,0.04880814459266175
127.06573771584772,0.04878244702538766
127.07567171144743,0.04875690714842543
127.08560570704712,0.04873152435746463
127.09553970264683,0.04870629805123492
127.10547369824654,0.04868122763145844
127.11540769384625,0.04865631250280188
127.12534168944596,0.04863155207282866
127.13527568504566,0.048606945751951236
127.14520968064537,0.0485824929533831
127.15514367624507,0.04855819309309117
127.16507767184478,0.04853404558974786
127.1750116674445,0.04851004986468331
127.18494566304419,0.048486205341837625
127.1948796586439,0.0484625114477129
127.20481365424361,0.048438967611325594
127.21474764984332,0.04841557326415867
127.22468164544303,0.048392327840113734
127.23461564104272,0.04836923077546331
127.24454963664243,0.048346281508802866
127.25448363224214,0.048323479481003254
127.26441762784185,0.04830082413516266
127.27435162344156,0.048278314916559
127.28428561904126,0.04825595127260197
127.29421961464097,0.04823373265278523
127.30415361024068,0.04821165850863871
127.31408760584038,0.04818972829368071
127.3240216014401,0.04816794146337015
127.33395559703979,0.04814629747505869
127.3438895926395,0.04812479578794297
127.35382358823921,0.04810343586301679
127.36375758383892,0.04808221716302331
127.37369157943863,0.04806113915240724
127.38362557503832,0.048040201297267056
127.39355957063803,0.04801940306530703
127.40349356623774,0.04799874392578969
127.41342756183745,0.04797822334948782
127.42336155743716,0.04795784080863669
127.43329555303686,0.047937595776886326
127.44322954863657,0.0479174877292535
127.45316354423628,0.04789751614207417
127.46309753983599,0.04787768049295555
127.4730315354357,0.04785798026072826
127.48296553103539,0.04783841492539863
127.4928995266351,0.04781898396810072
127.50283352223481,0.04779968687104871
127.51276751783452,0.04778052311748899
127.52270151343421,0.047761492191652356
127.53263550903392,0.047742593578706125
127.54256950463363,0.04772382676470652
127.55250350023334,0.047705191236550676
127.56243749583305,0.04768668648192895
127.57237149143275,0.04766831198927704
127.58230548703246,0.047650067247728155
127.59223948263217,0.04763195174706533
127.60217347823188,0.047613964977673506
127.61210747383159,0.04759610643049172
127.62204146943128,0.047578375596965414
127.63197546503099,0.047560771968998446
127.6419094606307,0.04754329503890541
127.65184345623041,0.047525944299363826
127.66177745183012,0.047508719243366276
127.67171144742981,0.04749161936417264
127.68164544302952,0.04747464415526219
127.69157943862923,0.04745779311028594
127.70151343422894,0.04744106572301871
127.71144742982865,0.047424461487311394
127.72138142542835,0.047407979897043116
127.73131542102806,0.047391620446073326
127.74124941662777,0.04737538262819423
127.75118341222748,0.04735926593708276
127.76111740782719,0.04734326986625286
127.77105140342688,0.04732739390900766
127.78098539902659,0.047311637558391656
127.7909193946263,0.04729600030714293
127.80085339022601,0.04728048164764531
127.81078738582572,0.0472650810718806
127.82072138142541,0.047249798071380744
127.83065537702512,0.04723463213717996
127.84058937262483,0.04721958275976708
127.85052336822454,0.04720464942903758
127.86045736382425,0.047189831634245887
127.87039135942395,0.047175128863957534
127.88032535502366,0.047160540606001264
127.89025935062337,0.0471460663474214
127.90019334622308,0.04713170557442987
127.91012734182279,0.047117457772358484
127.92006133742248,0.047103322425611154
127.92999533302219,0.04708929901761593
127.9399293286219,0.04707538703077739
127.94986332422161,0.04706158594642869
127.95979731982132,0.04704789524478383
127.96973131542101,0.04703431440488983
127.97966531102072,0.04702084290457886
127.98959930662043,0.047007480220420506
127.99953330222014,0.04699422582767396
128.00946729781984,0.04698107920024079
128.01940129341955,0.04696803981063603
128.02933528901926,0.046955107130010346
128.03926928461897,0.04694228062819412
128.04920328021868,0.046929559773742316
128.0591372758184,0.046916944033979696
128.0690712714181,0.046904432875045705
128.0790052670178,0.04689202576193962
128.0889392626175,0.04687972215856547
128.0988732582172,0.04686752152777708
128.1088072538169,0.04685542333142318
128.11874124941662,0.04684342703039238
128.12867524501632,0.04683153208465817
128.13860924061603,0.046819737953323996
128.14854323621574,0.04680804409466824
128.15847723181545,0.04679644996618932
128.16841122741516,0.04678495502465062
128.17834522301487,0.046773558726125604
128.18827921861455,0.046762260526042834
128.19821321421426,0.04675105987923089
128.20814720981397,0.046739956239963534
128.21808120541368,0.04672894906200471
128.2280152010134,0.0467180377986535
128.2379491966131,0.04670722190278925
128.2478831922128,0.046696500826916475
128.25781718781252,0.046685874023210006
128.26775118341223,0.046675340943559976
128.27768517901194,0.046664901039616805
128.28761917461162,0.046654553762836316
128.29755317021133,0.04664429856452466
128.30748716581104,0.04663413489588338
128.31742116141075,0.04662406220805452
128.32735515701046,0.04661407995216556
128.33728915261017,0.046604187579374436
128.34722314820988,0.04659438454091464
128.3571571438096,0.04658467028814018
128.3670911394093,0.046575044272570684
128.377025135009,0.04656550594593632
128.3869591306087,0.04655605476022294
128.3968931262084,0.04654669016771697
128.4068271218081,0.04653741162105061
128.41676111740782,0.0465282185732467
128.42669511300753,0.046519110477763886
128.43662910860724,0.046510086788541544
128.44656310420694,0.04650114696004483
128.45649709980665,0.04649229044730975
128.46643109540636,0.046483516705988125
128.47636509100604,0.046474825192392724
128.48629908660575,0.04646621536354211
128.49623308220546,0.04645768667720589
128.50616707780517,0.046449238591949535
128.51610107340488,0.04644087056717958
128.5260350690046,0.046432582063188566
128.5359690646043,0.04642437254120001
128.545903060204,0.04641624146341358
128.55583705580372,0.046408188293050004
128.56577105140343,0.046400212494396145
128.5757050470031,0.04639231353285003
128.58563904260282,0.046384490874965836
128.59557303820253,0.04637674398849896
128.60550703380224,0.04636907234245108
128.61544102940195,0.04636147540711507
128.62537502500166,0.04635395265412015
128.63530902060137,0.046346503556476855
128.64524301620108,0.04633912758862202
128.6551770118008,0.046331824226463925
128.6651110074005,0.046324592947427204
128.67504500300018,0.04631743323049795
128.6849789985999,0.04631034455626869
128.6949129941996,0.046303326406983425
128.7048469897993,0.04629637826658275
128.71478098539902,0.04628949962074871
128.72471498099873,0.04628268995694995
128.73464897659844,0.046275948764486756
128.74458297219815,0.04626927553453597
128.75451696779785,0.046262669760196135
128.76445096339756,0.046256130936532455
128.77438495899725,0.046249658560621854
128.78431895459696,0.04624325213159797
128.79425295019666,0.04623691115069621
128.80418694579637,0.0462306351212988
128.81412094139608,0.04622442354897977
128.8240549369958,0.04621827594154997
128.8339889325955,0.04621219180910216
128.8439229281952,0.04620617066405599
128.85385692379492,0.04620021202120304
128.86379091939463,0.046194315397751824
128.8737249149943,0.0461884803133729
128.88365891059402,0.04618270629024379
128.89359290619373,0.04617699285309405
128.90352690179344,0.04617133952925032
128.91346089739315,0.04616574584868137
128.92339489299286,0.046160211344043044
128.93332888859257,0.046154735550723365
128.94326288419228,0.0461493180068875
128.953196879792,0.04614395825352289
128.9631308753917,0.046138655834484135
128.97306487099138,0.04613341029653816
128.9829988665911,0.04612822118940913
128.9929328621908,0.046123088065823555
129.0028668577905,0.04611801048155529
129.01280085339022,0.0461129879954707
129.02273484898993,0.0461080201695757
129.03266884458964,0.046103106569065404
129.04260284018935,0.0460982467623744
129.05253683578906,0.04609344032122705
129.06247083138874,0.046088686820687744
129.07240482698845,0.04608398583921121
129.08233882258816,0.04607933695869274
129.09227281818787,0.04607473976451858
129.10220681378757,0.046070193845616114
129.11214080938728,0.04606569879450416
129.122074804987,0.04606125420734329
129.1320088005867,0.0460568596839861
129.1419427961864,0.04605251482802744
129.15187679178612,0.04604821924685476
129.1618107873858,0.04604397255169839
129.1717447829855,0.046039774357681744
129.18167877858522,0.046035624283871715
129.19161277418493,0.046031521953328866
129.20154676978464,0.046027466993157753
129.21148076538435,0.046023459034557186
129.22141476098406,0.04601949771287055
129.23134875658377,0.046015582667636015
129.24128275218348,0.04601171354263692
129.2512167477832,0.04600788998595193
129.26115074338287,0.04600411165000544
129.27108473898258,0.04600037819161775
129.2810187345823,0.04599668927205542
129.290952730182,0.045993044557081544
129.3008867257817,0.045989443717005994
129.31082072138142,0.04598588642673571
129.32075471698113,0.045982372365825024
129.33068871258084,0.045978901218525894
129.34062270818055,0.04597547267383821
129.35055670378026,0.04597208642556006
129.36049069937994,0.04596874217233804
129.37042469497965,0.04596543961771748
129.38035869057936,0.04596217847019277
129.39029268617907,0.045958958443257675
129.40022668177878,0.04595577925545552
129.41016067737849,0.04595264063042956
129.4200946729782,0.0459495422969732
129.4300286685779,0.045946483989080335
129.4399626641776,0.04594346544599556
129.44989665977732,0.04594048641226454
129.459830655377,0.0459375466377842
129.4697646509767,0.04593464587785307
129.47969864657642,0.04593178389322154
129.48963264217613,0.04592896045014216
129.49956663777584,0.04592617532041987
129.50950063337555,0.04592342828146238
129.51943462897526,0.045920719116330354
129.52936862457497,0.045918047613787726
129.53930262017468,0.045915413568352
129.5492366157744,0.045912816780344506
129.55917061137407,0.04591025705594072
129.56910460697378,0.04590773420722046
129.5790386025735,0.04590524805221828
129.5889725981732,0.04590279841497367
129.5989065937729,0.04590038512558137
129.60884058937262,0.04589800802024164
129.61877458497233,0.04589566694131056
129.62870858057204,0.045893361737350286
129.63864257617175,0.04589109226317935
129.64857657177146,0.045888858379922924
129.65851056737114,0.04588665995506314
129.66844456297085,0.04588449686248932
129.67837855857056,0.04588236898254827
129.68831255417027,0.045880276202094616
129.69824654976998,0.045878218414541004
129.7081805453697,0.04587619551990844
129.7181145409694,0.04587420742487655
129.7280485365691,0.045872254042833856
129.73798253216881,0.045870335293928054
129.7479165277685,0.04586845110511635
129.7578505233682,0.04586660141021566
129.76778451896791,0.045864786149952916
129.77771851456762,0.04586300527201542
129.78765251016733,0.04586125873110101
129.79758650576704,0.045859546488968415
129.80752050136675,0.04585786851448752
129.81745449696646,0.045856224783689656
129.82738849256617,0.04585461527981786
129.83732248816588,0.045853039993377184
129.84725648376556,0.04585149892218495
129.85719047936527,0.04584999207142104
129.86712447496498,0.04584851945367817
129.8770584705647,0.04584708108901221
129.8869924661644,0.04584567700499243
129.8969264617641,0.04584430723675179
129.90686045736382,0.045842971827037185
129.91679445296353,0.045841670826259805
129.92672844856324,0.04584040429254534
129.93666244416295,0.04583917229178434
129.94659643976263,0.04583797489768242
129.95653043536234,0.04583681219181057
129.96646443096205,0.04583568426365544
129.97639842656176,0.045834591210669635
129.98633242216147,0.04583353313832198
129.99626641776118,0.045832510160147784
130.0062004133609,0.045831522397798904
130.0161344089606,0.045830569981064814
130.0260684045603,0.045829653047737055
130.03600240016002,0.04582877174334905
130.0459363957597,0.04582792622090274
130.0558703913594,0.045827116640595134
130.06580438695912,0.04582634316954493
130.07573838255882,0.04582560598151908
130.08567237815853,0.04582490525665937
130.09560637375824,0.04582424118120908
130.10554036935795,0.04582361394723949
130.11547436495766,0.0458230237523765
130.12540836055737,0.045822470799527254
130.13534235615708,0.04582195529660671
130.14527635175676,0.045821477456264186
130.15521034735647,0.045821037495610006
130.16514434295618,0.04582063563594208
130.1750783385559,0.0458202721024725
130.1850123341556,0.04581994712405405
130.1949463297553,0.04581966093290695
130.20488032535502,0.04581941376434531
130.21481432095473,0.045819205856503786
130.22474831655444,0.04581903745006414
130.23468231215415,0.045818908787981866
130.24461630775383,0.04581882011521274
130.25455030335354,0.04581877167843944
130.26448429895325,0.04581876372579813
130.27441829455296,0.045818796506605024
130.28435229015267,0.04581887027108304
130.29428628575238,0.04581898527008831
130.3042202813521,0.04581914175483684
130.3141542769518,0.045819339976631034
130.3240882725515,0.04581958018658637
130.33402226815122,0.04581986263535787
130.3439562637509,0.04582018757286685
130.3538902593506,0.04582055524802734
130.36382425495032,0.04582096590847283
130.37375825055003,0.0458214198002827
130.38369224614974,0.04582191716770898
130.39362624174944,0.04582245825290283
130.40356023734915,0.045823043295641123
130.41349423294886,0.0458236725330531
130.42342822854857,0.04582434619934695
130.43336222414825,0.04582506452553633
130.44329621974796,0.04582582773916705
130.45323021534767,0.0458266360640436
130.46316421094738,0.04582748971995578
130.4730982065471,0.04582838892240522
130.4830322021468,0.04582933388233209
130.4929661977465,0.04583032480584156
130.50290019334622,0.04583136189393051
130.51283418894593,0.045832445342213965
130.52276818454564,0.04583357534065192
130.53270218014532,0.04583475207327567
130.54263617574503,0.045835975717914604
130.55257017134474,0.045837246445922665
130.56250416694445,0.045838564421905
130.57243816254416,0.04583992980344458
130.58237215814387,0.04584134274082869
130.59230615374358,0.04584280337677562
130.6022401493433,0.04584431184616118
130.612174144943,0.04584586827574538
130.6221081405427,0.04584747278389892
130.6320421361424,0.04584912548032983
130.6419761317421,0.0458508264658101
130.6519101273418,0.04585257583190217
130.66184412294152,0.04585437366068562
130.67177811854123,0.0458562200244837
130.68171211414094,0.04585811498558993
130.69164610974065,0.045860058595994714
130.70158010534035,0.04586205089711191
130.71151410094006,0.045864091919505426
130.72144809653977,0.04586618168261581
130.73138209213946,0.04586832019448682
130.74131608773916,0.04587050745149209
130.75125008333887,0.04587274343806161
130.76118407893858,0.0458750281264084
130.7711180745383,0.04587736147625506
130.781052070138,0.04587974343456036
130.7909860657377,0.04588217393524589
130.80092006133742,0.04588465289892254
130.81085405693713,0.04588718023261721
130.82078805253684,0.04588975582949931
130.83072204813652,0.045892379568607373
130.84065604373623,0.0458950513145757
130.85059003933594,0.04589777091736088
130.86052403493565,0.045900538211968406
130.87045803053536,0.04590335301817928
130.88039202613507,0.04590621514027657
130.89032602173478,0.04590912436677203
130.9002600173345,0.04591208047013269
130.9101940129342,0.04591508320650745
130.9201280085339,0.04591813231545361
130.9300620041336,0.04592122751966355
130.9399959997333,0.045924368524691256
130.949929995333,0.04592755501867894
130.95986399093272,0.045930786672083654
130.96979798653243,0.04593406313740378
130.97973198213214,0.04593738404890575
130.98966597773185,0.04594074902235056
130.99959997333156,0.04594415765472037
131.00953396893127,0.04594760952394948
131.01946796453095,0.04595110418878444
131.02940196013066,0.045954641188998564
131.03933595573037,0.045958220045757066
131.04926995133007,0.04596184026198895
131.05920394692978,0.0459655013227588
131.0691379425295,0.045969202695638554
131.0790719381292,0.045972943831079256
131.0890059337289,0.04597672416278297
131.09893992932862,0.0459805431080745
131.10887392492833,0.04598440006827311
131.118807920528,0.045988294429064575
131.12874191612772,0.045992225560872665
131.13867591172743,0.045996192819231195
131.14860990732714,0.04600019554515564
131.15854390292685,0.04600423306551506
131.16847789852656,0.04600830469340385
131.17841189412627,0.046012409728513504
131.18834588972598,0.046016547457504504
131.1982798853257,0.046020717154378006
131.2082138809254,0.04602491808084772
131.21814787652508,0.04602914948671165
131.2280818721248,0.046033410610223986
131.2380158677245,0.046037700678466784
131.2479498633242,0.04604201890772181
131.25788385892392,0.046046364503842384
131.26781785452363,0.0460507366626251
131.27775185012334,0.0460551345701817
131.28768584572305,0.0460595574033108
131.29761984132276,0.046064004329869755
131.30755383692247,0.046068474509146376
131.31748783252215,0.04607296709223081
131.32742182812186,0.04607748122238732
131.33735582372157,0.04608201603542601
131.34728981932128,0.04608657066007475
131.35722381492099,0.04609114421835081
131.3671578105207,0.04609573582593282
131.3770918061204,0.0461003445925325
131.3870258017201,0.046104969622266394
131.39695979731982,0.04610961001402779
131.40689379291953,0.04611426486185843
131.4168277885192,0.0461189332553203
131.42676178411892,0.046123614279867546
131.43669577971863,0.046128307017218116
131.44662977531834,0.04613301054572567
131.45656377091805,0.04613772394075128
131.46649776651776,0.04614244627503536
131.47643176211747,0.04614717661906932
131.48636575771718,0.04615191404146749
131.4962997533169,0.046156657609338805
131.5062337489166,0.04616140638865872
131.51616774451628,0.046166159444640836
131.526101740116,0.04617091584210895
131.5360357357157,0.046175674645868615
131.5459697313154,0.04618043492107906
131.55590372691512,0.04618519573362492
131.56583772251483,0.04618995615048815
131.57577171811454,0.046194715240119685
131.58570571371425,0.046199472072811304
131.59563970931396,0.04620422572106744
131.60557370491364,0.04620897525997697
131.61550770051335,0.04621371976758498
131.62544169611306,0.04621845832526458
131.63537569171277,0.046223190018088736
131.64530968731248,0.04622791393520202
131.6552436829122,0.04623262917019243
131.6651776785119,0.046237334821463166
131.6751116741116,0.04624202999260448
131.68504566971131,0.04624671379276541
131.69497966531102,0.046251385337025636
131.7049136609107,0.0462560437467672
131.71484765651041,0.04626068815004643
131.72478165211012,0.04626531768196557
131.73471564770983,0.04626993148504476
131.74464964330954,0.04627452870959366
131.75458363890925,0.04627910851408336
131.76451763450896,0.046283670065518194
131.77445163010867,0.0462882125398074
131.78438562570838,0.04629273512213709
131.7943196213081,0.0462972370073419
131.80425361690777,0.046301717400276915
131.81418761250748,0.04630617551618937
131.8241216081072,0.04631061058109047
131.8340556037069,0.04631502183212727
131.8439895993066,0.04631940851795431
131.85392359490632,0.04632376989910557
131.86385759050603,0.04632810524836616
131.87379158610574,0.04633241385114422
131.88372558170545,0.04633669500584262
131.89365957730516,0.04634094802423079
131.90359357290484,0.04634517223181653
131.91352756850455,0.04634936696821784
131.92346156410426,0.04635353158753463
131.93339555970397,0.0463576654587206
131.94332955530368,0.04636176796595498
131.9532635509034,0.04636583850901437
131.9631975465031,0.04636987650364454
131.9731315421028,0.04637388138193216
131.98306553770252,0.04637785259267668
131.99299953330222,0.04638178960176209
132.0029335289019,0.04638569189252871
132.01286752450162,0.04638955896612548
132.02280152010132,0.04639339034163768
132.03273551570103,0.046397185555887586
132.04266951130074,0.04640094416316338
132.05260350690045,0.04640466573494731
132.06253750250016,0.04640834985964365
132.07247149809987,0.04641199614230687
132.08240549369958,0.0464156042043696
132.0923394892993,0.04641917368337068
132.10227348489897,0.04642270423268333
132.11220748049868,0.046426195521243135
132.1221414760984,0.04642964723327607
132.1320754716981,0.04643305906802663
132.1420094672978,0.046436430739485814
132.15194346289752,0.046439761976119265
132.16187745849723,0.04644305252059532
132.17181145409694,0.046446302129512965
132.18174544969665,0.04644951057313002
132.19167944529636,0.04645267763509113
132.20161344089604,0.04645580311215583
132.21154743649575,0.04645888681392667
132.22148143209546,0.04646192856257715
132.23141542769517,0.04646492819257987
132.24134942329488,0.0464678855504346
132.2512834188946,0.04647080049439626
132.2612174144943,0.04647367289420305
132.271151410094,0.04647650263080447
132.28108540569372,0.04647928959608938
132.2910194012934,0.04648203369261413
132.3009533968931,0.0464847348333305
132.31088739249282,0.04648739294131384
132.32082138809253,0.04649000794949112
132.33075538369224,0.046492579800368944
132.34068937929194,0.046495108445761685
132.35062337489165,0.04649759384651947
132.36055737049136,0.046500035972256264
132.37049136609107,0.046502434801077984
132.38042536169078,0.04650479031931046
132.39035935729046,0.04650710252122754
132.40029335289017,0.04650937140877919
132.41022734848988,0.04651159699131951
132.4201613440896,0.046513779285334775
132.4300953396893,0.04651591831417149
132.440029335289,0.04651801410776456
132.44996333088872,0.04652006670236518
132.45989732648843,0.04652207614026903
132.46983132208814,0.04652404246954426
132.47976531768785,0.04652596574375958
132.48969931328753,0.04652784602171231
132.49963330888724,0.046529683367156446
132.50956730448695,0.04653147784853069
132.51950130008666,0.04653322953868654
132.52943529568637,0.04653493851461635
132.53936929128608,0.04653660485718139
132.5493032868858,0.04653822865083986
132.5592372824855,0.04653980998337503
132.5691712780852,0.046541348945623194
132.57910527368492,0.04654284563120181
132.5890392692846,0.046544300136237574
132.5989732648843,0.0465457125590944
132.60890726048402,0.046547083000101526
132.61884125608373,0.04654841156128155
132.62877525168344,0.046549698346078555
132.63870924728315,0.04655094345908608
132.64864324288286,0.04655214700577522
132.65857723848256,0.0465533090922227
132.66851123408227,0.04655442982483891
132.67844522968198,0.046555509310095944
132.68837922528166,0.04655654765425573
132.69831322088137,0.04655754496309802
132.70824721648108,0.046558501341648476
132.7181812120808,0.04655941689390671
132.7281152076805,0.0465602917225744
132.7380492032802,0.04656112592878326
132.74798319887992,0.04656191961182318
132.75791719447963,0.04656267286887026
132.76785119007934,0.04656338579471483
132.77778518567905,0.046564058481489555
132.78771918127873,0.046564691018397456
132.79765317687844,0.046565283491440054
132.80758717247815,0.046565835983145294
132.81752116807786,0.046566348572295725
132.82745516367757,0.0465668213336565
132.83738915927728,0.04656725433770342
132.847323154877,0.046567647650351075
132.8572571504767,0.046568001332680777
132.8671911460764,0.04656831544066873
132.87712514167612,0.04656859002491405
132.8870591372758,0.046568825130366795
132.8969931328755,0.0465690207960561
132.90692712847522,0.04656917705481812
132.91686112407493,0.0465692939330242
132.92679511967464,0.04656937145030888
132.93672911527435,0.04656940961929796
132.94666311087406,0.04656940844533656
132.95659710647377,0.04656936792621719
132.96653110207347,0.0465692880519078
132.97646509767316,0.046569168804279804
132.98639909327287,0.04656901015683623
132.99633308887257,0.046568812074439705
133.00626708447228,0.04656857451304087
133.016201080072,0.04656829741944693
133.0261350756717,0.04656798073130381
133.0360690712714,0.04656762437724637
133.04600306687112,0.046567228277066185
133.05593706247083,0.046566792341879285
133.06587105807054,0.046566316474293816
133.07580505367022,0.046565800568577974
133.08573904926993,0.046565244510827594
133.09567304486964,0.04656464817913396
133.10560704046935,0.04656401144375156
133.11554103606906,0.04656333416726587
133.12547503166877,0.04656261620476104
133.13540902726848,0.04656185740398768
133.1453430228682,0.046561057605530635
133.1552770184679,0.04656021664297671
133.1652110140676,0.046559334343082404
133.1751450096673,0.04655841052594168
133.185079005267,0.04655744500515379
133.1950130008667,0.046556437587990857
133.20494699646642,0.046555388075565834
133.21488099206613,0.04655429626300007
133.22481498766584,0.04655316193959119
133.23474898326555,0.04655198488898079
133.24468297886526,0.0465507648893222
133.25461697446497,0.04654950171344824
133.26455097006468,0.04654819512903897
133.27448496566436,0.046546844898789415
133.28441896126407,0.04654545078057742
133.29435295686378,0.046544012527631226
133.30428695246349,0.04654252988869741
133.3142209480632,0.0465410026082085
133.3241549436629,0.046539430426450805
133.3340889392626,0.04653781307973211
133.34402293486232,0.04653615030054951
133.35395693046203,0.04653444181775704
133.36389092606174,0.046532687356733556
133.37382492166142,0.04653088663955041
133.38375891726113,0.04652903938513922
133.39369291286084,0.046527145309459624
133.40362690846055,0.04652520412566703
133.41356090406026,0.04652321554428038
133.42349489965997,0.04652117927334991
133.43342889525968,0.04651909501862483
133.4433628908594,0.04651696248372118
133.4532968864591,0.04651478137028952
133.4632308820588,0.0465125513781827
133.4731648776585,0.04651027220562361
133.4830988732582,0.046507943549372904
133.4930328688579,0.04650556510489683
133.50296686445762,0.04650313656653488
133.51290086005733,0.04650065762766764
133.52283485565704,0.04649812798088446
133.53276885125675,0.04649554731815126
133.54270284685646,0.04649291533097827
133.55263684245617,0.046490231710587755
133.56257083805585,0.04648749614808182
133.57250483365556,0.04648470833461011
133.58243882925527,0.046481867961537575
133.59237282485498,0.046478974720612284
133.6023068204547,0.04647602830413305
133.6122408160544,0.04647302840511733
133.6221748116541,0.04646997471746883
133.63210880725381,0.04646686693614542
133.64204280285352,0.04646370475732672
133.65197679845323,0.04646048787858198
133.66191079405291,0.04645721599903775
133.67184478965262,0.04645388881954567
133.68177878525233,0.04645050604285025
133.69171278085204,0.04644706737375656
133.70164677645175,0.04644357251929802
133.71158077205146,0.04644002118890414
133.72151476765117,0.046436413094568287
133.73144876325088,0.04643274795101543
133.7413827588506,0.04642902547586987
133.7513167544503,0.04642524538982301
133.76125075004998,0.04642140741680115
133.7711847456497,0.046417511284133156
133.7811187412494,0.04641355672271826
133.7910527368491,0.04640954346719384
133.80098673244882,0.0464054712561031
133.81092072804853,0.046401339832062884
133.82085472364824,0.0463971489419314
133.83078871924795,0.04639289833697598
133.84072271484766,0.04638858777304083
133.85065671044737,0.046384217010714775
133.86059070604705,0.04637978581549905
133.87052470164676,0.046375293957974975
133.88045869724647,0.04637074121397178
133.89039269284618,0.04636612736473435
133.9003266884459,0.04636145219709092
133.9102606840456,0.04635671550362088
133.9201946796453,0.04635191708282253
133.93012867524502,0.046347056739280815
133.94006267084472,0.046342134283835046
133.94999666644443,0.046337149533746715
133.95993066204412,0.046332102312867225
133.96986465764383,0.04632699245180558
133.97979865324353,0.04632181978809624
133.98973264884324,0.04631658416636682
133.99966664444295,0.04631128543850584
134.00960064004266,0.04630592346382894
134.01953463564237,0.04630049810920051
134.02946863124208,0.04629500924903461
134.0394026268418,0.046289456765245186
134.0493366224415,0.0462838405471941
134.05927061804118,0.04627816049163918
134.0692046136409,0.04627241650268222
134.0791386092406,0.046266608491717064
134.0890726048403,0.04626073637737768
134.09900660044002,0.046254800085486096
134.10894059603973,0.0462487995490006
134.11887459163944,0.0462427347079636
134.12880858723915,0.04623660550944981
134.13874258283886,0.0462304119075142
134.14867657843854,0.04622415386314014
134.15861057403825,0.04621783134418728
134.16854456963796,0.04621144432533979
134.17847856523767,0.04620499278805423
134.18841256083738,0.046198476720507725
134.1983465564371,0.0461918961175459
134.2082805520368,0.04618525098063098
134.2182145476365,0.04617854131778986
134.22814854323622,0.046171767143562026
134.23808253883593,0.04616492847894777
134.2480165344356,0.046158025351356095
134.25795053003532,0.04615105779455279
134.26788452563503,0.046144025848608494
134.27781852123474,0.04613692955984677
134.28775251683444,0.04612976898079207
134.29768651243415,0.046122544170117796
134.30762050803386,0.04611525519259442
134.31755450363357,0.046107902119037376
134.32748849923328,0.04610048502625529
134.337422494833,0.04609300399699789
134.34735649043267,0.046085459119904054
134.35729048603238,0.04607785048944989
134.3672244816321,0.046070178205896754
134.3771584772318,0.04606244237523937
134.3870924728315,0.04605464310915375
134.39702646843122,0.04604678052494531
134.40696046403093,0.046038854745496904
134.41689445963064,0.046030865899216844
134.42682845523035,0.046022814119986974
134.43676245083006,0.04601469954711069
134.44669644642974,0.04600652232526099
134.45663044202945,0.045998282604428474
134.46656443762916,0.04598998053986949
134.47649843322887,0.04598161629205405
134.48643242882858,0.04597319002661398
134.4963664244283,0.04596470191429089
134.506300420028,0.045956152130884255
134.5162344156277,0.045947540857199445
134.52616841122742,0.04593886827899574
134.53610240682713,0.045930134586934415
134.5460364024268,0.04592133997652681
134.55597039802652,0.04591248464808222
134.56590439362623,0.04590356880665613
134.57583838922594,0.04589459266199814
134.58577238482565,0.04588555642850006
134.59570638042536,0.045876460325143906
134.60564037602506,0.04586730457544998
134.61557437162477,0.045858089407424876
134.62550836722448,0.04584881505350959
134.6354423628242,0.04583948175052746
134.64537635842387,0.04583008973963233
134.65531035402358,0.04582063926625646
134.6652443496233,0.04581113058005865
134.675178345223,0.045801563934872315
134.6851123408227,0.04579193958865342
134.69504633642242,0.045782257803428615
134.70498033202213,0.045772518845243235
134.71491432762184,0.045762722984109355
134.72484832322155,0.04575287049395381
134.73478231882126,0.04574296165256627
134.74471631442094,0.04573299674154728
134.75465031002065,0.045722976046256227
134.76458430562036,0.04571289985575952
134.77451830122007,0.04570276846277851
134.78445229681978,0.04569258216363757
134.7943862924195,0.045682341258212196
134.8043202880192,0.04567204604987695
134.8142542836189,0.04566169684545358
134.82418827921862,0.045651293955159
134.8341222748183,0.045640837692553435
134.844056270418,0.04563032837448826
134.85399026601772,0.04561976632105428
134.86392426161743,0.04560915185552966
134.87385825721714,0.045598485304327925
134.88379225281685,0.045587766996946104
134.89372624841656,0.04557699726591268
134.90366024401627,0.04556617644673569
134.91359423961597,0.04555530487785073
134.92352823521568,0.04554438290056903
134.93346223081537,0.045533410859025535
134.94339622641508,0.04552238910012673
134.95333022201478,0.045511317973499006
134.9632642176145,0.045500197831436474
134.9731982132142,0.0454890290288491
134.9831322088139,0.04547781192321068
134.99306620441362,0.04546654687450698
135.00300020001333,0.04545523424518367
135.01293419561304,0.04544387440009462
135.02286819121275,0.04543246770645195
135.03280218681243,0.04542101453377894
135.04273618241214,0.04540951525386332
135.05267017801185,0.04539797024071088
135.06260417361156,0.04538637987049883
135.07253816921127,0.0453747445215292
135.08247216481098,0.04536306457418237
135.0924061604107,0.04535134041087038
135.1023401560104,0.0453395724159905
135.1122741516101,0.04532776097587861
135.12220814720982,0.04531590647876259
135.1321421428095,0.04530400931471587
135.1420761384092,0.0452920698756107
135.15201013400892,0.045280088555071804
135.16194412960863,0.04526806574842966
135.17187812520834,0.04525600185267392
135.18181212080805,0.04524389726640704
135.19174611640776,0.04523175238979748
135.20168011200747,0.04521956762453329
135.21161410760718,0.04520734337377551
135.22154810320689,0.04519508004211159
135.23148209880657,0.04518277803550889
135.24141609440628,0.04517043776126794
135.25135009000599,0.045158059627976165
135.2612840856057,0.04514564404546107
135.2712180812054,0.04513319142474383
135.2811520768051,0.04512070217799263
135.29108607240482,0.04510817671847618
135.30102006800453,0.045095615460517074
135.31095406360424,0.0450830188194453
135.32088805920395,0.04507038721155166
135.33082205480363,0.0450577210540412
135.34075605040334,0.045045020764986544
135.35069004600305,0.045032286763281575
135.36062404160276,0.045019519468594664
135.37055803720247,0.045006719301322155
135.38049203280218,0.044993886682541874
135.3904260284019,0.044981022033966464
135.4003600240016,0.044968125777896904
135.4102940196013,0.04495519833717591
135.42022801520102,0.04494224013514137
135.4301620108007,0.04492925159557984
135.4400960064004,0.0449162331426798
135.45003000200012,0.04490318520098537
135.45996399759983,0.044890108195349526
135.46989799319954,0.04487700255088764
135.47983198879925,0.044863868692930894
135.48976598439896,0.04485070704697969
135.49969997999867,0.04483751803865715
135.50963397559838,0.04482430209366247
135.51956797119806,0.044811059637724485
135.52950196679777,0.0447977910965549
135.53943596239748,0.044784496895801953
135.5493699579972,0.04477117746100373
135.5593039535969,0.04475783321754163
135.5692379491966,0.04474446459059381
135.57917194479631,0.04473107200508858
135.58910594039602,0.04471765588565787
135.59903993599573,0.04470421665659071
135.60897393159544,0.044690754741786624
135.61890792719512,0.04467727056470909
135.62884192279483,0.04466376454833886
135.63877591839454,0.04465023711512759
135.64870991399425,0.044636688686951156
135.65864390959396,0.04462311968506316
135.66857790519367,0.044609530530048284
135.67851190079338,0.04459592164177579
135.6884458963931,0.044582293439352945
135.6983798919928,0.04456864634107845
135.7083138875925,0.04455498076439587
135.7182478831922,0.04454129712584715
135.7281818787919,0.044527595841025856
135.7381158743916,0.04451387732453086
135.74804986999132,0.044500141989919625
135.75798386559103,0.044486390249661695
135.76791786119074,0.04447262251509208
135.77785185679045,0.04445883919636478
135.78778585239016,0.04444504070240614
135.79771984798987,0.04443122744086832
135.80765384358958,0.04441739981808274
135.81758783918926,0.044403558239013576
135.82752183478897,0.044389703107211
135.83745583038868,0.04437583482476484
135.8473898259884,0.044361953792257956
135.8573238215881,0.04434806040871959
135.8672578171878,0.0443341550715789
135.87719181278752,0.04432023817661835
135.88712580838722,0.044306310117927156
135.89705980398693,0.044292371287854765
135.90699379958664,0.0442784220769642
135.91692779518633,0.04426446287398564
135.92686179078603,0.04425049406576961
135.93679578638574,0.044236516037240756
135.94672978198545,0.044222529171351034
135.95666377758516,0.04420853384903323
135.96659777318487,0.044194530449154376
135.97653176878458,0.0441805193484692
135.9864657643843,0.044166500921573586
135.996399759984,0.044152475540857994
136.0063337555837,0.044138443576460934
136.0162677511834,0.044124405396227986
136.0262017467831,0.04411036136569955
136.0361357423828,0.04409631184812138
136.04606973798252,0.04408225720445699
136.05600373358223,0.04406819779340038
136.06593772918194,0.04405413397138858
136.07587172478165,0.04404006609261432
136.08580572038136,0.04402599450903858
136.09573971598107,0.04401191957040323
136.10567371158075,0.043997841624243694
136.11560770718046,0.043983761015901374
136.12554170278017,0.04396967808853654
136.13547569837988,0.043955593183140726
136.1454096939796,0.043941506638549406
136.1553436895793,0.043927418791454655
136.165277685179,0.04391332997641767
136.17521168077872,0.04389924052588144
136.18514567637843,0.043885150770183345
136.19507967197814,0.043871061037567737
136.20501366757782,0.04385697165419865
136.21494766317753,0.043842882944172205
136.22488165877724,0.043828795229529455
136.23481565437694,0.04381470883026891
136.24474964997665,0.04380062406435906
136.25468364557636,0.04378654124775112
136.26461764117607,0.04377246069439152
136.27455163677578,0.043758382716234646
136.2844856323755,0.04374430762325531
136.2944196279752,0.04373023572346148
136.30435362357488,0.04371616732290684
136.3142876191746,0.04370210272570332
136.3242216147743,0.04368804223403389
136.334155610374,0.04367398614816504
136.34408960597372,0.0436599347664594
136.35402360157343,0.04364588838538838
136.36395759717314,0.0436318472995448
136.37389159277285,0.04361781180165543
136.38382558837256,0.04360378218259368
136.39375958397227,0.04358975873139214
136.40369357957195,0.04357574173525529
136.41362757517166,0.04356173147957193
136.42356157077137,0.04354772824792801
136.43349556637108,0.04353373232211911
136.4434295619708,0.043519743982163066
136.4533635575705,0.043505763506312606
136.4632975531702,0.04349179117106795
136.47323154876992,0.04347782725118942
136.48316554436963,0.04346387201971002
136.49309953996934,0.043449925747948114
136.50303353556902,0.04343598870552004
136.51296753116873,0.04342206116035252
136.52290152676844,0.04340814337869562
136.53283552236815,0.043394235625135044
136.54276951796786,0.043380338162604955
136.55270351356756,0.043366451252400455
136.56263750916727,0.04335257515419027
136.57257150476698,0.04333871012602933
136.5825055003667,0.04332485642437134
136.5924394959664,0.043311014304081526
136.60237349156608,0.04329718401844912
136.6123074871658,0.04328336581919993
136.6222414827655,0.04326955995650911
136.6321754783652,0.043255766679013694
136.64210947396492,0.043241986233825164
136.65204346956463,0.043228218866542115
136.66197746516434,0.04321446482126286
136.67191146076405,0.04320072434059798
136.68184545636376,0.04318699766568308
136.69177945196344,0.04317328503619121
136.70171344756315,0.0431595866903456
136.71164744316286,0.043145902864932244
136.72158143876257,0.04313223379531252
136.73151543436228,0.04311857971543579
136.741449429962,0.043104940857851985
136.7513834255617,0.04309131745372428
136.7613174211614,0.04307770973284161
136.77125141676112,0.043064117923631386
136.78118541236083,0.04305054225317204
136.7911194079605,0.04303698294720567
136.80105340356022,0.04302344023015056
136.81098739915993,0.04300991432511394
136.82092139475964,0.0429964054539045
136.83085539035935,0.04298291383704501
136.84078938595906,0.042969439693784965
136.85072338155877,0.04295598324211313
136.86065737715847,0.04294254469877026
136.87059137275818,0.04292912427926158
136.8805253683579,0.04291572219786948
136.89045936395758,0.04290233866766617
136.90039335955728,0.04288897390052609
136.910327355157,0.04287562810713876
136.9202613507567,0.042862301497021284
136.9301953463564,0.042848994278530936
136.94012934195612,0.042835706658877815
136.95006333755583,0.04282243884413744
136.95999733315554,0.04280919103926334
136.96993132875525,0.042795963448099744
136.97986532435496,0.042782756273394076
136.98979931995464,0.04276956971680969
136.99973331555435,0.0427564039789383
137.00966731115406,0.04274325925931276
137.01960130675377,0.04273013575641893
137.02953530235348,0.042717033667705705
137.0394692979532,0.04270395318959444
137.0494032935529,0.042690894517488254
137.0593372891526,0.04267785784578141
137.06927128475232,0.04266484336786857
137.07920528035203,0.04265185127615419
137.0891392759517,0.04263888176206186
137.09907327155142,0.042625935016043504
137.10900726715113,0.04261301122758888
137.11894126275084,0.042600110585234836
137.12887525835055,0.04258723327657464
137.13880925395026,0.04257437948826733
137.14874324954997,0.042561549406047006
137.15867724514968,0.04254874321473217
137.16861124074939,0.04253596109823513
137.1785452363491,0.0425232032395712
137.18847923194878,0.04251046982086824
137.19841322754849,0.042497761023375616
137.2083472231482,0.04248507702747397
137.2182812187479,0.042472418012684296
137.2282152143476,0.04245978415767729
137.23814920994732,0.042447175640282726
137.24808320554703,0.0424345926374988
137.25801720114674,0.042422035325501393
137.26795119674645,0.042409503879653455
137.27788519234616,0.04239699847451435
137.28781918794584,0.042384519283849176
137.29775318354555,0.04237206648063797
137.30768717914526,0.04235964023708526
137.31762117474497,0.04234724072462926
137.32755517034468,0.042334868113951214
137.3374891659444,0.04232252257498475
137.3474231615441,0.042310204276925195
137.3573571571438,0.04229791338823891
137.36729115274352,0.042285650076672635
137.3772251483432,0.04227341450926282
137.3871591439429,0.04226120685234486
137.39709313954262,0.04224902727156258
137.40702713514233,0.0422368759318775
137.41696113074204,0.04222475299757815
137.42689512634175,0.042212658632289415
137.43682912194146,0.04220059299898181
137.44676311754117,0.042188556259980955
137.45669711314088,0.04217654857697673
137.4666311087406,0.04216457011103275
137.47656510434027,0.04215262102259563
137.48649909993998,0.04214070147150424
137.4964330955397,0.042128811616999225
137.5063670911394,0.04211695161773218
137.5163010867391,0.04210512163177502
137.52623508233881,0.04209332181662935
137.53616907793852,0.042081552329235744
137.54610307353823,0.04206981332598313
137.55603706913794,0.04205810496271803
137.56597106473765,0.042046427394754005
137.57590506033733,0.042034780776880935
137.58583905593704,0.042023165263374275
137.59577305153675,0.04201158100800451
137.60570704713646,0.04200002816404643
137.61564104273617,0.041988506884288485
137.62557503833588,0.041977017321042046
137.6355090339356,0.041965559626150825
137.6454430295353,0.04195413395100013
137.655377025135,0.04194274044652626
137.66531102073472,0.04193137926322578
137.6752450163344,0.04192005055116494
137.6851790119341,0.04190875445998883
137.69511300753382,0.04189749113893094
137.70504700313353,0.04188626073682231
137.71498099873324,0.04187506340210096
137.72491499433295,0.041863899282821186
137.73484898993266,0.04185276852666286
137.74478298553237,0.04184167128094083
137.75471698113208,0.04183060769261421
137.7646509767318,0.04181957790829571
137.77458497233147,0.041808582074261
137.78451896793118,0.041797620336457904
137.7944529635309,0.041786692840515983
137.8043869591306,0.04177579973175565
137.8143209547303,0.041764941155197584
137.82425495033002,0.04175411725557204
137.83418894592972,0.04174332817732824
137.84412294152943,0.04173257406464359
137.85405693712914,0.041721855061433125
137.86399093272885,0.041711171311358756
137.87392492832853,0.041700522957838694
137.88385892392824,0.041689910144056604
137.89379291952795,0.041679333012971186
137.90372691512766,0.04166879170732528
137.91366091072737,0.04165828636965538
137.92359490632708,0.04164781714230077
137.9335289019268,0.04163738416741307
137.9434628975265,0.04162698758696537
137.9533968931262,0.041616627542761686
137.96333088872592,0.04160630417644628
137.9732648843256,0.04159601762951293
137.9831988799253,0.041585768043314264
137.99313287552502,0.04157555555907117
138.00306687112473,0.0415653803178821
138.01300086672444,0.04155524246073151
138.02293486232415,0.04154514212848959
138.03286885792386,0.04153507946189906
138.04280285352357,0.041525054601559495
138.05273684912328,0.0415150676879114
138.06267084472296,0.04150511886122046
138.07260484032267,0.041495208261561625
138.08253883592238,0.041485336028803416
138.0924728315221,0.041475502302592025
138.1024068271218,0.04146570722233549
138.1123408227215,0.04145595092718792
138.12227481832122,0.04144623355603362
138.13220881392093,0.04143655524747125
138.14214280952064,0.041426916139798126
138.15207680512034,0.041417316370994266
138.16201080072003,0.04140775607870664
138.17194479631974,0.04139823540023326
138.18187879191944,0.041388754472507505
138.19181278751915,0.04137931343208216
138.20174678311886,0.04136991241511369
138.21168077871857,0.04136055155734635
138.22161477431828,0.04135123099409641
138.231548769918,0.0413419508602363
138.2414827655177,0.04133271129017879
138.2514167611174,0.041323512417861225
138.2613507567171,0.04131435437672962
138.2712847523168,0.04130523729972284
138.2812187479165,0.04129616131925689
138.29115274351622,0.041287126567208954
138.30108673911593,0.041278133174901664
138.31102073471564,0.041269181273087256
138.32095473031535,0.04126027099193169
138.33088872591506,0.04125140246099896
138.34082272151477,0.041242575809235106
138.35075671711448,0.04123379116495252
138.36069071271416,0.0412250486558141
138.37062470831387,0.041216348408817285
138.38055870391358,0.041207690550278515
138.3904926995133,0.041199075205817164
138.400426695113,0.04119050250033982
138.4103606907127,0.04118197255802441
138.42029468631242,0.041173485502304485
138.43022868191213,0.04116504145585325
138.44016267751184,0.041156640540567856
138.45009667311155,0.04114828287755354
138.46003066871123,0.04113996858710781
138.46996466431094,0.04113169778870456
138.47989865991065,0.041123470600978346
138.48983265551036,0.041115287141708534
138.49976665111006,0.041107147527803416
138.50970064670977,0.041099051875284516
138.51963464230948,0.04109100029927058
138.5295686379092,0.04108299291396193
138.5395026335089,0.04107502983262458
138.5494366291086,0.04106711116757437
138.5593706247083,0.04105923703016122
138.569304620308,0.04105140753075321
138.5792386159077,0.04104362277872085
138.58917261150742,0.04103588288242124
138.59910660710713,0.04102818794918222
138.60904060270684,0.04102053808528657
138.61897459830655,0.04101293339595614
138.62890859390626,0.041005373985336074
138.63884258950597,0.04099785995647904
138.64877658510565,0.04099039141132929
138.65871058070536,0.04098296845070686
138.66864457630507,0.04097559117429188
138.67857857190478,0.040968259680608556
138.6885125675045,0.040960974067009534
138.6984465631042,0.04095373442965993
138.7083805587039,0.040946540863521556
138.71831455430362,0.04093939346233719
138.72824854990333,0.04093229231861459
138.73818254550304,0.0409252375236108
138.74811654110272,0.04091822916731626
138.75805053670243,0.04091126733843901
138.76798453230214,0.04090435212438887
138.77791852790185,0.04089748361126163
138.78785252350156,0.04089066188382316
138.79778651910127,0.0408838870254937
138.80772051470097,0.04087715911833192
138.81765451030068,0.0408704782430192
138.8275885059004,0.04086384447884372
138.8375225015001,0.040857257903684704
138.84745649709978,0.04085071859399658
138.8573904926995,0.04084422662479312
138.8673244882992,0.040837782069631665
138.8772584838989,0.04083138500059728
138.88719247949862,0.04082503548828696
138.89712647509833,0.040818733601793764
138.90706047069804,0.040812479408691024
138.91699446629775,0.040806272975016496
138.92692846189746,0.04080011436525658
138.93686245749717,0.04079400364233045
138.94679645309685,0.0407879408675743
138.95673044869656,0.04078192610072538
138.96666444429627,0.04077595939990638
138.97659843989598,0.04077004082160943
138.9865324354957,0.040764170420680375
138.9964664310954,0.04075834825030291
139.0064004266951,0.04075257436198276
139.01633442229482,0.040746848805531616
139.02626841789453,0.040741171629049375
139.03620241349424,0.04073554287890549
139.04613640909392,0.040729962599719914
139.05607040469363,0.04072443083434422
139.06600440029334,0.04071894762384272
139.07593839589305,0.04071351300747345
139.08587239149276,0.040708127022669384
139.09580638709247,0.040702789705019365
139.10574038269218,0.04069750108824925
139.11567437829189,0.04069226120420301
139.1256083738916,0.04068707008282374
139.1355423694913,0.040681927752134785
139.14547636509099,0.04067683423822082
139.1554103606907,0.04067178956520888
139.1653443562904,0.04066679375524945
139.1752783518901,0.040661846828497626
139.18521234748982,0.04065694880309405
139.19514634308953,0.04065209969514608
139.20508033868924,0.04064729951870884
139.21501433428895,0.04064254828576631
139.22494832988866,0.04063784600621239
139.23488232548834,0.04063319268783198
139.24481632108805,0.040628588336282
139.25475031668776,0.0406240329550726
139.26468431228747,0.0406195265455481
139.27461830788718,0.04061506910686816
139.2845523034869,0.040610660635988775
139.2944862990866,0.040606301127643414
139.3044202946863,0.040601990574324114
139.31435429028602,0.04059772896626242
139.32428828588573,0.04059351629141068
139.3342222814854,0.040589352535422916
139.34415627708512,0.040585237681635994
139.35409027268483,0.04058117171105072
139.36402426828454,0.04057715460231287
139.37395826388425,0.040573186331694266
139.38389225948396,0.040569266873073905
139.39382625508367,0.04056539619791897
139.40376025068338,0.04056157427526595
139.4136942462831,0.040557801071701705
139.4236282418828,0.04055407655134452
139.43356223748248,0.04055040067582521
139.4434962330822,0.040546773404268176
139.4534302286819,0.04054319469327249
139.4633642242816,0.040539664496893
139.47329821988131,0.040536182766621354
139.48323221548102,0.04053274945136709
139.49316621108073,0.04052936449743875
139.50310020668044,0.04052602784852489
139.51303420228015,0.04052273944567525
139.52296819787986,0.0405194992272817
139.53290219347954,0.04051630712905947
139.54283618907925,0.040513163084028095
139.55277018467896,0.04051006702249253
139.56270418027867,0.0405070188720243
139.57263817587838,0.04050401855744246
139.5825721714781,0.040501066000794755
139.5925061670778,0.040498161121338645
139.6024401626775,0.040495303835522425
139.61237415827722,0.040492494056966255
139.62230815387693,0.040489731696443314
139.6322421494766,0.040487016661860734
139.64217614507632,0.04048434885824082
139.65211014067603,0.040481728187702105
139.66204413627574,0.040479154549440295
139.67197813187545,0.04047662783970954
139.68191212747516,0.04047414795180336
139.69184612307487,0.040471714776035776
139.70178011867458,0.040469328199722404
139.7117141142743,0.04046698810716146
139.721648109874,0.040464694379614995
139.73158210547368,0.04046244689528972
139.7415161010734,0.04046024552931834
139.7514500966731,0.040458090153740446
139.7613840922728,0.040455980637483686
139.77131808787252,0.04045391684634483
139.78125208347222,0.0404518986429708
139.79118607907193,0.0404499258868398
139.80112007467164,0.040447998434242356
139.81105407027135,0.040446116138262427
139.82098806587106,0.04044427884875842
139.83092206147074,0.040442486412344346
139.84085605707045,0.040440738672370836
139.85079005267016,0.04043903546890623
139.86072404826987,0.040437376638717694
139.87065804386958,0.04043576201525222
139.8805920394693,0.04043419142861776
139.890526035069,0.0404326647055643
139.9004600306687,0.04043118166946491
139.91039402626842,0.04042974214029683
139.9203280218681,0.04042834593462257
139.9302620174678,0.04042699286557092
139.94019601306752,0.040425682742818124
139.95013000866723,0.04042441537256886
139.96006400426694,0.0404231905575374
139.96999799986665,0.0404220080969286
139.97993199546636,0.040420867786419054
139.98986599106607,0.04041976941813813
139.99979998666578,0.04041871278064906
140.0097339822655,0.040417697658930093
140.01966797786517,0.0404167238343592
140.02960197346488,0.04041579108470746
140.0395359690646,0.040414899184136405
140.0494699646643,0.040414047903195284
140.059403960264,0.04041323700881848
140.06933795586372,0.04041246626432282
140.07927195146343,0.04041173542940495
140.08920594706314,0.04041104426013873
140.09913994266284,0.04041039250897252
140.10907393826255,0.04040977992472655
140.11900793386224,0.040409206252590375
140.12894192946194,0.040408671234120064
140.13887592506165,0.04040817460723571
140.14880992066136,0.04040771610621867
140.15874391626107,0.04040729546170905
140.16867791186078,0.0404069124007029
140.1786119074605,0.04040656664654972
140.1885459030602,0.040406257918949695
140.1984798986599,0.04040598593395118
140.20841389425962,0.04040575040394795
140.2183478898593,0.04040555103767655
140.228281885459,0.040405387540213764
140.23821588105872,0.04040525961297388
140.24814987665843,0.04040516695370602
140.25808387225814,0.040405109256491635
140.26801786785785,0.040405086211741686
140.27795186345756,0.04040509750619412
140.28788585905727,0.0404051428229112
140.29781985465698,0.04040522184127684
140.3077538502567,0.04040533423699398
140.31768784585637,0.040405479682081934
140.32762184145608,0.04040565784487374
140.3375558370558,0.04040586839001356
140.3474898326555,0.04040611097845398
140.3574238282552,0.04040638526745336
140.36735782385492,0.040406690910573285
140.37729181945463,0.040407027557675786
140.38722581505434,0.04040739485492083
140.39715981065405,0.040407792444763585
140.40709380625376,0.040408219965951786
140.41702780185344,0.04040867705352315
140.42696179745315,0.040409163338802644
140.43689579305286,0.04040967844939996
140.44682978865256,0.04041022200920672
140.45676378425227,0.04041079363839398
140.46669777985198,0.04041139295340948
140.4766317754517,0.04041201956697507
140.4865657710514,0.040412673088084015
140.4964997666511,0.0404133531219984
140.50643376225082,0.04041405927024643
140.5163677578505,0.04041479113061982
140.5263017534502,0.04041554829717119
140.53623574904992,0.04041633036021134
140.54616974464963,0.04041713690630667
140.55610374024934,0.04041796751827648
140.56603773584905,0.0404188217751904
140.57597173144876,0.04041969925236568
140.58590572704847,0.040420599521364585
140.59583972264818,0.04042152214999172
140.60577371824786,0.04042246670229145
140.61570771384757,0.04042343273854518
140.62564170944728,0.04042441981526873
140.635575705047,0.040425427485209754
140.6455097006467,0.040426455297344975
140.6554436962464,0.040427502796877686
140.66537769184612,0.040428569525235006
140.67531168744583,0.04042965502006525
140.68524568304554,0.04043075881523535
140.69517967864525,0.040431880440828086
140.70511367424493,0.04043301942313959
140.71504766984464,0.040434175284676604
140.72498166544435,0.040435347544153837
140.73491566104406,0.04043653571649141
140.74484965664377,0.04043773931281211
140.75478365224347,0.040438957840438765
140.76471764784318,0.0404401908028917
140.7746516434429,0.04044143769988592
140.7845856390426,0.040442698027328645
140.7945196346423,0.04044397127731655
140.804453630242,0.040445256938133126
140.8143876258417,0.040446554494246126
140.8243216214414,0.04044786342630484
140.83425561704112,0.040449183211137434
140.84418961264083,0.040450513321748406
140.85412360824054,0.040451853227315863
140.86405760384025,0.04045320239318888
140.87399159943996,0.04045456028088487
140.88392559503967,0.04045592634808698
140.89385959063938,0.04045730004864138
140.90379358623906,0.04045868083255465
140.91372758183877,0.04046006814599116
140.92366157743848,0.0404614614312704
140.9335955730382,0.04046286012686433
140.9435295686379,0.04046426366739474
140.9534635642376,0.04046567148363062
140.96339755983732,0.04046708300248553
140.97333155543703,0.04046849764701491
140.98326555103674,0.040469914836413476
140.99319954663645,0.04047133398601258
141.00313354223613,0.04047275450727751
141.01306753783584,0.04047417580780785
141.02300153343555,0.04047559729136974
141.03293552903526,0.04047701835797316
141.04286952463497,0.04047843840395861
141.05280352023468,0.04047985682208398
141.06273751583439,0.04048127300161126
141.0726715114341,0.04048268632839347
141.0826055070338,0.040484096184961404
141.0925395026335,0.040485501950610465
141.1024734982332,0.04048690300148747
141.1124074938329,0.04048829871067747
141.1223414894326,0.04048968844829056
141.13227548503232,0.040491071581548715
141.14220948063203,0.040492447474872566
141.15214347623174,0.040493815489968235
141.16207747183145,0.04049517498591416
141.17201146743116,0.040496525319247884
141.18194546303087,0.04049786584405289
141.19187945863055,0.04049919591204539
141.20181345423026,0.04050051487266121
141.21174744982997,0.04050182207314247
141.22168144542968,0.040503116858624524
141.2316154410294,0.04050439857222272
141.2415494366291,0.04050566655511923
141.2514834322288,0.040506920146649854
141.26141742782852,0.04050815868439082
141.27135142342823,0.040509381504245615
141.28128541902794,0.04051058794053182
141.29121941462762,0.04051177732606789
141.30115341022733,0.04051294899225998
141.31108740582704,0.040514102269188744
141.32102140142675,0.0405152364856962
141.33095539702646,0.04051635096947246
141.34088939262617,0.04051744504714264
141.35082338822588,0.04051851804435359
141.3607573838256,0.04051956928586074
141.3706913794253,0.040520598095614986
141.380625375025,0.04052160379684934
141.3905593706247,0.040522585712165916
141.4004933662244,0.04052354316362261
141.4104273618241,0.040524475472820023
141.42036135742381,0.04052538196098819
141.43029535302352,0.04052626194907344
141.44022934862323,0.040527114757825215
141.45016334422294,0.04052793970788283
141.46009733982265,0.04052873611986236
141.47003133542236,0.04052950331444337
141.47996533102207,0.04053024061245584
141.48989932662175,0.04053094733496689
141.49983332222146,0.0405316228033676
141.50976731782117,0.04053226633945986
141.51970131342088,0.04053287726554319
141.5296353090206,0.04053345490450149
141.5395693046203,0.04053399857988993
141.54950330022,0.04053450761602172
141.55943729581972,0.040534981338054915
141.56937129141943,0.04053541907207928
141.57930528701914,0.04053582014520307
141.58923928261882,0.04053618388563982
141.59917327821853,0.040536509622795217
141.60910727381824,0.04053679668735385
141.61904126941795,0.04053704441136607
141.62897526501766,0.0405372521283348
141.63890926061737,0.04053741917330235
141.64884325621708,0.040537544882937177
141.6587772518168,0.04053762859562079
141.6687112474165,0.04053766965153449
141.6786452430162,0.04053766739274623
141.6885792386159,0.040537621163297385
141.6985132342156,0.04053753030928958
141.7084472298153,0.0405373941789716
141.71838122541502,0.040537212122825995
141.72831522101473,0.04053698349365611
141.73824921661443,0.040536707646672755
141.74818321221414,0.04053638393958111
141.75811720781385,0.04053601173266748
141.76805120341356,0.040535590388886135
141.77798519901324,0.0405351192739461
141.78791919461295,0.040534597756398005
141.79785319021266,0.04053402520772089
141.80778718581237,0.04053340100240897
141.81772118141208,0.040532724518058554
141.8276551770118,0.04053199513545472
141.8375891726115,0.04053121223865827
141.8475231682112,0.040530375215092417
141.85745716381092,0.040529483455629685
141.86739115941063,0.040528536354678735
141.8773251550103,0.040527533310271084
141.88725915061002,0.040526473724148006
141.89719314620973,0.04052535700184729
141.90712714180944,0.04052418255279013
141.91706113740915,0.04052294979036783
141.92699513300886,0.040521658132028716
141.93692912860857,0.04052030699936491
141.94686312420828,0.04051889581819912
141.956797119808,0.040517424018671505
141.9667311154077,0.040515891035326435
141.97666511100738,0.040514296307199396
141.9865991066071,0.04051263927790365
141.9965331022068,0.040510919395717215
142.0064670978065,0.040509136113669485
142.01640109340622,0.04050728888961978
142.02633508900593,0.04050537718629378
142.03626908460564,0.04050340047128818
142.04620308020534,0.04050135821707204
142.05613707580505,0.040499249900988264
142.06607107140476,0.040497075005255095
142.07600506700444,0.04049483301696744
142.08593906260415,0.04049252342809836
142.09587305820386,0.040490145735500485
142.10580705380357,0.040487699440907535
142.11574104940328,0.04048518405093561
142.125675045003,0.04048259907708474
142.1356090406027,0.040479944035740255
142.1455430362024,0.04047721844817427
142.15547703180212,0.04047442184054707
142.16541102740183,0.04047155374390858
142.1753450230015,0.040468613694199816
142.18527901860122,0.04046560123225422
142.19521301420093,0.04046251590379925
142.20514700980064,0.040459357259457665
142.21508100540035,0.04045612485474908
142.22501500100006,0.040452818250091324
142.23494899659977,0.04044943701080187
142.24488299219948,0.04044598070709938
142.2548169877992,0.040442448914104964
142.2647509833989,0.04043884121184378
142.27468497899858,0.04043515718524637
142.2846189745983,0.0404313964241501
142.294552970198,0.04042755852330066
142.3044869657977,0.04042364308235343
142.31442096139742,0.040419649705874965
142.32435495699713,0.040415578003344395
142.33428895259684,0.04041142758915485
142.34422294819655,0.04040719808261494
142.35415694379626,0.04040288910795018
142.36409093939596,0.04039850029430437
142.37402493499565,0.04039403127574113
142.38395893059536,0.040389481691245184
142.39389292619506,0.04038485118472397
142.40382692179477,0.04038013940500898
142.41376091739448,0.040375346005857154
142.4236949129942,0.040370470645952415
142.4336289085939,0.04036551298890706
142.4435629041936,0.04036047270326315
142.45349689979332,0.040355349462494035
142.463430895393,0.04035014294500569
142.4733648909927,0.04034485283413823
142.48329888659242,0.04033947881816732
142.49323288219213,0.04033402059030556
142.50316687779184,0.04032847784870403
142.51310087339155,0.040322850296453605
142.52303486899126,0.04031713764158647
142.53296886459097,0.040311339597077514
142.54290286019068,0.040305455880845796
142.5528368557904,0.04029948621575594
142.56277085139007,0.04029343032961964
142.57270484698978,0.04028728795519697
142.5826388425895,0.04028105883019795
142.5925728381892,0.040274742697283934
142.6025068337889,0.04026833930406901
142.61244082938862,0.0402618484031215
142.62237482498833,0.040255269751965306
142.63230882058804,0.040248603113081434
142.64224281618775,0.040241848253909376
142.65217681178746,0.04023500494684858
142.66211080738714,0.04022807296925987
142.67204480298685,0.04022105210346682
142.68197879858656,0.04021394213675729
142.69191279418627,0.04020674286138483
142.70184678978598,0.040199454074570075
142.71178078538568,0.040192075578502205
142.7217147809854,0.04018460718034039
142.7316487765851,0.04017704869221522
142.7415827721848,0.04016939993123013
142.75151676778452,0.040161660719462824
142.7614507633842,0.04015383088396677
142.7713847589839,0.04014591025677252
142.78131875458362,0.040137898674889275
142.79125275018333,0.04012979598030624
142.80118674578304,0.040121602019994096
142.81112074138275,0.04011331664590639
142.82105473698246,0.040104939714981004
142.83098873258217,0.04009647108914161
142.84092272818188,0.04008791063529906
142.8508567237816,0.04007925822535285
142.86079071938127,0.040070513736192526
142.87072471498098,0.040061677049699124
142.8806587105807,0.040052748052746646
142.8905927061804,0.040043726637203486
142.9005267017801,0.040034612699933796
142.91046069737982,0.04002540614279902
142.92039469297953,0.04001610687265924
142.93032868857924,0.040006714801374674
142.94026268417895,0.03999722984580707
142.95019667977866,0.03998765192782117
142.96013067537834,0.03997798097428617
142.97006467097805,0.03996821691707701
142.97999866657776,0.039958359693076026
142.98993266217747,0.03994840924417422
142.99986665777718,0.03993836551727277
143.00980065337689,0.03992822846428419
143.0197346489766,0.03991799804212662
143.0296686445763,0.03990767421270015
143.039602640176,0.039897256942855945
143.04953663577572,0.03988674620436499
143.0594706313754,0.03987614197388693
143.0694046269751,0.03986544423293879
143.07933862257482,0.03985465296786384
143.08927261817453,0.039843768169800356
143.09920661377424,0.039832789834650446
143.10914060937395,0.039821717963048765
143.11907460497366,0.0398105525603314
143.12900860057337,0.03979929363650455
143.13894259617308,0.03978794120621348
143.14887659177276,0.03977649528871116
143.15881058737247,0.0397649559078271
143.16874458297218,0.03975332309193618
143.1786785785719,0.039741596873927455
143.1886125741716,0.039729777291172864
143.1985465697713,0.03971786438549609
143.20848056537102,0.039705858203141334
143.21841456097073,0.039693758794742115
143.22834855657044,0.03968156621529004
143.23828255217015,0.0396692805241036
143.24821654776983,0.03965690178479704
143.25815054336954,0.03964443006524898
143.26808453896925,0.03963186543757136
143.27801853456896,0.039619207978078205
143.28795253016867,0.0396064577672544
143.29788652576838,0.03959361488972442
143.3078205213681,0.03958067943422123
143.3177545169678,0.039567651493555005
143.3276885125675,0.03955453116458199
143.33762250816721,0.03954131854817318
143.3475565037669,0.03952801374918325
143.3574904993666,0.039514616876419155
143.36742449496631,0.039501128042609204
143.37735849056602,0.03948754736437158
143.38729248616573,0.0394738749621833
143.39722648176544,0.0394601109603489
143.40716047736515,0.039446255486969346
143.41709447296486,0.039432308673910704
143.42702846856457,0.039418270656773016
143.43696246416428,0.03940414157485906
143.44689645976396,0.039389921571143176
143.45683045536367,0.03937561079223992
143.46676445096338,0.03936120938837308
143.4766984465631,0.0393467175133443
143.4866324421628,0.03933213532450198
143.4965664377625,0.03931746298270992
143.50650043336222,0.03930270065231629
143.51643442896193,0.0392878485011223
143.52636842456164,0.03927290670035104
143.53630242016135,0.039257875424616256
143.54623641576103,0.0392427548518912
143.55617041136074,0.039227545163477234
143.56610440696045,0.03921224654397291
143.57603840256016,0.039196859181242535
143.58597239815987,0.03918138326638506
143.59590639375958,0.03916581899370287
143.6058403893593,0.03915016656067052
143.615774384959,0.03913442616790358
143.6257083805587,0.03911859801912743
143.63564237615842,0.03910268232114605
143.6455763717581,0.03908667928381077
143.6555103673578,0.039070589119989035
143.66544436295752,0.03905441204553334
143.67537835855723,0.03903814827924992
143.68531235415693,0.03902179804286753
143.69524634975664,0.03900536156100628
143.70518034535635,0.03898883906114641
143.71511434095606,0.03897223077359709
143.72504833655577,0.03895553693146518
143.73498233215545,0.03893875777062414
143.74491632775516,0.03892189352968254
143.75485032335487,0.038904944449953224
143.76478431895458,0.03888791077542184
143.7747183145543,0.03887079275271575
143.784652310154,0.03885359063107277
143.7945863057537,0.038836304662309966
143.80452030135342,0.03881893510079246
143.81445429695313,0.03880148220340225
143.82438829255284,0.03878394622950694
143.83432228815252,0.03876632744092863
143.84425628375223,0.0387486261019125
143.85419027935194,0.03873084247909586
143.86412427495165,0.03871297684147685
143.87405827055136,0.03869502946038312
143.88399226615107,0.03867700060944078
143.89392626175078,0.038658890564543115
143.9038602573505,0.03864069960381935
143.9137942529502,0.038622428007603515
143.9237282485499,0.03860407605840321
143.9336622441496,0.0385856440408684
143.9435962397493,0.03856713224176008
143.953530235349,0.03854854094991931
143.96346423094872,0.03852987045623584
143.97339822654843,0.038511121053616974
143.98333222214814,0.038492293036956275
143.99326621774784,0.03847338670310244
144.00320021334755,0.03845440235082808
144.01313420894726,0.038435340280797994
144.02306820454697,0.038416200795532096
144.03300220014665,0.03839698419936102
144.04293619574636,0.03837769079837986
144.05287019134607,0.038358320900402455
144.06280418694578,0.03833887481491512
144.0727381825455,0.0383193528530307
144.0826721781452,0.03829975532744249
144.0926061737449,0.03828008255237819
144.10254016934462,0.03826033484355391
144.11247416494433,0.03824051251812808
144.12240816054404,0.03822061589465544
144.13234215614372,0.038200645293041055
144.14227615174343,0.038180601034494006
144.15221014734314,0.03816048344148175
144.16214414294285,0.03814029283768383
144.17207813854256,0.038120029547945855
144.18201213414227,0.03809969389823353
144.19194612974198,0.03807928621558654
144.2018801253417,0.03805880682807257
144.2118141209414,0.03803825606474121
144.2217481165411,0.03801763425557799
144.2316821121408,0.03799694173145831
144.2416161077405,0.03797617882410122
144.2515501033402,0.037955345866023726
144.26148409893992,0.03793444319049448
144.27141809453963,0.037913471131487866
144.28135209013934,0.0378924300236379
144.29128608573905,0.03787132020219219
144.30122008133876,0.03785014200296592
144.31115407693846,0.03782889576229583
144.32108807253815,0.037807581816994174
144.33102206813786,0.03778620050430249
144.34095606373756,0.03776475216184588
144.35089005933727,0.03774323712758679
144.36082405493698,0.03772165573977897
144.3707580505367,0.03770000833692143
144.3806920461364,0.03767829525771248
144.3906260417361,0.037656516841003566
144.40056003733582,0.03763467342575336
144.41049403293553,0.03761276535098161
144.4204280285352,0.037590792955723235
144.43036202413492,0.037568756578981996
144.44029601973463,0.03754665655968484
144.45023001533434,0.03752449323663562
144.46016401093405,0.03750226694846909
144.47009800653376,0.037479978033604894
144.48003200213347,0.037457626830201526
144.48996599773318,0.037435213676110246
144.4998999933329,0.03741273890882911
144.5098339889326,0.03739020286545684
144.51976798453228,0.03736760588264693
144.529701980132,0.037344948296561334
144.5396359757317,0.03732223044282476
144.5495699713314,0.03729945265647839
144.55950396693112,0.037276615271933974
144.56943796253083,0.03725371862292768
144.57937195813054,0.03723076304247414
144.58930595373025,0.03720774886282036
144.59923994932996,0.0371846764153997
144.60917394492967,0.037161546030785815
144.61910794052935,0.03713835803864677
144.62904193612906,0.03711511276769852
144.63897593172877,0.037091810545659555
144.64890992732848,0.03706845169920432
144.65884392292818,0.03704503655391748
144.6687779185279,0.037021565434247665
144.6787119141276,0.03699803866346159
144.6886459097273,0.03697445656359793
144.69857990532702,0.03695081945542132
144.70851390092673,0.036927127658376295
144.7184478965264,0.036903381490541294
144.72838189212612,0.036879581268582436
144.73831588772583,0.03685572730770773
144.74824988332554,0.036831819921620955
144.75818387892525,0.03680785942247552
144.76811787452496,0.03678384612082852
144.77805187012467,0.036759780325594696
144.78798586572438,0.03673566234400033
144.7979198613241,0.03671149248153723
144.8078538569238,0.03668727104191674
144.81778785252348,0.0366629983270237
144.8277218481232,0.036638674636870185
144.8376558437229,0.03661430026954983
144.8475898393226,0.03658987552119154
144.85752383492232,0.03656540068591352
144.86745783052203,0.03654087605577721
144.87739182612174,0.03651630192074129
144.88732582172145,0.0364916785686156
144.89725981732116,0.036467006285015084
144.90719381292087,0.03644228535331384
144.91712780852055,0.036417516054599024
144.92706180412026,0.03639269866762462
144.93699579971997,0.03636783346876578
144.94692979531968,0.03634292073197253
144.95686379091939,0.03631796072872377
144.9667977865191,0.036292953727981234
144.9767317821188,0.0362678999961435
144.9866657777185,0.03624279979699989
144.99659977331822,0.03621765339168443
145.0065337689179,0.03619246103863005
145.0164677645176,0.03616722299353464
145.02640176011732,0.03614193950938949
145.03633575571703,0.03611661083655323
145.04626975131674,0.036091237222830794
145.05620374691645,0.03606581891355204
145.06613774251616,0.03604035615165062
145.07607173811587,0.03601484917774266
145.08600573371558,0.0359892982302056
145.0959397293153,0.035963703545256936
145.10587372491497,0.03593806535703301
145.11580772051468,0.03591238389766758
145.1257417161144,0.03588665939737089
145.1356757117141,0.0358608920845083
145.1456097073138,0.035835082185678976
145.15554370291352,0.035809229925794814
145.16547769851323,0.03578333552815899
145.17541169411294,0.03575739921454497
145.18534568971265,0.03573142120527507
145.19527968531236,0.03570540171929938
145.20521368091204,0.03567934097427447
145.21514767651175,0.03565323918664195
145.22508167211146,0.03562709657170766
145.23501566771117,0.035600913343720085
145.24494966331088,0.03557468971594929
145.2548836589106,0.03554842590076559
145.2648176545103,0.03552212210971841
145.27475165011,0.03549577855361495
145.28468564570971,0.03546939544259903
145.29461964130942,0.03544297298622979
145.3045536369091,0.03541651139356062
145.31448763250881,0.03539001087321753
145.32442162810852,0.03536347163347843
145.33435562370823,0.03533689388235154
145.34428961930794,0.03531027782765429
145.35422361490765,0.03528362367709207
145.36415761050736,0.035256931638336944
145.37409160610707,0.03523020191910647
145.38402560170678,0.035203434727242466
145.3939595973065,0.03517663027078973
145.40389359290617,0.03514978875807494
145.41382758850588,0.03512291039778507
145.4237615841056,0.035095995399046634
145.4336955797053,0.03506904397150413
145.443629575305,0.035042056325398904
145.45356357090472,0.03501503267164789
145.46349756650443,0.03498797322192242
145.47343156210414,0.0349608781887269
145.48336555770385,0.034933747785477684
145.49329955330356,0.03490658222658179
145.50323354890324,0.0348793817275157
145.51316754450295,0.0348521465049039
145.52310154010266,0.03482487677659804
145.53303553570237,0.03479757276175542
145.54296953130208,0.03477023468091787
145.5529035269018,0.034742862756090384
145.5628375225015,0.03471545721082009
145.5727715181012,0.03468801827027482
145.58270551370092,0.03466054616132198
145.59263950930062,0.03463304111260731
145.6025735049003,0.034605503354633686
145.61250750050002,0.034577933119839595
145.62244149609973,0.034550330642678415
145.63237549169943,0.03452269615969677
145.64230948729914,0.034495029909613444
145.65224348289885,0.03446733213339816
145.66217747849856,0.03443960307435026
145.67211147409827,0.03441184297817758
145.68204546969798,0.034384052093075136
145.69197946529766,0.03435623066980398
145.70191346089737,0.03432837896176969
145.71184745649708,0.03430049722510156
145.7217814520968,0.034272585718731104
145.7317154476965,0.03424464470447081
145.7416494432962,0.034216674447093025
145.75158343889592,0.034188675214408625
145.76151743449563,0.034160647277345815
145.77145143009534,0.03413259091002892
145.78138542569505,0.03410450638985707
145.79131942129473,0.03407639399758316
145.80125341689444,0.0340482540173922
145.81118741249415,0.03402008673698059
145.82112140809386,0.033991892447634606
145.83105540369357,0.03396367144430916
145.84098939929328,0.033935424025706665
145.850923394893,0.03390715049435571
145.8608573904927,0.03387885115668989
145.8707913860924,0.033850526323126524
145.88072538169212,0.03382217630814549
145.8906593772918,0.03379380143036796
145.9005933728915,0.03376540201263496
145.91052736849122,0.03373697838208654
145.92046136409093,0.033708530870240255
145.93039535969064,0.03368005981306999
145.94032935529034,0.03365156555108475
145.95026335089005,0.03362304842940739
145.96019734648976,0.03359450879785342
145.97013134208947,0.033565947011009734
145.98006533768918,0.0335373634283134
145.98999933328886,0.03350875841413051
145.99993332888857,0.033480132337834576
146.00986732448828,0.03345148557388453
146.019801320088,0.03342281850186658
146.0297353156877,0.03339413150644598
146.0396693112874,0.03336542497728269
146.04960330688712,0.03333669930894544
146.05953730248683,0.033307954900825956
146.06947129808654,0.0332791921570531
146.07940529368625,0.03325041148640704
146.08933928928593,0.03322161330223346
146.09927328488564,0.03319279802235746
146.10920728048535,0.0331639660689981
146.11914127608506,0.033135117868682375
146.12907527168477,0.033106253852159345
146.13900926728448,0.03307737445431433
146.1489432628842,0.033048480114083074
146.1588772584839,0.03301957127436592
146.1688112540836,0.032990648381941955
146.17874524968332,0.03296171188738317
146.188679245283,0.032932762244968695
146.1986132408827,0.03290379991259868
146.20854723648242,0.032874825351708846
146.21848123208213,0.032845839027184465
146.22841522768184,0.03281684140727445
146.23834922328155,0.032787832963505625
146.24828321888126,0.032758814170596826
146.25821721448096,0.032729785506373114
146.26815121008067,0.032700747451679876
146.27808520568036,0.032671700490297106
146.28801920128006,0.03264264510885324
146.29795319687977,0.032613581796739795
146.30788719247948,0.03258451104602518
146.3178211880792,0.032555433351369
146.3277551836789,0.032526349209936176
146.3376891792786,0.03249725912131108
146.34762317487832,0.032468163587411766
146.35755717047803,0.032439063112404055
146.36749116607774,0.032409958202615774
146.37742516167742,0.032380849366450935
146.38735915727713,0.032351737114303565
146.39729315287684,0.03232262195847244
146.40722714847655,0.03229350441307483
146.41716114407626,0.032264384993960775
146.42709513967597,0.032235264218627234
146.43702913527568,0.03220614260613228
146.4469631308754,0.032177020677009255
146.4568971264751,0.03214789895318085
146.4668311220748,0.032118777957873414
146.4767651176745,0.03208965821553103
146.4866991132742,0.032060540251729476
146.4966331088739,0.03203142459309084
146.50656710447362,0.03200231176719734
146.51650110007333,0.03197320230250554
146.52643509567304,0.03194409672826059
146.53636909127275,0.031914995574410306
146.54630308687246,0.03188589937151939
146.55623708247217,0.03185680865068354
146.56617107807187,0.03182772394344367
146.57610507367156,0.0317986457817001
146.58603906927127,0.031769574697626396
146.59597306487098,0.031740511223584074
146.60590706047068,0.03171145589203637
146.6158410560704,0.031682409235462484
146.6257750516701,0.03165337178627182
146.6357090472698,0.03162434407671807
146.64564304286952,0.03159532663881336
146.65557703846923,0.031566320004242504
146.66551103406894,0.03153732470427709
146.67544502966862,0.031508341269689696
146.68537902526833,0.03147937023066783
146.69531302086804,0.03145041211672852
146.70524701646775,0.031421467456632095
146.71518101206746,0.03139253677829652
146.72511500766717,0.03136362060871152
146.73504900326688,0.031334719473852725
146.7449829988666,0.03130583389859585
146.7549169944663,0.031276964406630844
146.764850990066,0.031248111520376085
146.7747849856657,0.031219275760892545
146.7847189812654,0.031190457647797733
146.7946529768651,0.031161657699180237
146.80458697246482,0.03113287643151366
146.81452096806453,0.031104114359570747
146.82445496366424,0.03107537199633767
146.83438895926395,0.031046649852928095
146.84432295486366,0.031017948438497405
146.85425695046337,0.03098926826015679
146.86419094606305,0.030960609822887574
146.87412494166276,0.030931973629454993
146.88405893726247,0.03090336018032285
146.89399293286218,0.03087476997356738
146.90392692846189,0.030846203504791468
146.9138609240616,0.030817661267038797
146.9237949196613,0.03078914375070804
146.933728915261,0.030760651443467017
146.94366291086072,0.03073218483016683
146.95359690646043,0.030703744392756055
146.9635309020601,0.030675330610194944
146.97346489765982,0.030646943958369324
146.98339889325953,0.03061858491000518
146.99333288885924,0.03059025393458252
147.00326688445895,0.030561951498249633
147.01320088005866,0.030533678063737222
147.02313487565837,0.030505434090272565
147.03306887125808,0.030477220033493707
147.0430028668578,0.03044903634536359
147.0529368624575,0.030420883474084236
147.06287085805718,0.03039276186401095
147.0728048536569,0.03036467195556622
147.0827388492566,0.030336614185154293
147.0926728448563,0.03030858898507509
147.10260684045602,0.030280596783438356
147.11254083605573,0.03025263800407791
147.12247483165544,0.030224713066465743
147.13240882725515,0.03019682238562621
147.14234282285486,0.03016896637205019
147.15227681845457,0.03014114543160922
147.16221081405425,0.03011335996546979
147.17214480965396,0.030085610370007104
147.18207880525367,0.030057897036719808
147.19201280085338,0.03003022035214375
147.2019467964531,0.03000258069776631
147.2118807920528,0.02997497844994047
147.2218147876525,0.029947413979799026
147.23174878325221,0.029919887653168754
147.24168277885192,0.029892399830484546
147.25161677445163,0.029864950866703568
147.26155077005131,0.029837541111219536
147.27148476565102,0.02981017090777654
147.28141876125073,0.029782840594383634
147.29135275685044,0.02975555050322878
147.30128675245015,0.029728300960593004
147.31122074804986,0.029701092286764572
147.32115474364957,0.029673924795953186
147.33108873924928,0.029646798796204125
147.341022734849,0.02961971458931238
147.3509567304487,0.029592672470736853
147.36089072604838,0.029565672729514585
147.3708247216481,0.0295387156481746
147.3807587172478,0.029511801502652528
147.3906927128475,0.02948493056220446
147.40062670844722,0.02945810308932119
147.41056070404693,0.02943131933964239
147.42049469964664,0.029404579561870724
147.43042869524635,0.029377883997686066
147.44036269084606,0.02935123288165963
147.45029668644577,0.029324626441168112
147.46023068204545,0.029298064896307992
147.47016467764516,0.029271548459809314
147.48009867324487,0.02924507733695035
147.49003266884458,0.029218651725471466
147.4999666644443,0.029192271815489286
147.509900660044,0.029165937789410963
147.5198346556437,0.029139649821848246
147.52976865124342,0.029113408079531687
147.53970264684312,0.029087212721224796
147.5496366424428,0.029061063897638274
147.55957063804252,0.029034961751343857
147.56950463364223,0.029008906416688966
147.57943862924193,0.028982898019710525
147.58937262484164,0.028956936678049227
147.59930662044135,0.02893102250086368
147.60924061604106,0.028905155588744572
147.61917461164077,0.028879336033628834
147.62910860724048,0.02885356391871381
147.6390426028402,0.02882783931837138
147.64897659843987,0.028802162298062244
147.65891059403958,0.02877653291424976
147.6688445896393,0.02875095121431456
147.678778585239,0.02872541723646839
147.6887125808387,0.028699931009668386
147.69864657643842,0.028674492553531196
147.70858057203813,0.02864910187824717
147.71851456763784,0.0286237589844945
147.72844856323755,0.028598463863353383
147.73838255883726,0.028573216496220213
147.74831655443694,0.028548016854721768
147.75825055003665,0.028522864900629104
147.76818454563636,0.028497760585772157
147.77811854123607,0.028472703851953607
147.78805253683578,0.028447694630863104
147.7979865324355,0.028422732843991445
147.8079205280352,0.028397818402544715
147.8178545236349,0.02837295120735847
147.82778851923462,0.028348131148811885
147.83772251483433,0.028323358106741893
147.847656510434,0.028298631950357485
147.85759050603372,0.028273952538153502
147.86752450163343,0.028249319717825287
147.87745849723314,0.028224733326182524
147.88739249283284,0.02820019318906349
147.89732648843255,0.028175699121249197
147.90726048403226,0.028151250926377595
147.91719447963197,0.028126848396857668
147.92712847523168,0.028102491313783635
147.9370624708314,0.02807817944684915
147.94699646643107,0.02805391255426143
147.95693046203078,0.028029690382655213
147.9668644576305,0.02800551266700734
147.9767984532302,0.027981379130550606
147.9867324488299,0.027957289484687984
147.99666644442962,0.02793324342890683
148.00660044002933,0.027909240650692998
148.01653443562904,0.027885280825445037
148.02646843122875,0.027861363616388322
148.03640242682846,0.027837488674489232
148.04633642242814,0.027813655638369374
148.05627041802785,0.02778986413421947
148.06620441362756,0.027766113775713936
148.07613840922727,0.027742404163924757
148.08607240482698,0.027718734887235738
148.0960064004267,0.02769510552125663
148.1059403960264,0.02767151562873732
148.1158743916261,0.027647964759481974
148.12580838722582,0.02762445245026322
148.13574238282553,0.02760097822473629
148.1456763784252,0.02757754159335324
148.15561037402492,0.027554142053276883
148.16554436962463,0.027530779088295307
148.17547836522434,0.027507452168735784
148.18541236082405,0.02748416075137901
148.19534635642376,0.027460904279373248
148.20528035202346,0.027437682182148496
148.21521434762317,0.027414493875330667
148.22514834322288,0.0273913387606557
148.23508233882256,0.02736821622588384
148.24501633442227,0.027345125644713513
148.25495033002198,0.02732206637669588
148.2648843256217,0.027299037767148728
148.2748183212214,0.027276039147070733
148.2847523168211,0.02725306983305555
148.29468631242082,0.027230129127206067
148.30462030802053,0.02720721631704849
148.31455430362024,0.027184330675446528
148.32448829921995,0.027161471460515577
148.33442229481963,0.027138637915536893
148.34435629041934,0.027115829268871565
148.35429028601905,0.027093044733874992
148.36422428161876,0.027070283508810848
148.37415827721847,0.027047544776765263
148.38409227281818,0.02702482770556098
148.3940262684179,0.027002131447671582
148.4039602640176,0.026979455140135576
148.4138942596173,0.026956797904470566
148.42382825521702,0.026934158846587487
148.4337622508167,0.026911537056704724
148.4436962464164,0.026888931609262087
148.45363024201612,0.02686634156283535
148.46356423761583,0.02684376596005011
148.47349823321554,0.026821203827496077
148.48343222881525,0.026798654175641187
148.49336622441496,0.02677611599874578
148.50330022001467,0.026753588274776762
148.51323421561437,0.026731069965321763
148.52316821121408,0.026708560015503303
148.53310220681377,0.026686057353892994
148.54303620241348,0.02666356089242549
148.55297019801318,0.026641069526312983
148.5629041936129,0.026618582133959134
148.5728381892126,0.02659609757687331
148.5827721848123,0.026573614699584712
148.59270618041202,0.026551132329556554
148.60264017601173,0.026528649277100233
148.61257417161144,0.026506164335289475
148.62250816721115,0.026483676279874486
148.63244216281083,0.026461183869196225
148.64237615841054,0.026438685844100238
148.65231015401025,0.026416180927851265
148.66224414960996,0.026393667826047098
148.67217814520967,0.026371145226532867
148.68211214080938,0.026348611799315132
148.6920461364091,0.026326066196476067
148.7019801320088,0.026303507052087647
148.7119141276085,0.026280932982125787
148.72184812320822,0.0262583425843845
148.7317821188079,0.026235734438390137
148.7417161144076,0.02621310710531527
148.75165011000732,0.026190459127893258
148.76158410560703,0.026167789030332143
148.77151810120674,0.026145095318228857
148.78145209680645,0.026122376478483443
148.79138609240616,0.02609963097921314
148.80132008800587,0.026076857269666576
148.81125408360558,0.02605405378013797
148.82118807920526,0.026031218921881264
148.83112207480497,0.026008351087024123
148.84105607040468,0.02598544864848241
148.85099006600439,0.025962509959874158
148.8609240616041,0.025939533355433708
148.8708580572038,0.02591651714992597
148.8807920528035,0.025893459638560483
148.89072604840322,0.02587035909690567
148.90066004400293,0.025847213780802913
148.91059403960264,0.025824021926280794
148.92052803520232,0.02580078174946925
148.93046203080203,0.02577749144651353
148.94039602640174,0.025754149193488705
148.95033002200145,0.025730753146313606
148.96026401760116,0.025707301440665017
148.97019801320087,0.02568379219189183
148.98013200880058,0.025660223494929264
148.9900660044003,0.025636593424212963
149.0,0.025612900033593178


==> figures/285_10-layer_03_0.original.csv <==
x_original,spectrum
0,0.023718016
1,0.025612881
2,0.02792517
3,0.030571235
4,0.033479907
5,0.036209036
6,0.0384605
7,0.039938215
8,0.040510293
9,0.040472288
10,0.040418684
11,0.040756274
12,0.0415685
13,0.042756025
14,0.04414737
15,0.045458656
16,0.04631108
17,0.0465687
18,0.046384536
19,0.04594427
20,0.045832127
21,0.046119448
22,0.04699359
23,0.04895544
24,0.052557107
25,0.057963368
26,0.0642309
27,0.07049595
28,0.07626221
29,0.08115246
30,0.084352374
31,0.08509258
32,0.08422883
33,0.08277005
34,0.08118611
35,0.08002835
36,0.07981767
37,0.08087273
38,0.083787866
39,0.08844573
40,0.09367843
41,0.09920912
42,0.10479522
43,0.11021028
44,0.11475631
45,0.11783208
46,0.11898639
47,0.11824707
48,0.116186015
49,0.11326577
50,0.10959828
51,0.10625803
52,0.104146846
53,0.10565927
54,0.11195265
55,0.12179203
56,0.13488953
57,0.15026794
58,0.16664065
59,0.18198815
60,0.19217794
61,0.19420949
62,0.18722786
63,0.17267796
64,0.15318121
65,0.13118565
66,0.11004629
67,0.09687897
68,0.10104505
69,0.12269724
70,0.15620255
71,0.19759357
72,0.24593933
73,0.30105194
74,0.36878613
75,0.53571427
76,0.36878613
77,0.30105194
78,0.24593934
79,0.19759358
80,0.15620254
81,0.12269724
82,0.10104506
83,0.09687896
84,0.110046305
85,0.13118567
86,0.15318123
87,0.17267796
88,0.18722787
89,0.1942095
90,0.19217797
91,0.18198815
92,0.16664065
93,0.15026794
94,0.13488956
95,0.12179203
96,0.11195266
97,0.1056593
98,0.10414685
99,0.10625804
100,0.109598294
101,0.113265805
102,0.11618602
103,0.118247084
104,0.11898642
105,0.11783208
106,0.114756346
107,0.110210285
108,0.10479523
109,0.09920914
110,0.09367844
111,0.08844577
112,0.08378787
113,0.08087274
114,0.07981769
115,0.080028355
116,0.08118613
117,0.08277006
118,0.08422886
119,0.08509261
120,0.08435238
121,0.08115249
122,0.07626223
123,0.07049597
124,0.06423092
125,0.05796338
126,0.05255713
127,0.04895546
128,0.046993606
129,0.04611947
130,0.045832135
131,0.045944296
132,0.046384543
133,0.04656873
134,0.046311107
135,0.045458656
136,0.04414739
137,0.04275605
138,0.041568518
139,0.04075629
140,0.040418692
141,0.040472306
142,0.040510304
143,0.03993823
144,0.038460527
145,0.036209036
146,0.03347994
147,0.030571256
148,0.027925184
149,0.0256129


==> figures/fig_t-F_delta_acq/285_10_layer_machine_data_red.csv <==
,time_s,force_N,delta_mm,dx_mm,phi_per
0,0.0,0.2554777264595032,6.84009589964549,0.0,23.277141056344554
38,2.44865527045904,0.5013219352194928,6.84009589964549,0.0,23.277141056344554
77,7.548064627014559,0.6896307068659464,6.840096462349095,-5.627036041222535e-07,23.2771391414401
122,13.431998499948326,0.510094240943455,6.84009589964549,0.0,23.277141056344554
138,15.524063876977486,0.7630651552881007,6.840104166841371,-8.267195880762301e-06,23.277112922754775
153,17.485375167969785,0.6449155050511473,6.840104166841371,-8.267195880762301e-06,23.277112922754775
160,18.400653770412784,0.08821688750162582,6.840104166841371,-8.267195880762301e-06,23.277112922754775
176,20.492719147454643,0.580995861465286,6.840104166841371,-8.267195880762301e-06,23.277112922754775
191,22.45403043843247,0.43874003817953017,6.840096114340938,-2.1469545226231155e-07,23.27714032572672
207,24.546095815475482,0.6072693741516426,6.84009589964549,0.0,23.277141056344554
230,27.553439794974814,1.296430980236466,6.8401035597001965,-7.660054710108503e-06,23.277114988877543
260,31.476062376930464,0.7842652770875491,6.840112401484149,-1.6501838660458134e-05,23.277084900012085
283,34.483406356429796,1.6084713059935272,6.84008763244961,8.267195880762301e-06,23.277169190002336
306,37.49075033592913,1.4863196966921224,6.840079365253729,1.6534391761524603e-05,23.277197323728124
321,39.45206162690695,0.5051057408576571,6.840079365253729,1.6534391761524603e-05,23.277197323728124
344,42.459405606406285,1.1331854510512964,6.840095559129722,3.4051577146153056e-07,23.27714221513444
359,44.42071689738411,0.9538364156847767,6.84009589964549,0.0,23.277141056344554
383,47.55881496294863,0.8645681433798528,6.84009589964549,0.0,23.277141056344554
413,51.4814375449043,0.33381556372426796,6.840095923414424,-2.3768930930148555e-08,23.277140975457847
467,58.54215819243827,0.6541644343343468,6.840112434037252,-1.6534391761524603e-05,23.277084789233008
482,60.503469483402554,0.2685460226849538,6.840112434037252,-1.6534391761524603e-05,23.277084789233008
497,62.46478077439482,0.2322218047400072,6.840104292661692,-8.393016199958349e-06,23.277112494583843
528,66.51815744240155,0.7017867481351854,6.840104166841371,-8.267195880762301e-06,23.277112922754775
551,69.52550142190104,1.1358426126517231,6.84009589964549,0.0,23.277141056344554
581,73.4481240038569,1.0911828498699214,6.84009589964549,0.0,23.277141056344554
604,76.4554679833564,0.7337619028167531,6.84009589964549,0.0,23.277141056344554
620,78.54753336039953,0.9802409892283412,6.84009645795669,-5.583112010354411e-07,23.27713915638764
635,80.50884465137746,1.304120606023713,6.84009589964549,0.0,23.277141056344554
643,81.55487733989902,0.8927831558374377,6.84009589964549,0.0,23.277141056344554
658,83.51618863087695,1.1972248429349355,6.840104166841371,-8.267195880762301e-06,23.277112922754775
673,85.4774999218694,0.7655519656552692,6.840104166841371,-8.267195880762301e-06,23.277112922754775
719,91.49218788086826,1.48849601623602,6.8401040660817785,-8.166436282217924e-06,23.277113265643187
742,94.49953186035366,1.8626576842334968,6.840104166841371,-8.267195880762301e-06,23.277112922754775
780,99.4681871308308,1.374494588636989,6.84009589964549,0.0,23.277141056344554
803,102.47553111033037,1.529267654873741,6.84009589964549,0.0,23.277141056344554
841,107.44418638082175,1.2908346388967722,6.84009589964549,0.0,23.277141056344554
864,110.45153036030763,1.0988183068485937,6.84009589964549,0.0,23.277141056344554
902,115.42018563078464,1.018498679295904,6.84009589964549,0.0,23.277141056344554
918,117.51225100782777,1.0997458012813601,6.840095899645476,1.099954528617597e-14,23.2771410563446
941,120.51959498732725,1.1019619350672196,6.84010383950185,-7.939856364477616e-06,23.27711403670263
964,123.52693896682675,0.6046972201424405,6.840096287699126,-3.8805363335131706e-07,23.277139735781386
1001,128.36484015123898,0.898668733258752,6.84009589964549,0.0,23.277141056344554
1025,131.50293821680367,1.110593640068143,6.840096278914956,-3.7926946325065107e-07,23.277139765674292
1040,133.4642495077816,1.6919560429260097,6.840112434037252,-1.6534391761524603e-05,23.277084789233008
1055,135.42556079875953,1.6988397684395542,6.840112434037252,-1.6534391761524603e-05,23.277084789233008
1086,139.4789374667806,0.9424345493825551,6.840104175625541,-8.275980050862967e-06,23.27711289286194
1117,143.53231413480165,1.018977959586777,6.840095467154285,4.324911998918498e-07,23.277142528130852
1125,144.57834682332322,1.0010090558035798,6.840088445502062,7.454143427944567e-06,23.27716642314345
1132,145.49362542577978,1.1767072035648083,6.84009589964549,0.0,23.277141056344554
1155,148.50096940529332,0.7659260245195649,6.84009589964549,0.0,23.277141056344554
1193,153.46962467575665,1.1772177474919687,6.84009589964549,0.0,23.277141056344554
1208,155.43093596673515,1.1123565837051257,6.84009589964549,0.0,23.277141056344554
1224,157.5230013437782,1.060637471826645,6.840104166841371,-8.267195880762301e-06,23.277112922754775
1247,160.53034532327706,1.05890632025001,6.84009589964549,0.0,23.277141056344554
1262,162.491656614255,1.347518751667458,6.840104166841371,-8.267195880762301e-06,23.277112922754775
1285,165.4990005937545,1.7851603314613622,6.84009589964549,0.0,23.277141056344554
1286,165.62975467981968,1.6467070900312497,6.84009589964549,0.0,23.277141056344554
1308,168.50634457325398,1.2018788133039562,6.84009589964549,0.0,23.277141056344554
1331,171.51368855275348,1.0169414281019826,6.840104166841371,-8.267195880762301e-06,23.277112922754775
1362,175.5670652207878,0.7860397382815748,6.840111714252018,-1.5814606526825697e-05,23.277087238681585
1377,177.52837651175247,1.5184134807868246,6.840103766903269,-7.867257781922649e-06,23.27711428375816
1400,180.5357204912528,1.6319142820119419,6.840104166841371,-8.267195880762301e-06,23.277112922754775
1414,182.36627769616635,1.423963471097787,6.840104166841371,-8.267195880762301e-06,23.277112922754775
1431,184.58909715927462,0.9579895499488186,6.8400968015730825,-9.019275858988001e-07,23.2771379870465
1445,186.41965436418664,1.0335710117415753,6.840104166841371,-8.267195880762301e-06,23.277112922754775
1447,186.68116253631908,0.969613750596129,6.840102503791286,-6.604145789011732e-06,23.277118582173564
1461,188.5117197412289,0.8007035793913356,6.840096424109632,-5.244641473520373e-07,23.27713927157062
1476,190.47303103220682,0.9794159571957328,6.840104224454649,-8.324809157352685e-06,23.277112726694785
1507,194.52640770022788,1.6343447038813081,6.84008763244961,8.267195880762301e-06,23.277169190002336
1522,196.48771899120592,1.371161570557669,6.84008763244961,8.267195880762301e-06,23.277169190002336
1537,198.4490302821842,1.2483944993857234,6.84008763244961,8.267195880762301e-06,23.277169190002336
1560,201.45637426168324,1.4660825855751682,6.840087827768215,8.071877274423979e-06,23.277168525323116
1575,203.4176855526748,1.4797316600463253,6.8401036516756335,-7.752030138564726e-06,23.277114675881872
1607,207.60181630674742,1.4473155515082827,6.840104166841371,-8.267195880762301e-06,23.277112922754775
1621,209.43237351167403,1.662840372544749,6.840104166841371,-8.267195880762301e-06,23.277112922754775
1675,216.4930941591807,1.5261837468612998,6.84009589964549,0.0,23.277141056344554
1690,218.45440545015865,1.5211143680842665,6.84009589964549,0.0,23.277141056344554
1713,221.4617494296584,1.8992055059486026,6.840095899644069,1.4254216935183343e-12,23.277141056349386
1736,224.46909340915764,1.468161067736899,6.840095809478569,9.01669227311585e-08,23.277141363186473
1751,226.4304047001494,1.3833529305612873,6.840095899645476,1.691499841597481e-14,23.2771410563446
1768,228.6532241632439,1.2640088635019093,6.84009589964549,0.0,23.277141056344554
1775,229.56850276570154,1.3885145500121432,6.84009589964549,0.0,23.277141056344554
1789,231.39905997061416,1.3709261123904335,6.84009589964549,0.0,23.277141056344554
1812,234.4064039501125,1.9596505628431955,6.84009589964549,0.0,23.277141056344554
1828,236.49846932716991,1.8923638901172468,6.840087785139161,8.114506335226934e-06,23.277168670391966
1851,239.5058133066551,1.6643513704422372,6.84009589964549,0.0,23.277141056344554
1904,246.43577986811047,1.5668554499869636,6.84009589964549,0.0,23.277141056344554
1927,249.44312384761005,1.051698201706439,6.840096204507859,-3.048623749870072e-07,23.277140018884825
1929,249.70463201973985,0.9679098059835791,6.84009589964549,0.0,23.277141056344554
1958,253.49650051562992,1.7066901200982998,6.840087496036617,8.403608875760526e-06,23.27716965422276
1973,255.4578118066075,1.9363235352882742,6.840087449015471,8.450630021626856e-06,23.277169814238142
2003,259.3804343885622,1.6762228022411594,6.840080188382146,1.5711263348934493e-05,23.277194522573453
2019,261.4724997656049,1.9761834614748235,6.8400875910078724,8.308637610971141e-06,23.277169331030695
2034,263.4338110565824,1.88974481518397,6.84009589964549,0.0,23.277141056344554
2080,269.44849901558007,1.8705498308196356,6.840095639220678,2.6042480848242367e-07,23.277141942581444
2090,270.7560398762358,1.1178066532164426,6.84009589964549,0.0,23.277141056344554
2103,272.45584299507925,1.6384126112445985,6.840112034615871,-1.613497037868221e-05,23.277086148474684
2119,274.5479083721216,1.4513555772490316,6.840111872625442,-1.597297994709779e-05,23.277086699732504
2141,277.424498265569,2.2820527739538523,6.840112434037252,-1.6534391761524603e-05,23.277084789233008
2179,282.39315353603286,1.7526205227622094,6.840104884818103,-8.985172609786601e-06,23.27711047945518
2202,285.40049751554386,1.8395445846335794,6.84009589964549,0.0,23.277141056344554
2233,289.4538741835648,1.8994013810331691,6.840104166841371,-8.267195880762301e-06,23.277112922754775
2251,291.80744773272363,1.3585455367268187,6.840104166841371,-8.267195880762301e-06,23.277112922754775
2271,294.4225294540278,1.8173593787082618,6.840104166841371,-8.267195880762301e-06,23.277112922754775
2287,296.51459483106964,1.8192472738968033,6.840096185647738,-2.8600224506861696e-07,23.27714008306662
2333,302.5292827900673,1.9962177261971936,6.840103759410894,-7.85976540157123e-06,23.277114309254976
2348,304.490594081045,1.9581439235060385,6.84009589964549,0.0,23.277141056344554
2363,306.45190537202274,1.8357480346727315,6.84009589964549,0.0,23.277141056344554
2386,309.4592493515212,2.034097982452776,6.840095899645149,3.339832863525111e-13,23.277141056345712
2411,312.72810150315036,1.0502558249249436,6.84009589964549,0.0,23.277141056344554
2439,316.3892159129883,1.581049962524543,6.84009589964549,0.0,23.277141056344554
2463,319.52731397853904,1.4982381522761907,6.84009589964549,0.0,23.277141056344554
2494,323.5806906465592,1.3552089356724901,6.840103334412078,-7.434766582142643e-06,23.277115755541026
2539,329.46462451949196,1.484821306359686,6.840095772533388,1.2711210896867652e-07,23.277141488912523
2562,332.471968499005,1.2936949024422848,6.84009589964549,0.0,23.277141056344554
2572,333.7795093596466,1.0131664650641239,6.84009589964549,0.0,23.277141056344554
2577,334.43327978998195,1.1670606869149567,6.84009589964549,0.0,23.277141056344554
2593,336.52534516701076,1.581011038230873,6.840088007326983,7.89231850268452e-06,23.277167914275466
2616,339.53268914651034,1.332996713302925,6.840103731249883,-7.831604385623292e-06,23.27711440508789
2631,341.4940004374871,1.5478685187684673,6.84009589964549,0.0,23.277141056344554
2646,343.4553117284646,1.526471707893119,6.84009589964549,0.0,23.277141056344554
2661,345.416623019443,1.229263357457378,6.84009589964549,0.0,23.277141056344554
2700,350.51603237599767,1.0044888768012714,6.840104207016353,-8.307370855984184e-06,23.277112786037915
2715,352.47734366696113,0.9220513438651243,6.840104166841371,-8.267195880762301e-06,23.277112922754775
2733,354.83091721613414,1.180963599302682,6.840092998544122,2.9011013638667197e-06,23.277150928921692
2738,355.48468764646,1.7640829604005848,6.840087671203307,8.228442189103941e-06,23.277169058121515
2769,359.53806431448015,1.5326666509757139,6.84009589964549,0.0,23.277141056344554
2784,361.4993756054719,1.6975008006558414,6.84009589964549,0.0,23.277141056344554
2799,363.46068689643516,2.081559811697859,6.84009589964549,0.0,23.277141056344554
2822,366.468030875934,1.7014535899738017,6.84009589964549,0.0,23.277141056344554
2845,369.47537485543285,1.5686574446451393,6.84009589964549,0.0,23.277141056344554
2868,372.48271883493175,1.6472846675766168,6.840095877168352,2.2477141101715798e-08,23.277141132835222
2891,375.49006281443053,1.7059112666456084,6.84009589964549,0.0,23.277141056344554
2894,375.88232507262603,1.6367596666510766,6.84009589964549,0.0,23.277141056344554
2914,378.4974067939296,1.0990839229198672,6.840095899644126,1.359520347509125e-12,23.277141056349194
2929,380.45871808490716,1.4056635131310027,6.840087808389711,8.091255782302073e-06,23.277168591269156
2952,383.46606206442004,1.9328924266245908,6.840104167423348,-8.267777857892978e-06,23.27711292077429
2982,387.38868464636073,1.5488540254353935,6.840112434037252,-1.6534391761524603e-05,23.277084789233008
3014,391.5728154004461,2.0158577665271147,6.840110899391064,-1.4999745568738439e-05,23.27709001167603
3028,393.4033726053584,2.3063665644352405,6.84009589964549,0.0,23.277141056344554
3052,396.5414706709224,2.0417048242609748,6.840095391455407,5.081900775915303e-07,23.277142785737432
3055,396.9337329291179,1.9181956386557144,6.840092148546489,3.751099002723895e-06,23.27715382150307
3066,398.37202787583476,1.816934082934283,6.84008763244961,8.267195880762301e-06,23.277169190002336
3105,403.4714372323763,1.5056603091157394,6.84009589964549,0.0,23.277141056344554
3121,405.56350260942014,1.6780645694787604,6.84009589964549,0.0,23.277141056344554
3151,409.48612519137396,2.409543034933558,6.84009589964549,0.0,23.277141056344554
3182,413.53950185939414,1.1427463473101716,6.84009589964549,0.0,23.277141056344554
3205,416.54684583890656,1.5611578315551837,6.84008763244961,8.267195880762301e-06,23.277169190002336
3215,417.8543866995501,1.3646801912116393,6.840090727577788,5.172067700320607e-06,23.277158657127096
3220,418.50815712988464,1.6813985728747567,6.84009589964549,0.0,23.277141056344554
3235,420.469468420848,1.6006528865815257,6.84009589964549,0.0,23.277141056344554
3258,423.4768124003469,1.549691005753826,6.84009589964549,0.0,23.277141056344554
3273,425.43812369132496,1.4271568657557565,6.84009589964549,0.0,23.277141056344554
3296,428.4454676708372,1.5829596169968112,6.84009589964549,0.0,23.277141056344554
3320,431.5835657363872,1.9808451745651925,6.84009589964549,0.0,23.277141056344554
3342,434.4601556298351,2.051333422518541,6.84009589964549,0.0,23.277141056344554
3366,437.59825369538487,2.0807425597968865,6.84009589964549,0.0,23.277141056344554
3376,438.90579455603654,1.9553375814535805,6.84009589964549,0.0,23.277141056344554
3388,440.47484358883304,1.8448146636547629,6.84009589964549,0.0,23.277141056344554
3403,442.43615487979605,1.6338878827972694,6.840111346608666,-1.5446963170561687e-05,23.277088489782038
3426,445.4434988592949,2.107884934135701,6.840112695568536,-1.6795923041236053e-05,23.277083899235116
3442,447.53556423633756,2.4451168270708026,6.840112434037252,-1.6534391761524603e-05,23.277084789233008
3457,449.49687552731507,2.3308428241786188,6.840112434037252,-1.6534391761524603e-05,23.277084789233008
3488,453.55025219533525,2.4732451581065966,6.840103586052706,-7.68640722071825e-06,23.277114899199017
3510,456.4268420887689,2.4344033038630886,6.84009589964549,0.0,23.277141056344554
3533,459.43418606826776,2.759339586268897,6.84009589964549,0.0,23.277141056344554
3537,459.95720241252843,2.6357322173731355,6.84009589964549,0.0,23.277141056344554
3564,463.4875627363024,2.09618596730507,6.84009589964549,0.0,23.277141056344554
3580,465.5796281133306,2.056900083440561,6.840088456094733,7.443550752473343e-06,23.277166387096052
3603,468.586972092831,2.0281477835761996,6.840095015286252,8.843592453501856e-07,23.277144065857534
3617,470.4175292977427,2.0520173598160074,6.840095383187958,5.16457532223381e-07,23.277142813871922
3640,473.4248732772544,2.441118573869982,6.840112434037252,-1.6534391761524603e-05,23.277084789233008
3656,475.51693865429735,2.67348524812982,6.840112434037252,-1.6534391761524603e-05,23.277084789233008
3686,479.4395612362523,2.564574678131665,6.8401127683524265,-1.6868706942564304e-05,23.27708365154962
3698,481.0086102690203,2.441788122981372,6.840108063912609,-1.2164267122797146e-05,23.277099660893057
3717,483.4929379042585,2.9228351214041357,6.840087739487004,8.160158487230582e-06,23.277168825748596
3740,486.50028188375734,2.6668280925776386,6.84009589964549,0.0,23.277141056344554
3785,492.38421575668985,2.418174998069952,6.84009589964549,0.0,23.277141056344554
3801,494.4762811337325,2.6273851788206843,6.84009589964549,0.0,23.277141056344554
3816,496.43759242472396,2.5951615568016635,6.84009589964549,0.0,23.277141056344554
3839,499.4449364042089,2.698801888895584,6.84009589964549,0.0,23.277141056344554
3854,501.4062476951864,2.0793210879092032,6.84009589964549,0.0,23.277141056344554
3859,502.0600181255206,2.0232270467785685,6.840091104522031,4.795123458156046e-06,23.277157374367725
3870,503.49831307222905,2.3670680941734665,6.84009589964549,0.0,23.277141056344554
3893,506.50565705174205,2.9341655821893946,6.84009589964549,0.0,23.277141056344554
3908,508.4669683427198,2.8804304824214357,6.84009589964549,0.0,23.277141056344554
3923,510.4282796336829,2.993625308117826,6.84009589964549,0.0,23.277141056344554
3962,515.5276889902244,2.411010158106332,6.84009589964549,0.0,23.277141056344554
3985,518.535032969737,2.785439967700084,6.84009589964549,0.0,23.277141056344554
4019,522.9806718959389,2.168635560789319,6.84009589964549,0.0,23.277141056344554
4038,525.4649995311773,2.5429776562112294,6.84009589964549,0.0,23.277141056344554
4069,529.5183761991979,2.302334218245232,6.840096176756646,-2.7711115807084545e-07,23.27714011332339
4099,533.4409987811523,2.163635328890878,6.840103844410649,-7.944765165113896e-06,23.277114019997818
4122,536.4483427606511,2.3394906267796642,6.840095899645476,1.0797034291350471e-14,23.2771410563446
4138,538.5404081376938,2.2223986083739145,6.840103667435457,-7.76778997350147e-06,23.277114622250636
4153,540.5017194286717,2.679866641057335,6.840104166841371,-8.267195880762301e-06,23.277112922754775
4176,543.5090634081702,2.7187805094925004,6.84009589964549,0.0,23.277141056344554
4180,544.0320797524308,2.554595457082596,6.84009589964549,0.0,23.277141056344554
4191,545.4703746991477,2.744391762118173,6.84009589964549,0.0,23.277141056344554
4214,548.4777186786465,2.512060059959629,6.84009589964549,0.0,23.277141056344554
4245,552.5310953466675,2.254995831186078,6.840104166841371,-8.267195880762301e-06,23.277112922754775
4268,555.5384393261655,3.3830203713554714,6.84009589964549,0.0,23.277141056344554
4306,560.5070945966419,2.7256006925804033,6.84009589964549,0.0,23.277141056344554
4336,564.4297171785976,3.274092648122672,6.84009589964549,0.0,23.277141056344554
4341,565.0834876089315,2.6967321523237637,6.84009589964549,0.0,23.277141056344554
4382,570.4444051375951,2.823200916144229,6.840087926719306,7.972926181061835e-06,23.277168188587503
4397,572.4057164285721,2.9819947759722103,6.84009589964549,0.0,23.277141056344554
4421,575.5438144941497,3.0547606731324133,6.84009589964549,0.0,23.277141056344554
4436,577.5051257851136,3.1386622259461436,6.840087674204511,8.225440979003906e-06,23.277169047908263
4474,582.4737810555899,2.7259517474490007,6.84009589964549,0.0,23.277141056344554
4489,584.4350923465674,3.120615400685167,6.84009589964549,0.0,23.277141056344554
4502,586.1348954654242,2.451085144636328,6.84009589964549,0.0,23.277141056344554
4520,588.4884690145876,2.7269935979020126,6.84009589964549,0.0,23.277141056344554
4566,594.5031569735853,3.4245916877273963,6.84009589964549,0.0,23.277141056344554
4589,597.5105009530846,3.3248241580044233,6.840095899569775,7.572064592050021e-11,23.277141056602215
4604,599.4718122440618,3.099406223877965,6.84009589964549,0.0,23.277141056344554
4627,602.479156223575,3.3942186911059173,6.840120680306143,-2.4780660647433972e-05,23.277056726994175
4650,605.4865002030593,2.88349298438948,6.840112434037252,-1.6534391761524603e-05,23.277084789233008
4663,607.1863033219065,2.6005855347633973,6.840112434037252,-1.6534391761524603e-05,23.277084789233008
4665,607.4478114940368,2.6260885270901797,6.840112434037252,-1.6534391761524603e-05,23.277084789233008
4688,610.4551554735499,3.03332662454776,6.840112434037252,-1.6534391761524603e-05,23.277084789233008
4704,612.5472208505784,2.4870187238105683,6.840095899718349,-7.285271699855381e-11,23.27714105609661
4734,616.4698434325334,3.075503324253994,6.84009589964549,0.0,23.277141056344554
4757,619.4771874120322,2.6677984890337036,6.84009589964549,0.0,23.277141056344554
4795,624.4458426825086,2.8059237215886794,6.84009589964549,0.0,23.277141056344554
4811,626.5379080595512,2.166040013283074,6.84009589964549,0.0,23.277141056344554
4823,628.1069570923332,2.0119500003854145,6.840095899645277,2.1383030764986595e-13,23.27714105634528
4834,629.5452520390501,2.230998431648343,6.84009589964549,0.0,23.277141056344554
4849,631.5065633300418,2.680495311834832,6.84009589964549,0.0,23.277141056344554
4864,633.4678746210051,2.986608763432639,6.84009589964549,0.0,23.277141056344554
4879,635.4291859119826,2.1172747310212436,6.84009589964549,0.0,23.277141056344554
4895,637.5212512890392,1.663330153616118,6.840087973482099,7.926163393902563e-06,23.277168029451335
4917,640.3978411824589,2.5010712250625438,6.840088311672645,7.587972842972479e-06,23.277166878571727
4941,643.5359392480367,1.9997846171999942,6.8400880949059655,7.804739528795229e-06,23.277167616239733
4964,646.5432832275227,1.9160299689741238,6.84009589964549,0.0,23.277141056344554
4984,649.158364948835,1.5350562744311937,6.84009855866546,-2.659019970027719e-06,23.27713200758855
4987,649.5506272070342,1.7794691355884646,6.84009589964549,0.0,23.277141056344554
5047,657.3958723709306,1.75865552486536,6.8400952041458964,6.954995883464663e-07,23.277143423159877
5070,660.4032163504306,2.0425856642778073,6.840088267235075,7.632410409477062e-06,23.277167029795027
5094,663.5413144159935,2.0530370440283927,6.840120701228344,-2.4801582846485165e-05,23.27705665579554
5117,666.5486583954923,1.1568710944893532,6.840112434037252,-1.6534391761524603e-05,23.277084789233008
5145,670.209772805317,0.8170885557823151,6.840112434037252,-1.6534391761524603e-05,23.277084789233008
5162,672.4325922684249,1.370344200535112,6.840096683503177,-7.838576811890564e-07,23.277138388843376
5192,676.3552148503926,0.7663144568431307,6.84008866407288,7.2355726059964126e-06,23.277165679335944
5224,680.5393456044652,1.358063679058968,6.84009589964549,0.0,23.277141056344554
5254,684.4619681864202,1.2590374749681217,6.84009589964549,0.0,23.277141056344554
5269,686.4232794774115,1.010332829546142,6.84009589964549,0.0,23.277141056344554
5292,689.4306234568973,0.7054861417089855,6.84009589964549,0.0,23.277141056344554
5306,691.2611806618089,0.5395682317994596,6.840094090623154,1.809022331170543e-06,23.277147212527133
5315,692.4379674364094,1.1016605183898616,6.84009589964549,0.0,23.277141056344554
5331,694.530032813452,1.0816497829930587,6.8400958996451635,3.239962961322215e-13,23.277141056345663
5369,699.4986880839147,0.4502996947163202,6.84009585867102,4.097447108746914e-08,23.27714119578244
5384,701.4599993748923,0.4119386212131908,6.840087797798688,8.101846795410231e-06,23.27716862731095
5407,704.4673433544051,0.248987402374253,6.840112329403269,-1.6429757783192842e-05,23.277085145305243
5431,707.6054414199548,0.01805795382040624,6.840112434037252,-1.6534391761524603e-05,23.277084789233008
5453,710.482031313403,0.6476217049724058,6.840112434037252,-1.6534391761524603e-05,23.277084789233008
5467,712.3125885183008,0.06980155233256904,6.840105550864877,-9.651219392504257e-06,23.277108212875493
5491,715.4506865838648,0.5005333695029064,6.84009589964549,0.0,23.277141056344554
5521,719.3733091658198,0.31274425709646275,6.84009589964549,0.0,23.277141056344554
5545,722.5114072313838,-0.144437300588487,6.840095639998211,2.596472775114104e-07,23.27714193993547
5590,728.3953411043176,-0.16288740742553776,6.840088332341281,7.567304207250485e-06,23.277166808235307
5613,731.4026850838286,-0.1034310001596135,6.840095263696213,6.359492797216118e-07,23.277143220507547
5627,733.2332422887384,-0.4367704508756993,6.840095899645235,2.5690120153722685e-13,23.27714105634542
5644,735.4560617518354,0.1884271707058996,6.84009589964549,0.0,23.277141056344554
5675,739.5094384198696,0.351292391071478,6.840087875822789,8.023822697242427e-06,23.27716836179095
5698,742.516782399355,-0.183696298279008,6.840112434037252,-1.6534391761524603e-05,23.277084789233008
5713,744.4780936903319,0.09802602082981493,6.840112434037252,-1.6534391761524603e-05,23.277084789233008
5728,746.43940498131,-0.49038644407453547,6.840104502448341,-8.602802851906757e-06,23.277111780672616
5744,748.5314703583529,-0.2820106276546423,6.840112434037252,-1.6534391761524603e-05,23.277084789233008
5767,751.5388143378509,-0.44427298121380865,6.840103680611719,-7.78096622899752e-06,23.27711457741135
5788,754.2846501452194,-0.9227196176812772,6.84009589964549,0.0,23.277141056344554
5813,757.5535022968486,-0.4331618066306727,6.84009589964549,0.0,23.277141056344554
5828,759.5148135878261,-0.5911769122360808,6.84009589964549,0.0,23.277141056344554
5843,761.4761248788036,-0.04084527806778704,6.84009589964549,0.0,23.277141056344554
5874,765.5295015468245,-0.379831050760602,6.84009589964549,0.0,23.277141056344554
5897,768.5368455263226,-0.45646204050624634,6.84009589964549,0.0,23.277141056344554
5935,773.505500796799,-0.43998107858090385,6.8401204497229315,-2.4550077441387803e-05,23.277057511673117
5949,775.3360580017113,-0.11238098698007304,6.840112434037252,-1.6534391761524603e-05,23.277084789233008
5950,775.4668120877765,-0.00973468722714188,6.840112434037252,-1.6534391761524603e-05,23.277084789233008
5980,779.3894346697329,-0.3759236761414363,6.840104915562691,-9.01591720594405e-06,23.277110374830304
5996,781.4815000467742,-0.09797780601648283,6.8401041544401835,-8.25479470009604e-06,23.27711296495645
6011,783.4428113377522,-0.4126870534571051,6.84009589964549,0.0,23.277141056344554
6050,788.5422206943068,-0.6287253761016635,6.84009589964549,0.0,23.277141056344554
6072,791.4188105877278,-0.1898321824911413,6.84009589964549,0.0,23.277141056344554
6095,794.4261545672395,-1.2983827983369083,6.84009589964549,0.0,23.277141056344554
6110,796.3874658582164,-0.9443124300622254,6.840095861754449,3.7891044592226325e-08,23.277141185289402
6111,796.5182199442824,-0.9251499477536893,6.840095859486567,4.015892239774728e-08,23.2771411930071
6126,798.4795312352459,-1.2941055498560492,6.840104162966,-8.263320510871919e-06,23.2771129359428
6149,801.4868752147447,-1.2185257313907154,6.8400960133229916,-1.1367749434168798e-07,23.277140669495125
6172,804.4942191942436,-0.9815675298234163,6.840112434036143,-1.6534390649348364e-05,23.277084789236778
6202,808.4168417761986,-0.8135699920932545,6.840112434037252,-1.6534391761524603e-05,23.277084789233008
6249,814.5622838212614,-1.3959503134937428,6.84009589964549,0.0,23.277141056344554
6264,816.5235951122396,-1.2199311964185493,6.84009589964549,0.0,23.277141056344554
6271,817.4388737147091,-1.3094352024393368,6.84009589964549,0.0,23.277141056344554
6286,819.4001850056726,-1.0304389178114728,6.84009589964549,0.0,23.277141056344554
6317,823.453561673707,-0.8098100261152282,6.84009589964549,0.0,23.277141056344554
6348,827.5069383417272,-1.004721984416372,6.8400956769409476,2.227045477978803e-07,23.27714181421773
6371,830.5142823212118,-1.1218108038387542,6.84009589964549,0.0,23.277141056344554
6386,832.4755936121893,-0.39539846580909865,6.84009589964549,0.0,23.277141056344554
6417,836.5289702802095,-1.2233988010661458,6.84009589964549,0.0,23.277141056344554
6431,838.3595274851218,-1.3724185513937759,6.84009589964549,0.0,23.277141056344554
6455,841.4976255507001,-0.5056662253960483,6.84009589964549,0.0,23.277141056344554
6470,843.4589368416633,-1.027444938932561,6.84009589964549,0.0,23.277141056344554
6485,845.4202481326545,-1.088085731704317,6.84009589964549,0.0,23.277141056344554
6501,847.5123135096835,-0.8815588202061645,6.84009589964549,0.0,23.277141056344554
6516,849.473624800661,-0.9052926490389351,6.840087685154629,8.214490859201987e-06,23.277169010644453
6539,852.4809687801599,-1.4513012840880202,6.840112434037252,-1.6534391761524603e-05,23.277084789233008
6569,856.4035913621149,-1.241034040572989,6.840112434037252,-1.6534391761524603e-05,23.277084789233008
6592,859.4109353416137,-0.7895680120416547,6.840113043879427,-1.7144233934421297e-05,23.277082713924028
6608,861.5030007186567,-1.0946072631730344,6.840112053734359,-1.615408886815542e-05,23.277086083413955
6623,863.4643120096341,-1.2629561511911058,6.84009589964549,0.0,23.277141056344554
6646,866.4716559891327,-1.298499338082845,6.84009585823911,4.1406385666905436e-08,23.277141197252252
6662,868.5637213661887,-1.550775557163048,6.84009659178642,-6.921409337310507e-07,23.277138700959387
6685,871.5710653456756,-1.907098823904529,6.84009589964549,0.0,23.277141056344554
6715,875.4936879276293,-1.3976519207976212,6.84009589964549,0.0,23.277141056344554
6730,877.4549992186068,-1.3257579064705223,6.84009589964549,0.0,23.277141056344554
6753,880.4623431981199,-2.178952393167188,6.84009589964549,0.0,23.277141056344554
6761,881.5083758866269,-2.0345449032926215,6.84009589964549,0.0,23.277141056344554
6784,884.5157198661398,-1.559613196016349,6.840095604342366,2.953031302504015e-07,23.27714206127385
6806,887.3923097595607,-1.2520717567076025,6.84009589964549,0.0,23.277141056344554
6830,890.5304078251373,-1.6238791212913783,6.84008763244961,8.267195880762301e-06,23.277169190002336
6868,895.4990630956,-1.7087877977533565,6.84009589964549,0.0,23.277141056344554
6883,897.4603743865777,-1.0356875750758725,6.84009589964549,0.0,23.277141056344554
6906,900.4677183660762,-1.8304810576599002,6.84009589964549,0.0,23.277141056344554
6914,901.5137510545975,-2.0893940066436314,6.84009589964549,0.0,23.277141056344554
6944,905.4363736365525,-1.39492519767602,6.84009589964549,0.0,23.277141056344554
6959,907.3976849275433,-1.6898248338633322,6.840096580160321,-6.805148278945771e-07,23.277138740523494
6998,912.4970942840717,-1.5387943747309878,6.840104307449394,-8.407803905624147e-06,23.277112444260784
7013,914.4584055750494,-1.8294685317935033,6.840104344465033,-8.444819548518841e-06,23.27711231829528
7044,918.5117822430697,-1.4372024609780867,6.840112434037252,-1.6534391761524603e-05,23.277084789233008
7066,921.3883721365029,-2.161043298588092,6.840104962275859,-9.062630365595269e-06,23.2771102158638
7075,922.5651589110906,-2.393833721208534,6.840095157421089,7.422243949081829e-07,23.277143582166442
7090,924.5264702020676,-1.7368545593217355,6.84009589964549,0.0,23.277141056344554
7105,926.4877814930444,-1.6117113011606325,6.84009589964549,0.0,23.277141056344554
7120,928.4490927840219,-1.4720900941426494,6.84009589964549,0.0,23.277141056344554
7135,930.4104040750004,-1.8389688182580517,6.84009589964549,0.0,23.277141056344554
7166,934.4637807430196,-1.3439325425453421,6.84009589964549,0.0,23.277141056344554
7204,939.4324360134959,-1.9721093749026926,6.84009589964549,0.0,23.277141056344554
7220,941.5245013905525,-2.160936538991324,6.840104494846329,-8.595200842897658e-06,23.27711180654252
7235,943.4858126815161,-2.2948080276958183,6.840120653178559,-2.475353306544676e-05,23.27705681930984
7251,945.5778780585588,-1.8474993227363532,6.840112429950366,-1.65303048728044e-05,23.277084803140788
7265,947.4084352634711,-1.7914417726350915,6.840112431049079,-1.653140358298225e-05,23.27708479940184
7281,949.5005006405138,-2.2823861634983116,6.840112434037252,-1.6534391761524603e-05,23.277084789233008
7311,953.4231232224696,-2.0694901500604743,6.84009589964549,0.0,23.277141056344554
7334,956.4304672019676,-1.9085631645016852,6.840096309142837,-4.094973437017315e-07,23.27713966280752
7349,958.3917784929585,-2.124566621195447,6.84009589964549,0.0,23.277141056344554
7380,962.4451551609794,-1.6441369532455186,6.84009589964549,0.0,23.277141056344554
7396,964.5372205380218,-2.2494953291015185,6.84009589964549,0.0,23.277141056344554
7411,966.4985318289855,-1.6914240989045277,6.84009589964549,0.0,23.277141056344554
7434,969.5058758084847,-2.163244723833768,6.84009589964549,0.0,23.277141056344554
7457,972.5132197879832,-1.9035615447063545,6.84009589964549,0.0,23.277141056344554
7472,974.4745310789751,-2.120571870614179,6.8400958581190565,4.152643443335888e-08,23.277141197660796
7495,976.4918750584543,-2.393030415632714,6.84009589964549,0.0,23.277141056344554
7511,977.5209394043325,-2.257349657530988,6.84009589964549,0.0,23.277141056344554
7533,979.5005303289242,-1.6096275479534408,6.782397953706521,0.057697945938975884,23.475159992338828
7549,981.5925957059669,-1.9392618756998568,6.712662647734518,0.12743325191097218,23.719034524803227
7557,982.6386283944914,-2.1996733474316077,6.677790313279033,0.16230558636646045,23.8428985675638
7579,985.5152182879219,-2.000333043216821,6.58191718312851,0.25817871651697644,24.19019757694563
7602,988.522562267421,-1.9041921264446677,6.4816403587604725,0.3584555408850116,24.56444175890999
7617,990.4838735583996,-1.9419497468959996,6.416255327204155,0.4238405724413357,24.814766398074486
7641,993.6219716239887,-1.7313109639365045,6.311668137681835,0.5284277619636494,25.225958276293344
7664,996.6293156034611,-1.519663035168881,6.211441058909983,0.628654840735503,25.6330013574841
7686,999.5059054969232,-1.9038281094120144,6.115568734289255,0.7245271653562299,26.034843857163548
7710,1002.6440035624588,-2.3141180261782366,6.0109634456505034,0.8291324539949827,26.487913049975568
7718,1003.6900362509801,-2.308186570434337,5.976081012269361,0.8640148873761329,26.64252321347139
7732,1005.5205934559214,-2.100263132601746,5.915070927470111,0.9250249721753736,26.91732340106865
7748,1007.6126588329352,-1.8990009518864308,5.845311675523476,0.9947842241220156,27.23856073606432
7762,1009.4432160378475,-1.8105022000931408,5.784285410139162,1.055810489506326,27.5259372256912
7778,1011.5352814149192,-1.9827684258646256,5.714557184406004,1.1255387152394798,27.86180485330498
7793,1013.4965927058686,-1.672207758076652,5.649196791467759,1.190899108177735,28.184161921115255
7816,1016.50393668537,-2.5351902701995037,5.548983840496106,1.2911120591493876,28.693159265127218
7831,1018.4652479763492,-2.4451209547501023,5.483605673068652,1.3564902265768346,29.035252822231648
7854,1021.4725919558507,-2.99724616184761,5.383323470720157,1.4567724289253279,29.57613042592676
7879,1024.7414441074827,-2.783527974229725,5.274365255953725,1.5657306436917584,30.187116244034534
7885,1025.5259686238744,-2.6295181194647546,5.248201370514607,1.5918945291308846,30.33760823079091
7908,1028.533312603405,-2.4335119724777785,5.147980122399076,1.6921157772464177,30.928222974717492
7924,1030.6253779804204,-2.1255107980092682,5.078245756048162,1.7618501435973264,31.352928696951004
7961,1035.4632791648378,-1.4307268213965485,4.916999340697586,1.9230965589479105,32.3811060491994
7977,1037.555344541881,-1.363479590360156,4.847229923816585,1.9928659758289013,32.84718893004522
8007,1041.4779671238402,-1.2984479530954185,4.7164852308427925,2.1236106688026974,33.75773893105593
8038,1045.5313437918624,-1.9419658278340448,4.5813805362366224,2.2587153634088657,34.753253050173754
8039,1045.6620978779315,-1.9855686717712244,4.577021883812449,2.263074015833035,34.78634822745285
8061,1048.5386877713638,-1.633078327662503,4.48112708338077,2.3589688162647198,35.53076583912696
8099,1053.5073430418445,-1.3873432333510918,4.315481344774625,2.524614554870869,36.894581247062995
8115,1055.599408418891,-1.0773119842599563,4.245737543369245,2.5943583562762393,37.5006404584828
8130,1057.5607197098682,-1.1511884732977946,4.180382906921977,2.6597129927235126,38.086912285316096
8153,1060.5680636893696,-1.1037529796371643,4.0801475009868255,2.759948398658662,39.02257873188741
8200,1066.713505734443,0.4345417478351763,3.875319597354647,2.9647763022908444,41.08509584697393
8352,1085.8411625363228,84.22928555083823,3.240003491688867,3.6000924079566214,49.14126713239405
8361,1086.0949135909566,82.07990243560978,3.2399784017302977,3.6001174979151926,49.14164767578154
8420,1093.8094046688013,70.48554745617432,3.23997177893321,3.6001241207122803,49.141748125780275
8435,1095.7707159597805,70.17035190542536,3.239979378539388,3.6001165211061017,49.14163286025262
8466,1099.8240926278042,69.35471461537688,3.239988468233747,3.600107431411743,49.14149499481657
8482,1101.9161580048487,68.7835681194926,3.239980592202386,3.6001153074431014,49.14161445230858
8520,1106.88481327533,67.99760893956659,3.2400051261738128,3.6000907734716803,49.14124234210569
8522,1107.1463214474684,67.93083928251914,3.2400073083680496,3.6000885912774416,49.14120924473102
8535,1108.846124566309,67.99979976479898,3.2400132637659738,3.6000826358795166,49.141118919342915
8550,1110.8074358572894,67.95294281508244,3.240004919115705,3.600090980529785,49.141245482561615
8574,1113.9455339228812,67.55044666365369,3.240005632866371,3.600090266779113,49.14123465708764
8596,1116.8221238162919,67.03688009903898,3.240004919115705,3.600090980529785,49.141245482561615
8612,1118.9141891933368,67.17203697353791,3.240004919115705,3.600090980529785,49.141245482561615
8627,1120.875500484315,67.32251678993686,3.240005048461825,3.6000908511836642,49.14124352076547
8657,1124.7981230662729,67.44229001134427,3.2400054354570784,3.6000904641884137,49.14123765119878
8673,1126.8901884433174,66.62569287725658,3.2399887129482607,3.600107186697227,49.141491283187264
8683,1128.1977293039702,66.53991399492313,3.239993836753456,3.60010206289204,49.141413569635624
8688,1128.8514997342966,66.70701770095336,3.2399885371388706,3.6001073625066202,49.14149394972004
8734,1134.8661876932995,66.49087824712896,3.2399965744654367,3.6000993251800537,49.14137204643226
8749,1136.8274989842787,66.42593332907954,3.2400127213467584,3.6000831782987355,49.14112714618936
8772,1139.8348429637801,66.48490648022114,3.240004919115705,3.600090980529785,49.141245482561615
8803,1143.8882196318038,66.25426592141338,3.240004919115705,3.600090980529785,49.141245482561615
8819,1145.9802850088483,66.0392533049611,3.240004919115705,3.600090980529785,49.141245482561615
8843,1149.1183830744367,65.70287562926214,3.2400070752321,3.6000888244133935,49.141212780705544
8871,1152.7794974842698,65.44335099456053,3.240004919115705,3.600090980529785,49.141245482561615
8887,1154.8715628613163,65.07894973304535,3.240004919115705,3.600090980529785,49.141245482561615
8909,1157.7481527547236,65.70598070056452,3.2399819635693063,3.6001139360761827,49.14159365244449
8963,1164.8088734022763,65.9422813479184,3.239988468233747,3.600107431411743,49.14149499481657
8979,1166.9009387793212,65.90336290468785,3.240004919115705,3.600090980529785,49.141245482561615
9004,1170.1697909309344,65.49360296619682,3.2400106786689946,3.6000852209764918,49.14115812741063
9025,1172.9156267382962,65.37206837528893,3.2400132637659738,3.6000826358795166,49.141118919342915
9048,1175.9229707177994,65.29600711327656,3.2399960640102137,3.600099835635282,49.14137978856204
9070,1178.7995606112338,65.35186044574779,3.239988468233747,3.600107431411743,49.14149499481657
9086,1180.8916259882783,65.37365615650658,3.239988468233747,3.600107431411743,49.14149499481657
9124,1185.860281258759,65.11940295085533,3.2399965768124446,3.6000993228330476,49.141372010834935
9147,1188.8676252382604,65.48926253881909,3.240004919115705,3.600090980529785,49.141245482561615
9165,1191.2211987874355,65.0954227166773,3.240004919115705,3.600090980529785,49.141245482561615
9170,1191.8749692177619,65.42691197447826,3.240004919115705,3.600090980529785,49.141245482561615
9193,1194.8823131972633,65.42935830017277,3.240004919115705,3.600090980529785,49.141245482561615
9216,1197.889657176793,65.82376652329107,3.239996334057494,3.600099565588,49.14137569272531
9239,1200.8970011562662,65.09770356826782,3.2399804323451917,3.600115467300303,49.141616876903655
9269,1204.8196237382258,64.68846556557624,3.239988468233747,3.600107431411743,49.14149499481657
9300,1208.8730004062488,64.45819010611308,3.240013155282128,3.6000827443633603,49.141120564712025
9323,1211.8803443857782,64.50731449263375,3.240004919115705,3.600090980529785,49.141245482561615
9326,1212.2726066439627,64.4301920073302,3.240004919115705,3.600090980529785,49.141245482561615
9346,1214.8876883652522,65.01709303435126,3.2400130327162486,3.6000828669292413,49.14112242366277
9361,1216.8489996562307,64.66255731147588,3.2399886491991055,3.6001072504463867,49.14149225008218
9392,1220.9023763242553,64.90875633464718,3.239988468233747,3.600107431411743,49.14149499481657
9414,1223.7789662176904,64.10424061335179,3.239989125112359,3.6001067745331294,49.141485031821084
9445,1227.832342885714,64.05629119568238,3.239988468233747,3.600107431411743,49.14149499481657
9460,1229.7936541766933,64.01337321266304,3.2399965744654367,3.6000993251800537,49.14137204643226
9487,1233.3240145004715,64.30794980540814,3.2399965744654367,3.6000993251800537,49.14137204643226
9491,1233.8470308447174,64.4105643097189,3.2399965744654367,3.6000993251800537,49.14137204643226
9514,1236.8543748242184,65.07337295658411,3.2400132168258438,3.600082682819641,49.141119631281526
9568,1243.9150954717452,64.62203013270249,3.240004919115705,3.600090980529785,49.141245482561615
9583,1245.8764067627228,64.67691464792367,3.240004919115705,3.600090980529785,49.141245482561615
9598,1247.837718053702,64.61542405318427,3.240004919115705,3.600090980529785,49.141245482561615
9629,1251.8910947217257,64.84558570945198,3.240004919115705,3.600090980529785,49.141245482561615
9644,1253.852406012705,64.50955485234796,3.240004919115705,3.600090980529785,49.141245482561615
9647,1254.244668270912,64.4431903533487,3.240004919115705,3.600090980529785,49.141245482561615
9682,1258.8210612831856,64.80120036982416,3.2399887838800083,3.6001071157654834,49.14149020735272
9713,1262.8744379512093,64.11751231445244,3.239988468233747,3.600107431411743,49.14149499481657
9728,1264.8357492421885,64.49904634168314,3.2399963778831733,3.600099521762315,49.1413750280165
9759,1268.8891259102122,64.56086592334378,3.239988468233747,3.600107431411743,49.14149499481657
9774,1270.8504372011914,64.314537874251,3.239988468233747,3.600107431411743,49.14149499481657
9808,1275.296076127411,63.6992798904284,3.2399920031678704,3.60010389647762,49.14144137988562
9812,1275.819092471672,63.76028157166384,3.239996242859533,3.600099656785956,49.14137707593472
9843,1279.8724691396958,63.68635987867158,3.240004919115705,3.600090980529785,49.141245482561615
9866,1282.879813119198,63.50089748620986,3.240004919115705,3.600090980529785,49.141245482561615
9904,1287.8484683897068,63.62564666541295,3.239988468233747,3.600107431411743,49.14149499481657
9927,1290.8558123691796,64.07492640568657,3.239988468233747,3.600107431411743,49.14149499481657
9942,1292.8171236601586,63.47478881195375,3.2399962268998905,3.600099672745598,49.141377317996366
9969,1296.3474839839362,63.03815706011568,3.240004919115705,3.600090980529785,49.141245482561615
9973,1296.8705003281823,63.11345251150241,3.240004919115705,3.600090980529785,49.141245482561615
10011,1301.8391555986914,63.251965704371365,3.240013089826732,3.6000828098187556,49.141121557470825
10034,1304.8464995781644,63.246005300437645,3.240004919115705,3.600090980529785,49.141245482561615
10057,1307.8538435576659,63.50319304667392,3.239988518139299,3.6001073815061955,49.14149423788999
10072,1309.815154848645,62.93809537269223,3.239988831758936,3.6001070678865563,49.14148948116446
10118,1315.829842807648,63.75530087564297,3.240004423003299,3.6000914766421963,49.14125300711355
10130,1317.3988918404314,63.30545691939755,3.2400094159796424,3.600086483665844,49.14117727859482
10133,1317.7911540986272,63.313236504207275,3.240012689271012,3.6000832103744855,49.14112763268078
10149,1319.8832194756717,63.29361927598557,3.2400130700075636,3.6000828296379206,49.141121858067194
10164,1321.844530766651,63.35175796226625,3.240004919115705,3.600090980529785,49.141245482561615
10179,1323.8058420576317,63.432481140806125,3.2400132637659738,3.6000826358795166,49.141118919342915
10195,1325.8979074346746,63.22323022510958,3.239996267178995,3.600099632466502,49.141376707078784
10233,1330.8665627051553,62.839563517218664,3.239996521266633,3.6000993783788626,49.14137285330417
10256,1333.8739066846572,62.9017370446828,3.2399885809645497,3.600107318680935,49.14149328500802
10291,1338.4502996969588,62.33223128901762,3.2399965744654367,3.6000993251800537,49.14137204643226
10302,1339.8885946436606,62.74992968524462,3.2399965744654367,3.6000993251800537,49.14137204643226
10347,1345.7725285165998,62.7463319406079,3.240003480132657,3.600092419512833,49.14126730766757
10363,1347.8645938936418,62.72443533802381,3.2400132637659738,3.6000826358795166,49.141118919342915
10386,1350.8719378731719,62.800245452071266,3.240005018733086,3.6000908809124086,49.14124397166206
10409,1353.8792818526447,62.699380485660704,3.240004919115705,3.600090980529785,49.141245482561615
10432,1356.8866258321746,62.55708786986087,3.239988468233747,3.600107431411743,49.14149499481657
10451,1359.3709534673865,62.698298485986534,3.2399965744654367,3.6000993251800537,49.14137204643226
10455,1359.8939698116476,62.77785355275213,3.2399965744654367,3.6000993251800537,49.14137204643226
10485,1363.816592393606,63.37284025863403,3.2399962225933194,3.600099677052168,49.1413773833146
10501,1365.9086577706505,63.03561701031722,3.240005325147777,3.600090574497706,49.14123932426257
10523,1368.785247664089,62.88771602983924,3.240005542897805,3.6000903567476854,49.14123602164284
10539,1370.8773130411312,62.565234657721966,3.2400132637659738,3.6000826358795166,49.141118919342915
10554,1372.8386243321104,62.46823974613749,3.2400050974881793,3.600090802157313,49.14124277718145
10577,1375.8459683116118,63.02353269484583,3.239996691554964,3.600099208090522,49.141370270523026
10600,1378.8533122911135,62.784216658560645,3.239996520253314,3.600099379392171,49.14137286867329
10612,1380.4223613239094,62.640647692008855,3.2399965744654367,3.6000993251800537,49.14137204643226
10616,1380.9453776681578,62.802139565950945,3.2399965744654367,3.6000993251800537,49.14137204643226
10638,1383.821967561622,62.99148732658617,3.2399965744654367,3.6000993251800537,49.14137204643226
10661,1386.8293115410963,63.137783310389025,3.2400051752001673,3.6000907244453284,49.14124159852171
10677,1388.9213769181417,62.58248760670617,3.2400132637659738,3.6000826358795166,49.141118919342915
10692,1390.8826882091198,62.618096913806646,3.2400132637659738,3.6000826358795166,49.141118919342915
10738,1396.897376168122,62.978073139775844,3.240004919115705,3.600090980529785,49.141245482561615
10769,1400.9507528361485,62.820539709835536,3.240004919115705,3.600090980529785,49.141245482561615
10773,1401.4737691804248,62.68684277896822,3.240004919115705,3.600090980529785,49.141245482561615
10791,1403.827342729582,62.524933918297435,3.240004919115705,3.600090980529785,49.141245482561615
10806,1405.7886540205611,62.72335301519057,3.240005514472955,3.600090385172539,49.141236452763174
10822,1407.8807193976056,62.535801412259914,3.239988468233747,3.600107431411743,49.14149499481657
10844,1410.7573092910418,62.37056943554611,3.2399893006684266,3.600106598977064,49.14148236913147
10860,1412.8493746681152,62.13392333228086,3.239988468233747,3.600107431411743,49.14149499481657
10891,1416.90275133611,62.7594433910539,3.2400052758606535,3.6000906237848365,49.14124007180158
10906,1418.864062627118,62.54847234266944,3.240004919115705,3.600090980529785,49.141245482561615
10934,1422.5251770369364,62.22882238884996,3.240004919115705,3.600090980529785,49.141245482561615
10936,1422.7866852090747,62.2803321486307,3.240004919115705,3.600090980529785,49.141245482561615
10959,1425.794029188551,62.28791012757505,3.2400054696190494,3.600090430026436,49.14123713306337
10983,1428.9321272541429,61.89769283911089,3.240012661889267,3.6000832377562273,49.14112804797848
10998,1430.8934385451232,61.991865927501635,3.240004919115705,3.600090980529785,49.141245482561615
11021,1433.9007825245976,62.129924536551606,3.240004919115705,3.600090980529785,49.141245482561615
11036,1435.8620938155757,62.292382624754104,3.239996557492489,3.6000993421530083,49.14137230386275
11051,1437.823405106556,62.22369795492965,3.239996277818747,3.6000996218267383,49.1413765457045
11067,1439.915470483601,62.093769831190464,3.2399889178903436,3.6001069817551508,49.14148817479405
11095,1443.5765848934273,62.38389551151404,3.239988468233747,3.600107431411743,49.14149499481657
11105,1444.88412575408,62.450987171358,3.239996775786423,3.6000991238590734,49.14136899297567
11143,1449.8527810245607,62.721624958685894,3.2400049793555326,3.60009092028996,49.141244568902486
11166,1452.8601250040622,62.23588906437969,3.240004919115705,3.600090980529785,49.141245482561615
11182,1454.9521903811067,63.45625166881764,3.2400056884121966,3.6000902112332964,49.14123381462293
11204,1457.8287802745429,62.40636846737066,3.240004919115705,3.600090980529785,49.141245482561615
11220,1459.9208456515873,62.80194428542724,3.240004919115705,3.600090980529785,49.141245482561615
11234,1461.7514028565013,62.46854563170169,3.240004919115705,3.600090980529785,49.141245482561615
11255,1464.4972386638826,61.88548924984403,3.240004919115705,3.600090980529785,49.141245482561615
11288,1468.8121235040278,62.661186593409425,3.240004919115705,3.600090980529785,49.141245482561615
11312,1471.9502215695932,62.12271022921692,3.240004166248255,3.6000917333972304,49.141256901326
11334,1474.8268114630303,62.334140987045274,3.240004919115705,3.600090980529785,49.141245482561615
11357,1477.8341554425592,62.311165938907735,3.240004919115705,3.600090980529785,49.141245482561615
11380,1480.8414994220327,62.19512225380284,3.240004919115705,3.600090980529785,49.141245482561615
11411,1484.8948760900569,61.880475715443076,3.240004345373265,3.6000915542722263,49.141254184530844
11416,1485.5486465204024,61.48284750396244,3.2399935902730874,3.6001023093724034,49.14141730803615
11441,1488.8174986720155,62.656816885116,3.2399962299398197,3.6000996697056653,49.141377271889425
11480,1493.9169080285603,62.334095848754195,3.239988468233747,3.600107431411743,49.14149499481657
11495,1495.8782193195395,62.20995207013019,3.240004919115705,3.600090980529785,49.141245482561615
11525,1499.800841901498,62.13956064492742,3.240004919115705,3.600090980529785,49.141245482561615
11541,1501.8929072785425,62.06566810641502,3.240004919115705,3.600090980529785,49.141245482561615
11571,1505.8155298605009,62.19691553974047,3.240004919115705,3.600090980529785,49.141245482561615
11577,1506.6000543768926,61.924632960588006,3.240004919115705,3.600090980529785,49.141245482561615
11594,1508.8228738400303,62.47425457677845,3.239996804032444,3.6000990956130408,49.141368564565326
11609,1510.7841851309815,62.23684004803187,3.2399965744654367,3.6000993251800537,49.14137204643226
11625,1512.876250508026,62.3623127943199,3.240004919115705,3.600090980529785,49.141245482561615
11648,1515.8835944875275,62.27168888465724,3.240004919115705,3.600090980529785,49.141245482561615
11671,1518.8909384670571,62.21847935176238,3.240013005595287,3.600082894050204,49.1411228350051
11686,1520.852249758037,61.78334871880037,3.240004919115705,3.600090980529785,49.141245482561615
11709,1523.8595937375096,62.039343251203164,3.240004915725592,3.600090983919903,49.14124553397956
11738,1527.651462233409,61.51183239628575,3.239988468233747,3.600107431411743,49.14149499481657
11740,1527.9129704055333,61.545517288084866,3.2399880262142347,3.600107873431252,49.141501699007904
11755,1529.874281696513,61.72243368986905,3.239980242759245,3.6001156568862487,49.14161975240266
11778,1532.8816256760424,62.22874286376683,3.239988468233747,3.600107431411743,49.14149499481657
11801,1535.8889696555163,62.53817620264366,3.2399965744654367,3.6000993251800537,49.14137204643226
11816,1537.8502809464949,62.44918132099512,3.240004838013604,3.6000910616318875,49.14124671263949
11846,1541.772903528453,62.463891243751966,3.240005645905299,3.600090253740191,49.141234459325936
11870,1544.9110015940198,63.14757700770165,3.239997000055908,3.600098899589588,49.141365591457244
11899,1548.702870089913,61.59665697749575,3.240004919115705,3.600090980529785,49.141245482561615
11916,1550.9256895530227,62.35710224255453,3.240004919115705,3.600090980529785,49.141245482561615
11930,1552.7562467579367,62.13713358351546,3.240004919115705,3.600090980529785,49.141245482561615
11946,1554.8483121349814,62.40763025958843,3.240004919115705,3.600090980529785,49.141245482561615
11961,1556.8096234259604,62.336234622074265,3.2399965744654367,3.6000993251800537,49.14137204643226
11984,1559.8169674054895,62.4717365922754,3.240004560023749,3.6000913396217364,49.141250928919995
12023,1564.9163767620093,63.03984687046136,3.240004919115705,3.600090980529785,49.141245482561615
12053,1568.8389993439662,61.99703461383617,3.240004919115705,3.600090980529785,49.141245482561615
12059,1569.6235238603801,61.82008335189895,3.240004919115705,3.600090980529785,49.141245482561615
12083,1572.7616219259276,62.13533448280897,3.2399973953960597,3.6000985042494316,49.14135959529349
12099,1574.853687302969,62.30977170840012,3.240004866438454,3.600091033207034,49.141246281518974
12145,1580.8683752619722,62.292214347684116,3.2399965744654367,3.6000993251800537,49.14137204643226
12160,1582.8296865529521,62.95277438595474,3.240004666160587,3.600091233484899,49.14124931913929
12176,1584.9217519299957,62.63893925953474,3.2400039032419983,3.6000919964034965,49.14126089035146
12198,1587.7983418234592,62.17397391394472,3.239988468233747,3.600107431411743,49.14149499481657
12220,1590.674931716868,62.16522661629962,3.2399816679135824,3.6001142317319133,49.1415981367271
12221,1590.8056858029333,62.172888487317266,3.239980576816464,3.600115322829033,49.141614685670795
12244,1593.8130297824348,61.97005740383156,3.239988468233747,3.600107431411743,49.14149499481657
12260,1595.9050951594793,61.7974376372295,3.2400052954190386,3.6000906042264504,49.141239775159065
12283,1598.9124391390083,61.804333637045524,3.240004919115705,3.600090980529785,49.141245482561615
12306,1601.9197831184822,61.31428443384387,3.240004919115705,3.600090980529785,49.141245482561615
12328,1604.7963730119457,62.00911970398694,3.2400054500606643,3.600090449584822,49.14123742970585
12359,1608.849749679971,61.878485982137725,3.240004919115705,3.600090980529785,49.141245482561615
12381,1611.7263395733821,61.32378766871344,3.240004919115705,3.600090980529785,49.141245482561615
12390,1612.9031263479658,61.7354610583982,3.240004919115705,3.600090980529785,49.141245482561615
12405,1614.8644376389739,61.959132740987606,3.240004919115705,3.600090980529785,49.141245482561615
12420,1616.8257489299524,61.74089061311165,3.240012977952773,3.6000829216927173,49.1411232542578
12466,1622.8404368889555,61.27321164559654,3.240004919115705,3.600090980529785,49.141245482561615
12497,1626.893813556979,61.56111112968472,3.239988186071443,3.6001077135740505,49.14149927442398
12512,1628.85512484793,61.801347857558085,3.2399801235834786,3.6001157760620117,49.14162155997245
12542,1632.777747429915,60.99910722803669,3.2399808099524137,3.6001150896930807,49.14161114963842
12550,1633.8237801184118,61.697994918950656,3.2399801235834786,3.6001157760620117,49.14162155997245
12565,1635.78509140939,61.60698354977153,3.2400036868033197,3.6000922128421666,49.14126417308525
12604,1640.8845007659359,61.69764675141332,3.2400132637659738,3.6000826358795166,49.141118919342915
12627,1643.8918447454655,61.40626762607127,3.240004919115705,3.600090980529785,49.141245482561615
12657,1647.8144673273957,61.46897402772679,3.240004919115705,3.600090980529785,49.141245482561615
12673,1649.906532704468,61.05450761826433,3.240004919115705,3.600090980529785,49.141245482561615
12688,1651.8678439954194,61.585419469894305,3.2400048536603094,3.600091045985184,49.14124647532547
12703,1653.8291552864268,61.636494727984335,3.2400046617273546,3.6000912379181327,49.14124938637826
12741,1658.7978105568793,61.490188789596026,3.239988468233747,3.600107431411743,49.14149499481657
12772,1662.8511872249032,61.17438434829611,3.239988468233747,3.600107431411743,49.14149499481657
12787,1664.8124985158822,61.443105063547854,3.239988853291777,3.6001070463537075,49.141489154572014
12811,1667.9505965814753,61.48596477838053,3.240004919115705,3.600090980529785,49.141245482561615
12834,1670.9579405609534,61.32897168944406,3.240004919115705,3.600090980529785,49.141245482561615
12863,1674.7498090568436,61.28298501635845,3.240004919115705,3.600090980529785,49.141245482561615
12864,1674.8805631429088,61.321301565374725,3.240004919115705,3.600090980529785,49.141245482561615
12879,1676.841874433888,61.438198222272376,3.240004919115705,3.600090980529785,49.141245482561615
12910,1680.8952511019118,61.49308189680125,3.240004919115705,3.600090980529785,49.141245482561615
12933,1683.9025950814132,61.290825273982364,3.240012908324914,3.6000829913205745,49.141124310300256
12964,1687.9559717494396,61.233581991202655,3.239988468233747,3.600107431411743,49.14149499481657
12979,1689.9172830404161,61.4448481159181,3.239988932583344,3.6001069670621453,49.14148795194269
13017,1694.8859383109252,61.386037880405766,3.239980766737702,3.600115132907787,49.14161180508694
13024,1695.8012169133556,61.18850216639894,3.240003461557791,3.600092438087704,49.14126758939334
13047,1698.8085608928827,61.420072889488054,3.240004919115705,3.600090980529785,49.141245482561615
13070,1701.815904872358,61.60629408130296,3.240004919115705,3.600090980529785,49.141245482561615
13093,1704.823248851886,61.17738238849765,3.240004919115705,3.600090980529785,49.141245482561615
13116,1707.8305928313605,61.465433280827824,3.2399963360841184,3.600099563561376,49.14137566198728
13139,1710.8379368108895,61.21096612608942,3.239988468233747,3.600107431411743,49.14149499481657
13154,1712.7992481018675,61.36586715628402,3.239988468233747,3.600107431411743,49.14149499481657
13177,1715.8065920813417,61.71769672303958,3.2399961415284793,3.600099758117016,49.14137861283393
13185,1716.8526247698928,60.98525878015904,3.2400048575719893,3.600091042073501,49.1412464159969
13193,1717.8986574583862,61.526779154159236,3.240004919115705,3.600090980529785,49.141245482561615
13223,1721.8212800403446,61.65256076825323,3.2399968975699522,3.6000990020755324,49.14136714587225
13246,1724.828624019846,61.50780664009846,3.240004919115705,3.600090980529785,49.141245482561615
13300,1731.8893446673712,61.801764532620375,3.240004919115705,3.600090980529785,49.141245482561615
13330,1735.8119672493297,62.63195346273567,3.2399892584148517,3.6001066412306324,49.14148300999881
13345,1737.7732785403089,62.265979171414095,3.239988468233747,3.600107431411743,49.14149499481657
13346,1737.9040326263741,62.256314734464446,3.239988468233747,3.600107431411743,49.14149499481657
13376,1741.8266552083326,62.473657842296056,3.239988468233747,3.600107431411743,49.14149499481657
13392,1743.9187205854043,61.94985391997518,3.239988468233747,3.600107431411743,49.14149499481657
13407,1745.8800318763847,62.518250008496885,3.240004919115705,3.600090980529785,49.141245482561615
13468,1753.8560311263384,61.978956557944464,3.240004919115705,3.600090980529785,49.141245482561615
13483,1755.8173424173456,61.380916067327156,3.2400052750783175,3.6000906245671764,49.141240083667284
13499,1757.9094077943898,61.87176918614327,3.2399969867561964,3.600098912889289,49.141365793175325
13507,1758.9554404828843,61.34577613436837,3.240004919115705,3.600090980529785,49.141245482561615
13514,1759.8707190853413,61.838367754669484,3.240004829668692,3.600091069976804,49.14124683920702
13544,1763.7933416672997,62.12799457066772,3.240004919115705,3.600090980529785,49.141245482561615
13575,1767.846718335352,61.44820457072307,3.240013152935134,3.600082746710363,49.14112060030877
13590,1769.8080296263026,61.73951195862568,3.240004919115705,3.600090980529785,49.141245482561615
13613,1772.815373605804,61.43502221628102,3.2400128913743202,3.600083008271169,49.14112456738913
13644,1776.8687502738278,61.723910169502126,3.240004919115705,3.600090980529785,49.141245482561615
13667,1779.8760942533293,62.41794172978386,3.240005053416624,3.6000908462288694,49.1412434456159
13713,1785.8907822123322,62.13577830580865,3.239988468233747,3.600107431411743,49.14149499481657
13736,1788.8981261918616,61.708550096349875,3.2399962654056935,3.600099634239798,49.14137673397464
13759,1791.905470171335,61.95449458581737,3.239988468233747,3.600107431411743,49.14149499481657
13774,1793.8667814623145,62.156217879927425,3.239988468233747,3.600107431411743,49.14149499481657
13797,1796.8741254418444,61.64634418678752,3.240004919115705,3.600090980529785,49.141245482561615
13828,1800.9275021098665,62.02437175013238,3.240004355834202,3.6000915438112844,49.14125402586946
13843,1802.8888134008469,62.26504009491739,3.2399965744654367,3.6000993251800537,49.14137204643226
13858,1804.8501246917979,62.310201322518324,3.2399965744654367,3.6000993251800537,49.14137204643226
13889,1808.9035013598216,62.1215949785758,3.2399973004727087,3.600098599172785,49.141361035005346
13911,1811.7800912532578,62.07452501968869,3.240004919115705,3.600090980529785,49.141245482561615
13927,1813.8721566303022,61.74407879275978,3.240004919115705,3.600090980529785,49.141245482561615
13957,1817.7947792122607,61.93059934289598,3.240004919115705,3.600090980529785,49.141245482561615
13973,1819.8868445893052,62.057839882082,3.240004919115705,3.600090980529785,49.141245482561615
13988,1821.8481558802844,61.75907160064426,3.240004919115705,3.600090980529785,49.141245482561615
13989,1821.9789099663496,61.67110817755157,3.240004919115705,3.600090980529785,49.141245482561615
14026,1826.816811150765,63.15984279322374,3.239996224366621,3.6000996752788716,49.141377356418744
14050,1829.9549092163581,62.26673988055779,3.239988468233747,3.600107431411743,49.14149499481657
14064,1831.7854664212457,62.503860643779774,3.239988468233747,3.600107431411743,49.14149499481657
14080,1833.8775317983188,61.832849640654075,3.239988468233747,3.600107431411743,49.14149499481657
14118,1838.8461870687709,62.27360054838255,3.239980238847565,3.6001156607979317,49.14161981173213
14134,1840.9382524458176,62.63622650748075,3.239988468233747,3.600107431411743,49.14149499481657
14150,1843.0303178228598,62.089358923200514,3.2399965744654367,3.6000993251800537,49.14137204643226
14163,1844.7301209417085,62.333430003961986,3.2399895210634924,3.600106378582005,49.141479026361324
14187,1847.868219007304,62.310449139459784,3.240004919115705,3.600090980529785,49.141245482561615
14202,1849.8295302982544,62.24463780660911,3.240004919115705,3.600090980529785,49.141245482561615
14217,1851.7908415892607,62.2216384236746,3.240004919115705,3.600090980529785,49.141245482561615
14233,1853.8829069662781,62.54795690243068,3.240005110266324,3.6000907893791627,49.14124258337499
14271,1858.851562236759,62.46986339287858,3.240004919115705,3.600090980529785,49.141245482561615
14309,1863.8202175072395,61.85689707564941,3.239997238407412,3.6000986612380763,49.14136197635589
14311,1864.08172567937,61.792719496300045,3.239998424688693,3.6000974749568035,49.14134398391571
14325,1865.912282884284,62.033000325724146,3.240004919115705,3.600090980529785,49.141245482561615
14348,1868.9196268638127,62.35322259475981,3.240004919115705,3.600090980529785,49.141245482561615
14386,1873.888282134267,62.744417312815436,3.2400130277614494,3.600082871884036,49.14112249881198
14416,1877.8109047162245,62.43086768704168,3.239980533266447,3.600115366379039,49.14161534620506
14432,1879.9029700932704,62.02646171159575,3.239988468233747,3.600107431411743,49.14149499481657
14463,1883.9563467612954,62.19061283335329,3.239988468233747,3.600107431411743,49.14149499481657
14471,1885.00237944984,62.18184069975923,3.2399908105012685,3.6001050891442206,49.1414594692443
14478,1885.9176580522735,62.43606780022596,3.240004919115705,3.600090980529785,49.141245482561615
14508,1889.8402806342303,62.86622490765144,3.240004919115705,3.600090980529785,49.141245482561615
14531,1892.8476246137604,62.659873171941776,3.240004919115705,3.600090980529785,49.141245482561615
14547,1894.9396899907763,62.38424634867529,3.240004919115705,3.600090980529785,49.141245482561615
14570,1897.9470339702777,62.49079154386091,3.240004919115705,3.600090980529785,49.141245482561615
14592,1900.823623863714,62.63871393382672,3.240004919115705,3.600090980529785,49.141245482561615
14607,1902.78493515472,62.78068309184314,3.240004919115705,3.600090980529785,49.141245482561615
14623,1904.8770005317376,62.85431674837544,3.2400046394419633,3.6000912602035267,49.141249724381474
14632,1906.0537873063251,62.30416802243473,3.2399868511464547,3.600109048499041,49.14151952148619
14646,1907.884344511239,62.319451632968935,3.239988468233747,3.600107431411743,49.14149499481657
14684,1912.8529997817197,63.81729092695142,3.2399885249791396,3.600107374666352,49.141494134148886
14707,1915.8603437612212,62.92268708449139,3.2400132608974133,3.600082638748084,49.14111896285023
14738,1919.9137204292724,63.201386338001164,3.240004919115705,3.600090980529785,49.141245482561615
14791,1926.8436869907052,63.21203462919081,3.240004919115705,3.600090980529785,49.141245482561615
14793,1927.1051951628353,63.1488492899849,3.240004919115705,3.600090980529785,49.141245482561615
14807,1928.9357523677515,63.63002130690674,3.240004919115705,3.600090980529785,49.141245482561615
14822,1930.8970636587296,63.89341313737458,3.240004919115705,3.600090980529785,49.141245482561615
14868,1936.911751617733,62.89042512936221,3.2399880363846023,3.6001078632608943,49.141501544752046
14891,1939.9190955972329,63.78891998441109,3.239988468233747,3.600107431411743,49.14149499481657
14921,1943.8417181791913,63.42419608895358,3.239988468233747,3.600107431411743,49.14149499481657
14944,1946.8490621586927,63.25376469068659,3.2399965744654367,3.6000993251800537,49.14137204643226
14954,1948.156603019366,62.62183387648258,3.2400015245623734,3.600094375083123,49.14129696790115
14982,1951.8177174291734,63.621674988516446,3.240004919115705,3.600090980529785,49.141245482561615
15013,1955.871094097197,63.15643049584329,3.240004919115705,3.600090980529785,49.141245482561615
15036,1958.8784380767272,63.83726262780375,3.240004919115705,3.600090980529785,49.141245482561615
15051,1960.8397493676778,63.4904922973752,3.240004919115705,3.600090980529785,49.141245482561615
15074,1963.8470933471792,63.430748825141784,3.2399966821669466,3.60009921747855,49.141370412912075
15105,1967.900470015204,63.82428803754095,3.239988468233747,3.600107431411743,49.14149499481657
15115,1969.2080108758746,63.60532561201126,3.239988468233747,3.600107431411743,49.14149499481657
15120,1969.8617813061821,64.03979188876086,3.239988468233747,3.600107431411743,49.14149499481657
15150,1973.7844038881406,63.708641384979146,3.239988468233747,3.600107431411743,49.14149499481657
15166,1975.8764692651855,63.56727563551312,3.240004919115705,3.600090980529785,49.141245482561615
15181,1977.837780556165,63.796591629318954,3.240004919115705,3.600090980529785,49.141245482561615
15197,1979.9298459332108,63.7840094119635,3.2400126809260854,3.6000832187194023,49.14112775924791
15220,1982.937189912737,63.764256387726576,3.2400042749928843,3.6000916246526113,49.141255251992455
15265,1988.8211237856758,63.95004388559671,3.239980447991897,3.6001154516535996,49.14161663958605
15275,1990.1286646463006,63.48610922387791,3.2399862263212356,3.600109673324256,49.14152899833534
15281,1990.9131891626923,64.03708375659707,3.2399805674284465,3.600115332217051,49.14161482806126
15296,1992.8745004537002,63.850915570159835,3.2399801235834786,3.6001157760620117,49.14162155997245
15311,1994.8358117446508,63.286668569566565,3.2399882663912223,3.6001076332542743,49.141498056199076
15334,1997.8431557241522,63.7243736663785,3.239996715025029,3.600099184620463,49.14136991455008
15349,1999.804467015133,64.26051370431001,3.2400044557123664,3.600091443933122,49.14125251101406
15388,2004.9038763716774,64.36282912758128,3.240004919115705,3.600090980529785,49.141245482561615
15411,2007.9112203511788,64.33873115646034,3.2400053465316176,3.600090553113868,49.14123899993334
15436,2011.1800725028108,63.63183250431186,3.240004919115705,3.600090980529785,49.141245482561615
15441,2011.8338429331372,63.79900604055774,3.240004919115705,3.600090980529785,49.141245482561615
15479,2016.8024982036195,64.18161504991372,3.240004919115705,3.600090980529785,49.141245482561615
15495,2018.8945635806633,64.38281421481658,3.240004919115705,3.600090980529785,49.141245482561615
15518,2021.9019075601918,64.39234512490401,3.2399965744654367,3.6000993251800537,49.14137204643226
15533,2023.863218851143,64.43101286625189,3.239996601325629,3.6000992983198663,49.14137163904087
15556,2026.8705628306448,64.76232415444645,3.239988468233747,3.600107431411743,49.14149499481657
15597,2032.2314803593392,64.12271273061735,3.239988468233747,3.600107431411743,49.14149499481657
15602,2032.8852507896481,64.2810872100131,3.239988672922493,3.600107226722992,49.14149189026528
15625,2035.8925947691487,64.8595800151884,3.240004919115705,3.600090980529785,49.141245482561615
15655,2039.815217351107,64.56572955526065,3.240004919115705,3.600090980529785,49.141245482561615
15678,2042.8225613306086,65.11260865988898,3.240004919115705,3.600090980529785,49.141245482561615
15716,2047.7912166010892,64.80411829015516,3.2400126897925645,3.6000832098529245,49.14112762477041
15732,2049.8832819781337,64.57528922053044,3.240004919115705,3.600090980529785,49.141245482561615
15754,2052.75987187157,64.67968135843071,3.240004919115705,3.600090980529785,49.141245482561615
15758,2053.282888215831,64.44695773105761,3.240004919115705,3.600090980529785,49.141245482561615
15770,2054.851937248643,65.09177657933816,3.240004919115705,3.600090980529785,49.141245482561615
15785,2056.8132485395936,65.29911744423346,3.240004919115705,3.600090980529785,49.141245482561615
15801,2058.905313916638,65.01127568945377,3.240004919115705,3.600090980529785,49.141245482561615
15816,2060.8666252076464,64.99868556630909,3.240004919115705,3.600090980529785,49.141245482561615
15839,2063.873969187119,65.26953816977779,3.240004919115705,3.600090980529785,49.141245482561615
15862,2066.881313166649,65.19420180270993,3.240004919115705,3.600090980529785,49.141245482561615
15892,2070.803935748606,65.11609191192419,3.240004919115705,3.600090980529785,49.141245482561615
15919,2074.334296072341,65.40391422005331,3.240004919115705,3.600090980529785,49.141245482561615
15930,2075.7725910190593,65.94945953535257,3.239989906188569,3.600105993456916,49.141473185103656
16079,2084.2284849528346,241.51710816806727,3.0067189621065893,3.833376937538895,52.95402699806027
16137,2086.237655551782,309.7215574709194,2.940302757585755,3.899793142059729,54.15016419115419
16240,2096.676357699306,251.42035652507332,2.9400058620519047,3.900090037593592,54.15563252783785
16290,2103.2140620025702,247.95595629490222,2.939996492952048,3.9000994066934376,54.155805109516145
16328,2108.182717273051,247.12357355967188,2.9399966221491525,3.900099277496338,54.15580272965858
16366,2113.1513725435316,244.97070367978498,2.9399891532898437,3.900106746355648,54.15594030910199
16401,2117.7277655558237,243.10201815522692,2.9400091577702057,3.90008674187528,54.15557181996259
16405,2118.2507819000775,243.23814362487357,2.940004966799421,3.9000909328460693,54.15564901861425
16420,2120.2120931910567,242.83449540744232,2.9400131620236323,3.9000827376218585,54.155498060893464
16443,2123.2194371705727,242.42125368920773,2.9400133114496896,3.900082588195801,54.15549530844247
16481,2128.1880924410393,242.41847263586175,2.9399962824367663,3.90009961720872,54.155808987284516
16504,2131.1954364205403,242.0219141452822,2.939996341968765,3.900099557676721,54.1558078906833
16550,2137.2101243795432,241.05098696212434,2.9399966221491525,3.900099277496338,54.15580272965858
16562,2138.7791734123266,240.87560877120922,2.939992967644386,3.900102932001109,54.15587004704382
16580,2141.1327469615017,241.47193036680036,2.9399893042731264,3.900106595372365,54.15593752792124
16604,2144.2708450270684,240.99569484723563,2.9399962910498942,3.900099608595591,54.15580882862754
16627,2147.27818900657,240.35930723781152,2.9400133114496896,3.900082588195801,54.15549530844247
16649,2150.1547789000197,240.5086013291892,2.9400133114496896,3.900082588195801,54.15549530844247
16680,2154.208155568044,239.8322838290933,2.940005149083561,3.9000907505619242,54.155645660893626
16696,2156.300220945088,239.5027771528273,2.940003811602949,3.9000920880425483,54.15567029763927
16723,2159.8305812688454,238.99198108061893,2.939991753698237,3.9001041459472514,54.15589240843643
16726,2160.222843527047,239.18425159636638,2.9399885739294973,3.9001073257159997,54.155950981185754
16764,2165.1914987975138,238.99406930398166,2.9399966221491525,3.900099277496338,54.15580272965858
16787,2168.198842777029,239.10832679332682,2.9400133114496896,3.900082588195801,54.15549530844247
16818,2172.2522194450526,239.3423133665948,2.9400133114496896,3.900082588195801,54.15549530844247
16841,2175.25956342454,238.32056269893388,2.940004966799421,3.9000909328460693,54.15564901861425
16856,2177.220874715519,238.40104418332575,2.9399966982964543,3.9000992013490303,54.15580132699773
16883,2180.7512350392817,238.0018839678237,2.939992741169462,3.900103158476034,54.15587421880465
16887,2181.274251383543,238.4568030256601,2.9399966221491525,3.900099277496338,54.15580272965858
16925,2186.2429066540235,238.61144578355055,2.9399966221491525,3.900099277496338,54.15580272965858
16956,2190.296283322047,237.59736974534727,2.9399966221491525,3.900099277496338,54.15580272965858
16978,2193.1728732154834,238.2198536939651,2.9399966221491525,3.900099277496338,54.15580272965858
17017,2198.2722825720293,237.97775517162825,2.940004966799421,3.9000909328460693,54.15564901861425
17039,2201.1488724654787,237.94061548918907,2.9400056437803244,3.9000902558651664,54.155636548454446
17044,2201.8026428957983,237.56978589557707,2.94000974530411,3.900086154341375,54.15556099746969
17070,2205.2022491335033,238.53241432130812,2.940004966799421,3.9000909328460693,54.15564901861425
17139,2214.2242810719936,237.93096398108713,2.9399966221491525,3.900099277496338,54.15580272965858
17155,2216.3163464490394,237.84531245052656,2.939998063210993,3.900097836434499,54.1557761847905
17185,2220.2389690309965,237.7867453240322,2.9400133114496896,3.900082588195801,54.15549530844247
17205,2222.854050752311,237.54392988169593,2.940004966799421,3.9000909328460693,54.15564901861425
17208,2223.246313010512,237.84667661387138,2.940004966799421,3.9000909328460693,54.15564901861425
17231,2226.2536569899994,237.2254260771246,2.9400047693901143,3.9000911302553773,54.15565265494479
17270,2231.3530663465453,236.85139040979865,2.9399966221491525,3.900099277496338,54.15580272965858
17292,2234.2296562399815,237.0294367903614,2.9399966221491525,3.900099277496338,54.15580272965858
17315,2237.237000219483,236.79057189422738,2.939996565403746,3.900099334241739,54.15580377492954
17330,2239.198311510462,237.34843303996462,2.939996365274908,3.9000995343705758,54.15580746137563
17353,2242.2056554899636,237.24213013050812,2.9399966221491525,3.900099277496338,54.15580272965858
17366,2243.9054586088123,236.97097484341035,2.9399966221491525,3.900099277496338,54.15580272965858
17368,2244.166966780943,236.97103868817894,2.9399966221491525,3.900099277496338,54.15580272965858
17384,2246.2590321580014,237.40845366034944,2.9399971066755626,3.900098792969928,54.155793804508065
17399,2248.2203434489666,237.04836185577685,2.9400133114496896,3.900082588195801,54.15549530844247
17414,2250.1816547399594,236.3326425110821,2.9400133114496896,3.900082588195801,54.15549530844247
17430,2252.2737201170044,236.4477205478419,2.9400133114496896,3.900082588195801,54.15549530844247
17453,2255.2810640964926,236.42762671639449,2.9400128853376657,3.9000830143078273,54.15550315749232
17468,2257.242375387471,236.4785727942275,2.9399966221491525,3.900099277496338,54.15580272965858
17490,2260.118965280907,236.55650652181785,2.9399957220759916,3.900100177569496,54.15581930933731
17506,2262.2110306579657,236.22532624863675,2.9399964683792774,3.900099431266219,54.15580556215552
17521,2264.1723419489444,236.2791228941549,2.939988515917463,3.9001073837280273,54.155952049794315
17527,2264.9568664653266,236.02716665021336,2.939994408065445,3.900101491580052,54.15584351391319
17537,2266.2644073259753,236.45938260558438,2.939989081948326,3.9001068176971687,54.15594162324529
17567,2270.1870299079337,236.2314962977476,2.9400129528793,3.900082946766191,54.155501913364745
17598,2274.240406575972,236.06737264350818,2.9400133114496896,3.900082588195801,54.15549530844247
17621,2277.247750555459,236.20398942446312,2.9399966221491525,3.900099277496338,54.15580272965858
17666,2283.1316844283965,236.164226213341,2.939995825180347,3.90010007446514,54.15581741011664
17682,2285.2237498054556,236.55465370933638,2.939988566582983,3.9001073330625022,54.15595111651196
17687,2285.8775202357724,236.22854784120497,2.9399937648665144,3.9001021347789724,54.15585536189091
17705,2288.2310937849425,236.69617195464892,2.9399966221491525,3.900099277496338,54.15580272965858
17743,2293.199749055423,235.83698733026506,2.9399966221491525,3.900099277496338,54.15580272965858
17759,2295.2918144324813,236.16125461857558,2.9399966221491525,3.900099277496338,54.15580272965858
17796,2300.129715616883,236.5273499491696,2.9400133114496896,3.900082588195801,54.15549530844247
17820,2303.267813682464,236.18329980934195,2.9400052823413745,3.9000906173041137,54.15564320625079
17835,2305.229124973429,236.59795723407532,2.9400133114496896,3.900082588195801,54.15549530844247
17848,2306.9289280922876,235.705698154042,2.9399991344889287,3.9000967651565626,54.15575645148941
17873,2310.19778024391,236.25772183581282,2.9399966221491525,3.900099277496338,54.15580272965858
17896,2313.205124223425,235.99606132545213,2.9399966221491525,3.900099277496338,54.15580272965858
17927,2317.258500891435,236.24226603076366,2.9400133114496896,3.900082588195801,54.15549530844247
17972,2323.1424347643724,235.7902218647228,2.9400133114496896,3.900082588195801,54.15549530844247
17988,2325.234500141417,236.18500680453272,2.940004966799421,3.9000909328460693,54.15564901861425
18009,2327.980335948788,235.81375761665313,2.9399966221491525,3.900099277496338,54.15580272965858
18011,2328.2418441209184,236.08108413742292,2.9399965261379606,3.9000993735075262,54.155804498219574
18026,2330.2031554119117,235.9198767365181,2.9399964045407074,3.9000994951047887,54.15580673808525
18049,2333.210499391399,235.7878586771998,2.9399966221491525,3.900099277496338,54.15580272965858
18072,2336.217843370915,236.41616882838113,2.9399966221491525,3.900099277496338,54.15580272965858
18103,2340.2712200389383,236.2459730979536,2.9399966221491525,3.900099277496338,54.15580272965858
18125,2343.1478099323617,236.09924186853556,2.9399966221491525,3.900099277496338,54.15580272965858
18149,2346.2859079979407,235.72060220334384,2.9399970886818494,3.9000988109636476,54.15579413595867
18170,2349.0317438053007,235.2563126063061,2.9400066211780285,3.900089278467461,54.15561854455117
18180,2350.339284665951,236.04699575036977,2.940004966799421,3.9000909328460693,54.15564901861425
18202,2353.215874559387,236.56670630030152,2.9400050846712844,3.9000908149742077,54.15564684738424
18233,2357.269251227411,236.71825056100778,2.939988834097008,3.9001070655484837,54.15594618878016
18256,2360.276595206912,236.37802227410302,2.9399966221491525,3.900099277496338,54.15580272965858
18286,2364.1992177888847,236.3019147946318,2.940004709932637,3.9000911897128554,54.155653750167005
18309,2367.206561768372,236.33506869728376,2.940012920282001,3.9000829793634924,54.15550251381213
18331,2370.083151661808,236.47893898461783,2.940006192197444,3.900089707448045,54.15562644647633
18333,2370.3446598339387,236.53717730160542,2.940004966799421,3.9000909328460693,54.15564901861425
18347,2372.1752170388527,236.5751119654853,2.9400128543050386,3.9000830453404522,54.155503729118244
18386,2377.2746263953986,236.629302749478,2.939996260397251,3.9000996392482388,54.15580939326046
18409,2380.281970374901,236.21775241013327,2.9399962008652523,3.900099698780238,54.155810489861736
18424,2382.2432816658793,236.59473528150724,2.9399886235817263,3.9001072760637663,54.15595006656872
18447,2385.250625645395,236.25215598927207,2.9399966221491525,3.900099277496338,54.15580272965858
18485,2390.2192809158614,236.2247244046421,2.9399966221491525,3.900099277496338,54.15580272965858
18491,2391.0038054322645,236.0430282060983,2.9399966221491525,3.900099277496338,54.15580272965858
18500,2392.1805922068415,236.231918915984,2.9399966221491525,3.900099277496338,54.15580272965858
18531,2396.2339688748643,236.8524869887409,2.940004966799421,3.9000909328460693,54.15564901861425
18554,2399.2413128543803,236.31277150349584,2.9400133114496896,3.900082588195801,54.15549530844247
18569,2401.202624145345,235.99220030926244,2.940005195241355,3.9000907044041364,54.15564481065529
18585,2403.294689522403,235.50345725255607,2.9400133114496896,3.900082588195801,54.15549530844247
18615,2407.217312104348,236.47272205273705,2.9399966221491525,3.900099277496338,54.15580272965858
18630,2409.1786233953408,235.9280458519541,2.9399966221491525,3.900099277496338,54.15580272965858
18646,2411.2706887723716,236.05151246458792,2.939996292316536,3.900099607328954,54.155808805295536
18652,2412.0552132887633,235.71226929640517,2.939989932779042,3.90010596686645,54.15592595055946
18676,2415.19331135433,236.25091926378636,2.9399888133241205,3.9001070863213654,54.1559465714263
18692,2417.2853767313745,236.38134527769463,2.9399961732525384,3.900099726392953,54.155810998498076
18730,2422.254032001855,236.10469666823622,2.9399964273401764,3.900099472305313,54.15580631811072
18753,2425.261375981357,236.48048777735056,2.9399968839707498,3.9000990156747464,54.15579790681035
18776,2428.268719960858,236.70700212800742,2.94001298834516,3.900082911300333,54.155501260078026
18799,2431.27606394036,236.0579377005617,2.9400133114496896,3.900082588195801,54.15549530844247
18813,2433.1066211452753,236.21372200405412,2.9400059963528093,3.900089903292676,54.15563005398219
18822,2434.283407919861,236.9462797612514,2.94000541246983,3.9000904871756563,54.15564080925172
18837,2436.244719210855,236.65271823791073,2.9399966221491525,3.900099277496338,54.15580272965858
18883,2442.2594071698572,236.22117094583643,2.9399966221491525,3.900099277496338,54.15580272965858
18898,2444.220718460837,236.22380578927644,2.9399885911557675,3.9001073084897206,54.15595066386989
18914,2446.312783837867,236.09523402118754,2.9399980037535016,3.900097895891988,54.15577728001797
18929,2448.27409512886,236.57571251191413,2.940021060236049,3.9000748394094424,54.1553525749876
18974,2454.1580290017973,236.31749511719912,2.940004966799421,3.9000909328460693,54.15564901861425
18990,2456.250094378828,235.88499355807795,2.940004799118853,3.900091100526633,54.155652107333694
19005,2458.2114056698074,235.76934709946485,2.9399966221491525,3.900099277496338,54.15580272965858
19028,2461.218749649309,236.02596918882656,2.93998860711541,3.900107292530078,54.155950369885886
19051,2464.2260936288103,235.75322036517687,2.9399965904832044,3.9000993091622878,54.15580331295682
19074,2467.2334376083118,236.61622843569012,2.9400049954850545,3.90009090416043,54.155648490217494
19112,2472.202092878793,235.84090520541596,2.9400130785745233,3.900082821070967,54.15549959803902
19135,2475.209436858308,236.22018136513563,2.9400133114496896,3.900082588195801,54.15549530844247
19166,2479.2628135263176,235.44357738461866,2.9399887819115094,3.90010711773398,54.15594715006106
19189,2482.2701575058195,236.09175275867233,2.9399966221491525,3.900099277496338,54.15580272965858
19204,2484.2314687967983,235.8510581024285,2.9399885278238713,3.90010737182162,54.155951830472745
19219,2486.1927800877775,235.7134636433834,2.9399966221491525,3.900099277496338,54.15580272965858
19242,2489.200124067293,235.61612235475562,2.9399963799679227,3.9000995196775703,54.15580719072492
19257,2491.161435358258,236.16330045499973,2.9399966221491525,3.900099277496338,54.15580272965858
19273,2493.2535007353167,235.3801044032137,2.940004770694003,3.9000911289514866,54.15565263092682
19295,2496.130090628739,235.54092282039764,2.9399966221491525,3.900099277496338,54.15580272965858
19296,2496.260844714804,235.57522104430052,2.939997386960272,3.9000985126852177,54.15578864156439
19311,2498.2221560057833,236.5505771745308,2.9400133750349227,3.9000825246105664,54.15549413719276
19326,2500.183467296763,235.86925519202393,2.940004966799421,3.9000909328460693,54.15564901861425
19357,2504.236843964786,235.67434535911232,2.940004966799421,3.9000909328460693,54.15564901861425
19372,2506.1981552557654,235.6135628965802,2.940004966799421,3.9000909328460693,54.15564901861425
19388,2508.29022063281,235.69638040035684,2.9399966221491525,3.900099277496338,54.15580272965858
19403,2510.251531923803,236.18331642320408,2.9399966221491525,3.900099277496338,54.15580272965858
19426,2513.2588759032906,236.908548065235,2.939988515917463,3.9001073837280273,54.155952049794315
19456,2517.18149848525,235.87169003576693,2.9400045620712376,3.9000913375742474,54.15565647381269
19479,2520.1888424647645,235.86325329808952,2.940004966799421,3.9000909328460693,54.15564901861425
19502,2523.1961864442524,235.93007373834496,2.9400052408999358,3.9000906587455524,54.155643969612605
19518,2525.2882518212973,235.86171064379667,2.9400123392675397,3.9000835603779533,54.15551321619243
19540,2528.164841714746,235.93739595021225,2.9399966221491525,3.900099277496338,54.15580272965858
19571,2532.218218382771,236.0229374238591,2.9399966221491525,3.900099277496338,54.15580272965858
19594,2535.2255623622577,235.69346539301367,2.9399966221491525,3.900099277496338,54.15580272965858
19610,2537.3176277393036,235.86582240579062,2.9399966221491525,3.900099277496338,54.15580272965858
19617,2538.2329063417737,235.59741175459695,2.9399966221491525,3.900099277496338,54.15580272965858
19632,2540.1942176327384,235.65391958112306,2.9399966221491525,3.900099277496338,54.15580272965858
19662,2544.1168402147096,235.70992018719085,2.939988515917463,3.9001073837280273,54.155952049794315
19678,2546.2089055917413,235.43263891369537,2.9399966221491525,3.900099277496338,54.15580272965858
19694,2548.300970968786,235.39705840802253,2.9399966221491525,3.900099277496338,54.15580272965858
19708,2550.1315281736997,235.48449981570153,2.9399966221491525,3.900099277496338,54.15580272965858
19740,2554.31565892779,235.98470871722765,2.9399966221491525,3.900099277496338,54.15580272965858
19770,2558.238281509747,235.22406843162042,2.940004966799421,3.9000909328460693,54.15564901861425
19778,2559.2843141982694,235.25932363513374,2.940004966799421,3.9000909328460693,54.15564901861425
19785,2560.1995928007264,236.1752446755746,2.940004966799421,3.9000909328460693,54.15564901861425
19808,2563.206936780228,235.74749638294287,2.940005153755223,3.9000907458902665,54.15564557484042
19831,2566.2142807597297,235.13873528676856,2.940013180278129,3.9000827193673633,54.15549772464281
19877,2572.228968718732,235.36183240999708,2.940013302844008,3.9000825968014823,54.15549546696044
19893,2574.3210340957767,235.69556489111878,2.9400133114496896,3.900082588195801,54.15549530844247
19916,2577.3283780752913,235.86871831669157,2.9399966221491525,3.900099277496338,54.15580272965858
19939,2580.3357220547796,235.26477659751723,2.9399966221491525,3.900099277496338,54.15580272965858
19961,2583.21231194823,235.78184986054114,2.9399886593009086,3.900107240344582,54.155949408604876
19999,2588.1809672186964,235.65748100295278,2.9399966221491525,3.900099277496338,54.15580272965858
20015,2590.273032595741,235.3544668316702,2.9399966221491525,3.900099277496338,54.15580272965858
20045,2594.1956551776993,235.93496348653173,2.9399966221491525,3.900099277496338,54.15580272965858
20061,2596.287720554744,236.0260018815278,2.9400054484572706,3.9000904511882264,54.155640146354
20076,2598.249031845723,235.88423191272986,2.9400133114496896,3.900082588195801,54.15549530844247
20091,2600.2103431367163,236.53880807185269,2.9400133114496896,3.900082588195801,54.15549530844247
20099,2601.2563758252245,235.54483841849475,2.940013091352654,3.900082808292838,54.15549936266386
20114,2603.2176871162037,235.90944208311288,2.940004966799421,3.9000909328460693,54.15564901861425
20129,2605.178998407183,236.1637501966669,2.940004966799421,3.9000909328460693,54.15564901861425
20144,2607.1403096981635,235.413597359982,2.9399966221491525,3.900099277496338,54.15580272965858
20160,2609.2323750752066,235.24393049751836,2.9399885351703716,3.9001073644751174,54.15595169514681
20183,2612.2397190547226,235.2573753338378,2.9399885947023705,3.900107304943118,54.15595059853981
20199,2614.3317844317526,235.38139139530756,2.9399957970609734,3.900100102584524,54.155817928085966
20213,2616.16234163668,235.4426277549702,2.940011633824568,3.900084265820929,54.15552621057168
20237,2619.3004397022332,235.7420471557836,2.940012723655016,3.9000831759904813,54.15550613571251
20260,2622.3077836817483,235.4787652774968,2.940005615877041,3.9000902837684484,54.15563706243988
20328,2631.199061534174,235.69121765274542,2.9399966221491525,3.900099277496338,54.15580272965858
20343,2633.160372825153,235.45501764001457,2.9399966221491525,3.900099277496338,54.15580272965858
20367,2636.2984708907197,235.3328436474547,2.940004966799421,3.9000909328460693,54.15564901861425
20382,2638.259782181699,235.4563028063402,2.9400133114496896,3.900082588195801,54.15549530844247
20413,2642.3131588497226,235.4369245930691,2.9400056607309324,3.9000902389145513,54.155636236220026
20421,2643.359191538245,235.32690930514508,2.940012233391485,3.9000836662540053,54.155515166446925
20443,2646.235781431681,235.667387693779,2.9399966221491525,3.900099277496338,54.15580272965858
20459,2648.3278468087256,235.42359317722136,2.9399893090863713,3.9001065905591257,54.155937439259084
20474,2650.2891580997057,235.664925435603,2.9399961425998953,3.9000997570456004,54.155811563131046
20488,2652.1197153046205,235.60165422788143,2.939995728155864,3.90010017148963,54.15581919734378
20504,2654.211780681663,235.03912291670966,2.9399966221491525,3.900099277496338,54.15580272965858
20519,2656.1730919726433,235.16935691039058,2.9400040306121866,3.9000918690333095,54.155666263429815
20550,2660.226468640666,235.32134939149185,2.9400132819817344,3.900082617663759,54.15549585124673
20566,2662.318534017712,235.36251352415803,2.9400133114496896,3.900082588195801,54.15549530844247
20582,2664.410599394758,235.03268601236897,2.9400133114496896,3.900082588195801,54.15549530844247
20626,2670.1637791816283,235.93730053377345,2.940004966799421,3.9000909328460693,54.15564901861425
20642,2672.2558445586724,235.63481094892563,2.9400051824632243,3.9000907171822656,54.155645046031715
20665,2675.2631885381875,235.12661556021195,2.940012757556204,3.900083142089289,54.1555055112472
20688,2678.2705325176753,235.2428695724373,2.9399966221491525,3.900099277496338,54.15580272965858
20718,2682.1931550996333,234.84757547331455,2.9399966221491525,3.900099277496338,54.15580272965858
20734,2684.2852204766787,235.2127413172505,2.9399966221491525,3.900099277496338,54.15580272965858
20743,2685.4620072512766,234.61606052759979,2.9399947414446217,3.9001011582008704,54.15583737293944
20764,2688.207843058636,235.14532016219607,2.939988515917463,3.9001073837280273,54.155952049794315
20787,2691.2151870381376,235.5471547331563,2.9399966221491525,3.900099277496338,54.15580272965858
20825,2696.1838423086324,235.07242450097903,2.939988890082404,3.900107009563087,54.15594515750344
20841,2698.275907685663,234.9268873550173,2.939988888055794,3.9001070115896908,54.15594519483453
20871,2702.1985302676353,234.69809573916913,2.9399966221491525,3.900099277496338,54.15580272965858
20902,2706.251906935659,235.3120501215047,2.9399886935001547,3.9001072061453312,54.15594877863897
20903,2706.3826610217225,235.24789011937324,2.9399897534230774,3.900106146222415,54.15592925437653
20925,2709.2592509151464,235.35047992237455,2.9399966221491525,3.900099277496338,54.15580272965858
20963,2714.2279061856416,234.61607177312143,2.939988515917463,3.9001073837280273,54.155952049794315
20979,2716.3199715626715,234.24063423400588,2.940004966799421,3.9000909328460693,54.15564901861425
21001,2719.196561456108,234.60013767611167,2.9400052458323813,3.9000906538131153,54.15564387875571
21017,2721.288626833152,234.30224252081373,2.9400133114496896,3.900082588195801,54.15549530844247
21032,2723.249938124132,235.03457494134346,2.9400133114496896,3.900082588195801,54.15549530844247
21047,2725.211249415111,234.59272934703873,2.9400133114496896,3.900082588195801,54.15549530844247
21064,2727.4340688782204,234.13922103633712,2.9399901701470696,3.90010572949842,54.15592157813486
21070,2728.218593394612,234.41692183790045,2.9399965296845636,3.9000993699609237,54.15580443288985
21086,2730.3106587716698,234.39863314522674,2.9399959683104555,3.900099931335029,54.15581477360689
21123,2735.148559956072,235.17696440733104,2.9399966221491525,3.900099277496338,54.15580272965858
21139,2737.2406253331164,234.90216019541091,2.9399966221491525,3.900099277496338,54.15580272965858
21154,2739.2019366240957,234.69701410480087,2.9399966221491525,3.900099277496338,54.15580272965858
21177,2742.2092806035976,234.58419349675327,2.9399966221491525,3.900099277496338,54.15580272965858
21208,2746.2626572716213,235.0909666631033,2.9400052393129243,3.900090660332559,54.15564399884577
21225,2748.4854767347306,234.40788752854738,2.9400133114496896,3.900082588195801,54.15549530844247
21231,2749.2700012511223,234.68785133909492,2.9400129776532395,3.9000829219922517,54.155501457024876
21269,2754.238656521603,234.9851291115575,2.9400050390350714,3.900090860610424,54.15564768801498
21284,2756.199967812582,234.8821753487004,2.939997123365359,3.9000987762801365,54.15579349707608
21338,2763.2606884601214,234.31829327649797,2.9399966221491525,3.900099277496338,54.15580272965858
21376,2768.229343730588,234.47813752167752,2.9400133114496896,3.900082588195801,54.15549530844247
21386,2769.536884591251,234.4256816293274,2.9400132382827024,3.900082661362789,54.15549665618961
21392,2770.3214091076325,234.93896871875435,2.940013094824735,3.9000828048207503,54.155499298707596
21415,2773.328753087134,234.1182305794605,2.940005790859402,3.900090108786094,54.15563383922132
21437,2776.2053429805705,234.6857525798594,2.9399968279033573,3.9000990717421344,54.15579893959186
21452,2778.1666542715493,234.58469833815235,2.939988515917463,3.9001073837280273,54.155952049794315
21483,2782.220030939573,234.59676850215016,2.939996541337635,3.9000993583078514,54.15580421823604
21498,2784.181342230552,234.28936228527786,2.9399966221491525,3.900099277496338,54.15580272965858
21544,2790.196030189555,235.018076012313,2.9399966221491525,3.900099277496338,54.15580272965858
21547,2790.588292447751,234.75463218629883,2.9399966221491525,3.900099277496338,54.15580272965858
21567,2793.203374169057,234.29402791078493,2.9399966221491525,3.900099277496338,54.15580272965858
21583,2795.295439546102,234.69467151462817,2.939990138525843,3.9001057611196526,54.15592216061187
21598,2797.2567508370807,234.79622917140694,2.94001308822331,3.900082811422181,54.15549942030687
21621,2800.2640948165817,234.3016185006256,2.940004966799421,3.9000909328460693,54.15564901861425
21659,2805.2327500870624,234.43933631043913,2.9400049438509086,3.9000909557945844,54.15564944133176
21674,2807.1940613780416,234.6444874815388,2.9399966221491525,3.900099277496338,54.15580272965858
21697,2810.201405357557,234.10129114324627,2.939988515917463,3.9001073837280273,54.155952049794315
21707,2811.508946218196,234.03308826248627,2.9399966221491525,3.900099277496338,54.15580272965858
21712,2812.1627166485223,234.13577858245972,2.9399966221491525,3.900099277496338,54.15580272965858
21735,2815.1700606280247,234.29392566768976,2.939996136266714,3.9000997633787744,54.155811679790574
21759,2818.3081586935905,234.06041881218096,2.940005619006385,3.900090280639106,54.15563700479659
21789,2822.230781275549,234.34135340792244,2.9400133049302184,3.900082594715272,54.15549542853213
21804,2824.192092566528,234.46111903144634,2.940004966799421,3.9000909328460693,54.15564901861425
21820,2826.2841579435726,234.48049804263687,2.940004966799421,3.9000909328460693,54.15564901861425
21835,2828.245469234552,234.6272303422867,2.940013182364339,3.9000827172811534,54.155497686214495
21858,2831.2528132140674,234.3093414104534,2.9400133114496896,3.900082588195801,54.15549530844247
21868,2832.560354074706,233.80495758966552,2.9400105547604767,3.900085344885019,54.155546087127426
21873,2833.2141245050325,233.90752820069787,2.9400050992748703,3.900090800370616,54.155646578382445
21889,2835.306189882077,234.44603050679353,2.940012039893844,3.900083859751641,54.15551873070594
21935,2841.320877841093,234.41823568603846,2.9399966221491525,3.900099277496338,54.15580272965858
21950,2843.2821891320727,234.8869872128919,2.9399966221491525,3.900099277496338,54.15580272965858
21973,2846.2895331115615,235.08670260587897,2.939996139559952,3.9000997600855336,54.15581161912792
22003,2850.2121556935194,234.77278105977834,2.9399966221491525,3.900099277496338,54.15580272965858
22026,2853.219499673035,234.94660796347597,2.9399966221491525,3.900099277496338,54.15580272965858
22029,2853.6117619312254,234.91274859793106,2.9399966221491525,3.900099277496338,54.15580272965858
22041,2855.1808109640133,234.92652649308903,2.9399966221491525,3.900099277496338,54.15580272965858
22072,2859.234187632038,235.3602441262918,2.9399966221491525,3.900099277496338,54.15580272965858
22087,2861.1954989230026,234.96890117833894,2.9399966221491525,3.900099277496338,54.15580272965858
22102,2863.1568102139818,234.80495096263388,2.939996028855788,3.9000998707897003,54.15581365833947
22118,2865.2488755910404,234.5752868460685,2.9399969371695676,3.900098962475926,54.15579692686905
22148,2869.1714981729847,235.17093566802714,2.940005441028788,3.9000904586167056,54.15564028318853
22171,2872.178842152486,234.83077693025808,2.940012884555344,3.9000830150901464,54.15550317190282
22190,2874.6631697877265,234.95620461453532,2.9400120928244604,3.9000838068210233,54.15551775571506
22194,2875.1861861319876,235.36647907806866,2.940020696904611,3.9000752027408816,54.15535926757385
22218,2878.3242841975543,235.14693659407934,2.9399966221491525,3.900099277496338,54.15580272965858
22248,2882.246906779527,235.02064312633868,2.9399886529677417,3.9001072466777553,54.15594952526474
22263,2884.208218070492,235.0757229451694,2.9399886924868355,3.90010720715866,54.15594879730478
22278,2886.169529361485,235.11767985412996,2.939996131960143,3.900099767685344,54.155811759119196
22294,2888.2615947385298,234.54722967882424,2.9399966221491525,3.900099277496338,54.15580272965858
22316,2891.138184631952,234.99877110136183,2.9399966221491525,3.900099277496338,54.15580272965858
22340,2894.2762826975327,234.90932795027703,2.9399962469708782,3.9000996526746072,54.15580964057917
22351,2895.7145776442367,234.5457406840358,2.939996487647093,3.900099411998402,54.155805207235346
22362,2897.1528725909548,234.67146018694206,2.9400126678484355,3.9000832317970553,54.155507163678706
22385,2900.16021657047,234.5341964937447,2.940006114798379,3.9000897848471077,54.1556278721859
22401,2902.2522819475007,234.94690273087926,2.9400133114496896,3.900082588195801,54.15549530844247
22439,2907.2209372179814,234.8110340287093,2.940004966799421,3.9000909328460693,54.15564901861425
22462,2910.2282811974974,235.30200804352648,2.9400049807324393,3.900090918913058,54.15564876196446
22477,2912.189592488462,235.0149353459615,2.9400129742631407,3.900082925382353,54.15550151947103
22493,2914.2816578655065,234.9619952826362,2.940004966799421,3.9000909328460693,54.15564901861425
22511,2916.6352314146816,234.6987801309372,2.9400133114496896,3.900082588195801,54.15549530844247
22531,2919.250313135987,235.1169641123559,2.9400051363054303,3.9000907633400534,54.15564589627006
22569,2924.218968406468,235.34068701585198,2.9400133114496896,3.900082588195801,54.15549530844247
22608,2929.318377763014,234.98768966635697,2.9399959057385274,3.900099993906961,54.155815926205015
22638,2933.241000344987,235.59193037964602,2.9399966221491525,3.900099277496338,54.15580272965858
22661,2936.248344324474,235.4910809223007,2.9400131583727216,3.900082741272773,54.155498128143805
22672,2937.6866392711995,234.92419389112385,2.9400087772944374,3.900087122351052,54.15557882840519
22714,2943.178310885947,234.87454137838225,2.9400133114496896,3.900082588195801,54.15549530844247
22730,2945.270376262992,235.31240768279704,2.9400129745238957,3.9000829251215947,54.15550151466789
22752,2948.1469661564142,235.8358028806148,2.9400133114496896,3.900082588195801,54.15549530844247
22806,2955.2076868039535,234.85155807104942,2.940004966799421,3.9000909328460693,54.15564901861425
22833,2958.738047127702,234.6321375988336,2.9399966221491525,3.900099277496338,54.15580272965858
22837,2959.261063471963,234.98311025934268,2.9399966221491525,3.900099277496338,54.15580272965858
22852,2961.2223747629423,235.5328607261246,2.9399885777293946,3.900107321916089,54.15595091118989
22875,2964.2297187424438,235.30326867655913,2.9399966221491525,3.900099277496338,54.15580272965858
22905,2968.152341324402,235.21361169319894,2.9399891454366838,3.9001067542088106,54.15594045376078
22921,2970.2444067014467,235.04607476482138,2.939988632701528,3.9001072669439676,54.15594989857775
22944,2973.251750680948,234.9095116160636,2.939988692233527,3.900107207411968,54.15594880197083
22982,2978.2204059514434,235.2004377966341,2.9399966221491525,3.900099277496338,54.15580272965858
22994,2979.789454984212,235.35230303879484,2.9399966221491525,3.900099277496338,54.15580272965858
22997,2980.181717242408,235.48307907149933,2.9399966221491525,3.900099277496338,54.15580272965858
23013,2982.2737826194666,235.38833031312757,2.9399966221491525,3.900099277496338,54.15580272965858
23036,2985.281126598954,235.45191536441277,2.939988515917463,3.9001073837280273,54.155952049794315
23074,2990.2497818694487,235.7430788149348,2.9399886762738845,3.9001072233716103,54.15594909595482
23097,2993.2571258489365,235.7038422998956,2.9399966221491525,3.900099277496338,54.15580272965858
23112,2995.2184371399153,235.61322570953251,2.9399886096486796,3.9001072899968046,54.15595032322189
23135,2998.2257811194168,236.0475613191641,2.940004966799421,3.9000909328460693,54.15564901861425
23150,3000.18709241041,235.3092453668334,2.940012953400867,3.9000829462446296,54.1555019037574
23155,3000.840862840728,234.89112254367566,2.9400133114496896,3.900082588195801,54.15549530844247
23166,3002.2791577874405,235.4937830792672,2.9400133114496896,3.900082588195801,54.15549530844247
23189,3005.286501766942,235.4693153331889,2.94001191045831,3.900083989187184,54.155521114930465
23212,3008.2938457464434,235.04171694693545,2.9399961046007377,3.900099795044751,54.15581226308952
23227,3010.255157037423,235.57089286723067,2.9399966221491525,3.900099277496338,54.15580272965858
23250,3013.262501016924,235.83177556953055,2.9399887793782398,3.9001071202672537,54.15594719672505
23273,3016.269844996426,236.03627977551594,2.940004966799421,3.9000909328460693,54.15564901861425
23288,3018.2311562874047,235.77374561511806,2.940004976448236,3.900090923197255,54.15564884088059
23304,3020.3232216644506,236.46350226689458,2.9400133114496896,3.900082588195801,54.15549530844247
23315,3021.761516611174,235.9403943823973,2.940008876129454,3.900087023516033,54.1555770078435
23334,3024.2458442464076,235.45463285918936,2.9400131792349953,3.900082720410496,54.155497743857495
23349,3026.207155537387,235.3184650151523,2.9399968127782046,3.900099086867287,54.15579921820262
23365,3028.299220914432,235.728502041863,2.939988515917463,3.9001073837280273,54.155952049794315
23380,3030.2605322054105,235.88079466296946,2.9399887634185973,3.900107136226896,54.15594749070901
23395,3032.2218434963897,235.33876497577538,2.9399966221491525,3.900099277496338,54.15580272965858
23418,3035.2291874759057,236.06790338906606,2.9399966221491525,3.900099277496338,54.15580272965858
23441,3038.2365314553927,235.79292216034412,2.9399965692036574,3.9000993304418285,54.155803704933795
23456,3040.1978427463723,235.71136180406958,2.9399963614750106,3.900099538170486,54.155807531371124
23472,3042.2899081234164,235.9082464266041,2.9399966221491525,3.900099277496338,54.15580272965858
23476,3042.8129244676775,235.37510270592594,2.9399966221491525,3.900099277496338,54.15580272965858
23502,3046.2125307053752,236.34703558912403,2.940013019899382,3.9000828797461087,54.155500678844305
23540,3051.1811859758554,236.02481162673027,2.940004966799421,3.9000909328460693,54.15564901861425
23563,3054.188529955357,235.59537023751642,2.9400127368653273,3.9000831627801698,54.15550589237646
23594,3058.2419066233806,235.61134955551626,2.939996525631301,3.900099374014186,54.15580450755242
23609,3060.20321791436,235.6804301601619,2.939996405047367,3.900099494598129,54.15580672875241
23632,3063.2105618938617,235.20465846564898,2.939996464579366,3.9000994350661298,54.155805632151285
23637,3063.8643323241877,234.9683054455908,2.9399966221491525,3.900099277496338,54.15580272965858
23648,3065.3026272709067,235.08605382707952,2.9399966221491525,3.900099277496338,54.15580272965858
23678,3069.225249852864,236.3011175148789,2.9399966221491525,3.900099277496338,54.15580272965858
23693,3071.1865611438434,235.04195380681335,2.9399962700237268,3.9000996296217703,54.155809215937246
23716,3074.193905123359,235.2532750274902,2.9399963295557257,3.900099570089771,54.155808119336015
23739,3077.2012491028463,235.26103937900066,2.9399966221491525,3.900099277496338,54.15580272965858
23770,3081.25462577087,235.27138749469748,2.9399964225269457,3.9000994771185424,54.155806406772186
23785,3083.215937061849,235.25715986134816,2.9399965081517223,3.9000993914937725,54.15580482953262
23798,3084.9157401807024,234.40732125199864,2.9399966221491525,3.900099277496338,54.15580272965858
23808,3086.2232810413507,234.7504036677927,2.9399885703828943,3.900107329262592,54.155951046515824
23823,3088.18459233233,235.06287868428973,2.9399966221491525,3.900099277496338,54.15580272965858
23839,3090.2766577093885,235.11974233534295,2.9399966221491525,3.900099277496338,54.15580272965858
23885,3096.2913456683773,234.41498976161455,2.9400133114496896,3.900082588195801,54.15549530844247
23915,3100.2139682503357,235.18442247135587,2.940004966799421,3.9000909328460693,54.15564901861425
23938,3103.221312229837,235.19818415327842,2.940004966799421,3.9000909328460693,54.15564901861425
23959,3105.7607465867964,234.94147531807312,2.9400071602071165,3.9000887394383676,54.15560861550948
23961,3105.9490324707344,235.00806541170888,2.9400049780128796,3.9000909216326063,54.155648812059454
24119,3108.908404325355,439.5964549833322,2.8514006579744233,3.9886952416710715,55.83847946786867
24280,3112.3463814496035,657.8022528018162,2.736762977852834,4.1033329217926555,58.17744480740115
24344,3113.4715494234197,739.0859665512195,2.7001030073745227,4.139992892270973,58.96733445358052
24441,3118.4106175206716,622.3903582818998,2.6999753933588693,4.140120506286621,58.97012153762599
24602,3139.462025377182,588.9421260048598,2.6999834995905587,4.140112400054932,58.96994449007441
24603,3139.592779463247,588.9498192994745,2.6999834995905587,4.140112400054932,58.96994449007441
24618,3141.5540907542395,587.5926821474217,2.699990828359674,4.140105071285809,58.96978442393515
24649,3145.60746742225,585.3928565840192,2.7000164013544747,4.140079498291016,58.969225896220394
24688,3150.706876778796,583.0767579545411,2.7000164013544747,4.140079498291016,58.969225896220394
24725,3155.5447779632245,580.6657876192547,2.6999834995905587,4.140112400054932,58.96994449007441
24741,3157.636843340256,580.6306485247895,2.6999834995905587,4.140112400054932,58.96994449007441
24756,3159.5981546312487,579.5845046704688,2.6999834995905587,4.140112400054932,58.96994449007441
24763,3160.513433233694,579.0354154372463,2.6999834995905587,4.140112400054932,58.96994449007441
24833,3169.6662192582617,577.2491651912823,2.7000082951227853,4.140087604522705,58.969402939457076
24879,3175.680907217265,576.0448650124373,2.6999834995905587,4.140112400054932,58.96994449007441
24894,3177.642218508244,575.6302170459358,2.6999834995905587,4.140112400054932,58.96994449007441
24923,3181.434087004137,574.4318379081215,2.6999834995905587,4.140112400054932,58.96994449007441
24940,3183.6569064672467,574.5083734659801,2.699991777071787,4.14010412257371,58.96976370337249
24970,3187.579529049206,573.6859834796868,2.7000082951227853,4.140087604522705,58.969402939457076
24993,3190.5868730287066,573.1467352242632,2.7000082951227853,4.140087604522705,58.969402939457076
25024,3194.640249696745,573.1777215000507,2.7000082951227853,4.140087604522705,58.969402939457076
25055,3198.693626364768,573.0813968034308,2.700008648768204,4.140087250877285,58.96939521568212
25084,3202.485494860647,572.3947557583564,2.700009628639563,4.140086271005932,58.969373814861605
25085,3202.6162489467124,572.456334037658,2.7000085687166404,4.140087330928847,58.96939696404409
25108,3205.6235929262143,571.8749416329712,2.6999834995905587,4.140112400054932,58.96994449007441
25131,3208.6309369057153,571.4884339879092,2.699983654120416,4.1401122455250725,58.9699411150106
25162,3212.684313573739,571.0000957442369,2.699983777744336,4.1401121219011525,58.96993841495909
25223,3220.660312823721,570.057117303111,2.7000082951227853,4.140087604522705,58.969402939457076
25238,3222.621624114701,569.9945608540264,2.700016171332976,4.140079728312516,58.969230919964275
25245,3223.5369027171573,569.9133480801004,2.6999872206906588,4.1401086789548325,58.96986321818368
25253,3224.5829354056796,569.9023965985602,2.6999834995905587,4.140112400054932,58.96994449007441
25269,3226.6750007827245,570.0196893272117,2.6999834995905587,4.140112400054932,58.96994449007441
25292,3229.6823447622255,569.9269081166168,2.6999913436281133,4.140104556017379,58.96977317009581
25307,3231.6436560532193,569.3498599576075,2.6999834995905587,4.140112400054932,58.96994449007441
25322,3233.604967344198,569.5916571807556,2.699991240777109,4.140104658868384,58.96977541643658
25353,3237.658344012222,568.5252897950057,2.700016333715979,4.140079565929512,58.969227373466914
25369,3239.7504093892653,568.2909649794678,2.7000091090645526,4.1400867905809315,58.96938516260593
25384,3241.7117206802313,568.6356817643598,2.7000082951227853,4.140087604522705,58.969402939457076
25406,3244.5883105736684,567.8897024450956,2.699983999659338,4.140111899986149,58.9699335681474
25422,3246.680375950712,568.6560074343993,2.6999834995905587,4.140112400054932,58.96994449007441
25460,3251.6490312211927,568.0590659023244,2.6999834995905587,4.140112400054932,58.96994449007441
25476,3253.741096598237,567.9676255597491,2.6999938646108887,4.140102035034604,58.96971811005128
25514,3258.709751868718,567.9697031831633,2.7000082951227853,4.140087604522705,58.969402939457076
25552,3263.6784071391985,567.4042712867957,2.6999834995905587,4.140112400054932,58.96994449007441
25567,3265.6397184301777,567.097445254261,2.6999834995905587,4.140112400054932,58.96994449007441
25590,3268.647062409679,566.9564619739785,2.6999834995905587,4.140112400054932,58.96994449007441
25613,3271.6544063891806,566.5846411867707,2.6999834995905587,4.140112400054932,58.96994449007441
25628,3273.6157176801603,566.8415068849512,2.699991327921822,4.140104571723669,58.96977351313264
25651,3276.6230616596754,566.6540742295471,2.7000082951227853,4.140087604522705,58.969402939457076
25674,3279.630405639163,566.3508052150887,2.7000084539592137,4.140087445686277,58.96939947039781
25712,3284.599060909657,565.8101215938624,2.7000082951227853,4.140087604522705,58.969402939457076
25727,3286.5603722006226,565.6088342786408,2.7000082951227853,4.140087604522705,58.969402939457076
25735,3287.606404889145,566.3563532525986,2.7000082951227853,4.140087604522705,58.969402939457076
25750,3289.5677161801254,566.058525381186,2.700000188891096,4.1400957107543945,58.96957998375685
25781,3293.621092848148,566.0867476015518,2.699992088262391,4.1401038113830975,58.96975690674651
25804,3296.6284368276492,566.0914726521681,2.699991605822248,4.140104293823242,58.96976744358592
25820,3298.7205022046937,565.713537262887,2.6999910343150475,4.140104865330448,58.96977992571874
25835,3300.681813495687,565.7130535591498,2.6999834995905587,4.140112400054932,58.96994449007441
25850,3302.643124786652,565.759783249989,2.699991550090175,4.1401043495553145,58.969768660814694
25873,3305.6504687661536,565.0364462792161,2.7000164013544747,4.140079498291016,58.969225896220394
25888,3307.611780057133,565.0409765885818,2.7000086049424965,4.140087294702993,58.96939617285517
25919,3311.665156725171,565.3072293022925,2.7000082951227853,4.140087604522705,58.969402939457076
25934,3313.6264680161357,565.0942317179182,2.6999840830786184,4.1401118165668676,58.96993174619983
25980,3319.6411559751386,565.2096595561568,2.6999834995905587,4.140112400054932,58.96994449007441
25996,3321.7332213521963,564.7960881043631,2.6999834995905587,4.140112400054932,58.96994449007441
26034,3326.7018766226647,564.5593702690644,2.7000082951227853,4.140087604522705,58.969402939457076
26049,3328.663187913643,564.1751073533742,2.7000082951227853,4.140087604522705,58.969402939457076
26057,3329.709220602179,564.3255374403797,2.7000082951227853,4.140087604522705,58.969402939457076
26072,3331.6705318931445,564.4020632613192,2.7000082951227853,4.140087604522705,58.969402939457076
26095,3334.6778758726464,564.501238735459,2.700016175386196,4.140079724259298,58.96923083144063
26118,3337.6852198521474,564.806988437528,2.7000164013544747,4.140079498291016,58.969225896220394
26133,3339.646531143141,564.2897761097155,2.7000164013544747,4.140079498291016,58.969225896220394
26148,3341.607842434106,563.9566755565426,2.7000164013544747,4.140079498291016,58.969225896220394
26164,3343.6999078111503,564.0132378460712,2.6999834995905587,4.140112400054932,58.96994449007441
26187,3346.7072517906518,564.0502965139511,2.6999834995905587,4.140112400054932,58.96994449007441
26202,3348.668563081631,563.7399349899573,2.6999834995905587,4.140112400054932,58.96994449007441
26210,3349.714595770153,563.6801422861381,2.6999834995905587,4.140112400054932,58.96994449007441
26224,3351.545152975067,564.2825935918389,2.6999834995905587,4.140112400054932,58.96994449007441
26255,3355.598529643091,563.9344555272842,2.700015984123837,4.140079915521654,58.969235008673
26271,3357.6905950201353,563.7806112578069,2.7000164013544747,4.140079498291016,58.969225896220394
26301,3361.6132176020938,563.6019052327413,2.700008593289425,4.140087306356066,58.96939642736346
26332,3365.666594270118,563.7980201695441,2.70000842963978,4.140087470005707,58.969400001545196
26347,3367.627905561097,563.759007727934,2.7000084742254273,4.140087425420065,58.96939902777459
26363,3369.719970938141,563.7177202264394,2.700008862323429,4.140087037322068,58.96939055154096
26371,3370.7660036266634,563.5534733931219,2.7000164013544747,4.140079498291016,58.969225896220394
26393,3373.6425935200996,563.0735058964423,2.699983623199529,4.140112276445963,58.9699417903491
26416,3376.6499374996156,563.1140562895613,2.6999834995905587,4.140112400054932,58.96994449007441
26447,3380.7033141676384,562.8753225865103,2.699983931767548,4.140111967877936,58.96993505096153
26462,3382.664625458604,563.3832079757452,2.699983618147911,4.140112281497576,58.96994190068074
26477,3384.6259367495973,563.3032170336437,2.70000789352396,4.140088006121523,58.96941171055846
26492,3386.587248040576,563.0094090332774,2.7000082951227853,4.140087604522705,58.969402939457076
26508,3388.679313417607,563.0958814152076,2.7000082951227853,4.140087604522705,58.969402939457076
26531,3391.6866573971083,562.7564173127045,2.7000082951227853,4.140087604522705,58.969402939457076
26569,3396.6553126676035,562.8184668684929,2.6999834995905587,4.140112400054932,58.96994449007441
26599,3400.5779352495474,562.8694360259383,2.6999834995905587,4.140112400054932,58.96994449007441
26615,3402.670000626592,562.892210521217,2.6999836617202675,4.140112237925218,58.969940949023375
26638,3405.6773446060934,562.8100714033385,2.7000082951227853,4.140087604522705,58.969402939457076
26653,3407.638655897087,562.5634493706466,2.7000163093965455,4.140079590248942,58.96922790461118
26692,3412.73806525362,562.9523815463031,2.6999987191436077,4.140097180501879,58.96961208391728
26699,3413.65334385609,563.3085542144586,2.6999834995905587,4.140112400054932,58.96994449007441
26752,3420.5833104175363,563.1418882752928,2.6999834995905587,4.140112400054932,58.96994449007441
26775,3423.5906543970505,562.9011341655987,2.6999911247530406,4.14010477489245,58.969777950486865
26798,3426.597998376539,562.9526317081153,2.700001031965513,4.140094867679979,58.969561570525265
26821,3429.605342356054,562.6440717522045,2.7000082951227853,4.140087604522705,58.969402939457076
26837,3431.697407733098,563.1970031199215,2.7000005731891576,4.1400953264563265,58.96957159046408
26853,3433.7894731101287,562.0814174162688,2.700002450093791,4.140093449551704,58.96953059781159
26860,3434.7047517125866,562.4718745479138,2.7000159575244,4.140079942121083,58.96923558961345
26890,3438.627374294544,562.3012707392111,2.7000082951227853,4.140087604522705,58.969402939457076
26905,3440.5886855855233,562.2327271643031,2.700007798093935,4.140088101551554,58.96941379479407
26951,3446.603373544526,562.0815406211449,2.7000082951227853,4.140087604522705,58.969402939457076
26967,3448.6954389215707,561.9090687065714,2.7000082951227853,4.140087604522705,58.969402939457076
26990,3451.702782901073,562.4917134660684,2.7000082951227853,4.140087604522705,58.969402939457076
27012,3454.5793727945083,562.1201541056741,2.6999759658793607,4.14011993376613,58.9701090332173
27014,3454.840880966639,562.0876819598773,2.699976940684209,4.14011895896128,58.97008774253612
27028,3456.671438171553,562.0127715285571,2.6999834995905587,4.140112400054932,58.96994449007441
27043,3458.632749462546,562.1867745253555,2.6999834995905587,4.140112400054932,58.96994449007441
27066,3461.6400934420335,561.8528583196021,2.6999834995905587,4.140112400054932,58.96994449007441
27081,3463.6014047330136,562.1353949965494,2.6999912118977534,4.140104687747735,58.969776047182755
27097,3465.693470110057,561.6864916576255,2.7000086475015763,4.140087252143921,58.96939524334583
27119,3468.5700600035066,561.3250342193902,2.7000082951227853,4.140087604522705,58.969402939457076
27135,3470.6621253805524,561.053586646964,2.7000082951227853,4.140087604522705,58.969402939457076
27158,3473.66946936004,561.3452254925845,2.700008452945923,4.140087446699561,58.969399492528545
27173,3475.630780651019,561.5566927798436,2.7000164013544747,4.140079498291016,58.969225896220394
27175,3475.8922888231527,561.444698252704,2.7000144373051427,4.140081462340352,58.96926879172018
27188,3477.5920919419987,561.091412417827,2.7000082951227853,4.140087604522705,58.969402939457076
27212,3480.7301900075777,561.2748370433379,2.7000082951227853,4.140087604522705,58.969402939457076
27235,3483.737533987066,560.9952468664629,2.699990896251464,4.140105003394022,58.9697829411286
27250,3485.698845278046,561.4151353436168,2.6999912098711008,4.140104689774383,58.96977609144633
27265,3487.6601565690244,560.8954321073057,2.6999834995905587,4.140112400054932,58.96994449007441
27288,3490.667500548526,561.3167859584958,2.6999834995905587,4.140112400054932,58.96994449007441
27303,3492.628811839505,561.217216868227,2.6999834995905587,4.140112400054932,58.96994449007441
27335,3496.8129425935963,560.7281084588769,2.7000028305919272,4.140093069053563,58.96952228752531
27341,3497.5974671099993,561.0517535520344,2.700015549666915,4.140080349978571,58.96924449735626
27357,3499.68953248703,560.8745026336668,2.7000082951227853,4.140087604522705,58.969402939457076
27372,3501.6508437780094,561.0726732506125,2.7000082951227853,4.140087604522705,58.969402939457076
27403,3505.704220446033,561.4647083697587,2.6999834995905587,4.140112400054932,58.96994449007441
27441,3510.6728757165138,560.9718979119403,2.6999834995905587,4.140112400054932,58.96994449007441
27456,3512.634187007493,560.9919091598066,2.6999834995905587,4.140112400054932,58.96994449007441
27496,3517.864350450104,560.2885440230292,2.7000082951227853,4.140087604522705,58.969402939457076
27502,3518.648874966496,560.5037806991267,2.7000082951227853,4.140087604522705,58.969402939457076
27540,3523.6175302369766,560.4061239660933,2.7000082951227853,4.140087604522705,58.969402939457076
27563,3526.6248742164785,560.0887812876,2.7000082951227853,4.140087604522705,58.969402939457076
27578,3528.5861855074572,559.6627135374843,2.700015884059411,4.1400800155860775,58.969237194112985
27601,3531.5935294869723,559.6703196938968,2.7000164013544747,4.140079498291016,58.969225896220394
27617,3533.685594864003,559.7152894233664,2.7000085836630063,4.14008731598249,58.96939663760876
27647,3537.6082174459616,560.0039476049155,2.7000082951227853,4.140087604522705,58.969402939457076
27657,3538.9157583066144,559.3383975437356,2.700006140824385,4.140089758821112,58.96944999034652
27678,3541.6615941139853,559.6793260727096,2.7000082951227853,4.140087604522705,58.969402939457076
27693,3543.622905404965,559.6975262038358,2.6999841714154655,4.1401117282300275,58.969929816848584
27716,3546.630249384466,560.315635896458,2.6999834995905587,4.140112400054932,58.96994449007441
27739,3549.6375933639674,560.1501486169238,2.69998360016163,4.1401122994838655,58.96994229351643
27755,3551.7296587410133,559.9503252755678,2.6999828538583444,4.1401130457871425,58.96995859342057
27769,3553.560215945927,560.0389505125139,2.6999901502015575,4.14010574944393,58.96979923541064
27808,3558.6596253024863,559.5548174370026,2.7000163233295353,4.140079576315948,58.96922760031019
27818,3559.967166163129,558.9571759737615,2.7000082951227853,4.140087604522705,58.969402939457076
27823,3560.620936593465,559.3676180298124,2.7000082951227853,4.140087604522705,58.969402939457076
27839,3562.7130019704955,559.2412357297916,2.7000088058313594,4.140087093814135,58.96939178535283
27854,3564.674313261489,559.6051777184202,2.7000162042655376,4.140079695379947,58.969230200706434
27869,3566.6356245524685,559.5921965563348,2.7000082951227853,4.140087604522705,58.969402939457076
27922,3573.565591113914,558.7941623699028,2.6999855925538156,4.140110307091677,58.96989877800563
27953,3577.618967781938,558.8511503417744,2.6999834995905587,4.140112400054932,58.96994449007441
27969,3579.711033158982,559.749918388285,2.6999834995905587,4.140112400054932,58.96994449007441
27979,3581.018574019635,558.9989403278407,2.6999834995905587,4.140112400054932,58.96994449007441
27991,3582.587623052418,559.139452697662,2.6999834995905587,4.140112400054932,58.96994449007441
28007,3584.6796884294627,558.926128781182,2.7000082951227853,4.140087604522705,58.969402939457076
28037,3588.602311011422,558.7144619938534,2.7000082951227853,4.140087604522705,58.969402939457076
28053,3590.6943763884656,558.7169211151323,2.7000086548480766,4.140087244797418,58.969395082894984
28068,3592.655687679445,558.8958808404795,2.7000081540937515,4.140087745551744,58.969406019595155
28091,3595.6630316589462,559.0113955585109,2.6999834995905587,4.140112400054932,58.96994449007441
28106,3597.6243429499395,558.9900979077726,2.6999834995905587,4.140112400054932,58.96994449007441
28122,3599.7164083269836,558.5740621019864,2.699991605822248,4.140104293823242,58.96976744358592
28139,3601.9392277900797,558.5013121067058,2.6999834995905587,4.140112400054932,58.96994449007441
28144,3602.592998220406,558.7195016033503,2.6999834995905587,4.140112400054932,58.96994449007441
28167,3605.600342199921,558.9113763054227,2.699991605822248,4.140104293823242,58.96976744358592
28206,3610.6997515564544,558.0102636110753,2.7000082951227853,4.140087604522705,58.969402939457076
28229,3613.707095535955,557.5937276812109,2.7000082951227853,4.140087604522705,58.969402939457076
28244,3615.6684068269483,557.7710231631071,2.7000082951227853,4.140087604522705,58.969402939457076
28275,3619.721783494958,557.5161291927135,2.7000082951227853,4.140087604522705,58.969402939457076
28300,3622.99063564659,557.3625554611776,2.700005193840852,4.140090705804642,58.969470672935664
28305,3623.6444060769163,557.7347305590569,2.6999836836404967,4.1401122160049955,58.96994047026692
28351,3629.659094035919,558.439987713517,2.6999834995905587,4.140112400054932,58.96994449007441
28389,3634.6277493064,557.4199575343071,2.700015849636685,4.140080050008805,58.969237945916674
28405,3636.7198146834444,557.729761955854,2.7000082951227853,4.140087604522705,58.969402939457076
28435,3640.642437265403,557.8341883784827,2.7000164013544747,4.140079498291016,58.969225896220394
28450,3642.603748556396,558.1152789364223,2.7000164013544747,4.140079498291016,58.969225896220394
28461,3644.042043503106,558.0869925207866,2.6999834995905587,4.140112400054932,58.96994449007441
28473,3645.611092535884,558.7060020302691,2.6999834995905587,4.140112400054932,58.96994449007441
28503,3649.5337151178437,558.6943711960103,2.6999834995905587,4.140112400054932,58.96994449007441
28535,3653.717845871932,558.0266809192565,2.700000738865455,4.140095160780037,58.96956797199829
28557,3656.5944357653807,557.7705817139584,2.7000082951227853,4.140087604522705,58.969402939457076
28573,3658.6865011424115,557.1531266735583,2.7000161054677534,4.140079794177733,58.96923235848218
28611,3663.655156412892,557.6979405783633,2.699991564023165,4.14010433562232,58.96976835650811
28622,3665.0934513596103,557.5897492703832,2.6999834995905587,4.140112400054932,58.96994449007441
28626,3665.6164677038714,557.6002198124314,2.6999834995905587,4.140112400054932,58.96994449007441
28649,3668.623811683373,558.1580654204299,2.6999834995905587,4.140112400054932,58.96994449007441
28672,3671.6311556628743,557.3043162193103,2.6999834995905587,4.140112400054932,58.96994449007441
28703,3675.684532330898,557.9040497620718,2.7000082951227853,4.140087604522705,58.969402939457076
28725,3678.5611222243356,557.4975060356062,2.7000082951227853,4.140087604522705,58.969402939457076
28741,3680.6531876013787,557.1479172612618,2.7000082951227853,4.140087604522705,58.969402939457076
28772,3684.7065642694024,556.7873677903868,2.6999834995905587,4.140112400054932,58.96994449007441
28783,3686.1448592161205,556.8816646607478,2.6999834995905587,4.140112400054932,58.96994449007441
28787,3686.667875560382,557.1255453505189,2.6999834995905587,4.140112400054932,58.96994449007441
28802,3688.6291868513613,557.0099850400676,2.6999834995905587,4.140112400054932,58.96994449007441
28833,3692.682563519385,556.3828792859217,2.699983763557995,4.140112136087499,58.96993872480082
28856,3695.6899074989,556.4718717496993,2.7000082951227853,4.140087604522705,58.969402939457076
28871,3697.651218789865,556.6184415488614,2.7000082951227853,4.140087604522705,58.969402939457076
28901,3701.5738413718373,556.3967920863633,2.700015783994985,4.140080115650501,58.96923937955313
28917,3703.665906748868,556.3377911127911,2.7000082951227853,4.140087604522705,58.969402939457076
28933,3705.757972125926,556.4167841158584,2.7000082951227853,4.140087604522705,58.969402939457076
28943,3707.0655129865654,556.4864513631777,2.7000082951227853,4.140087604522705,58.969402939457076
28947,3707.5885293308265,556.6404130226242,2.7000082951227853,4.140087604522705,58.969402939457076
28971,3710.726627396394,556.4430920932369,2.7000082951227853,4.140087604522705,58.969402939457076
28994,3713.7339713758947,556.6373369848454,2.7000008695825244,4.140095030062966,58.96956511706251
29024,3717.656593957853,556.3252472149495,2.70000834857494,4.140087551070555,58.96940177203786
29047,3720.6639379373546,556.6258881276597,2.7000164013544747,4.140079498291016,58.969225896220394
29070,3723.671281916856,556.1447887326237,2.6999834995905587,4.140112400054932,58.96994449007441
29093,3726.6786258963575,556.859469377635,2.699991373774097,4.140104525871391,58.96977251168564
29104,3728.1169208430824,556.3100853392119,2.6999872845591,4.140108615086397,58.96986182324629
29115,3729.555215789795,556.3354355809596,2.6999842679333312,4.140111631712164,58.969927708817124
29139,3732.6933138553745,555.8333373687384,2.6999845735806502,4.140111326064835,58.969921033223315
29154,3734.654625146354,556.6554231869762,2.7000082951227853,4.140087604522705,58.969402939457076
29177,3737.661969125841,556.2265861594209,2.7000083921472964,4.1400875074981975,58.96940082039792
29223,3743.6766570848445,556.4139438070623,2.6999834995905587,4.140112400054932,58.96994449007441
29238,3745.637968375823,556.3028993109281,2.6999834995905587,4.140112400054932,58.96994449007441
29265,3749.168328699586,555.7395738569816,2.6999834995905587,4.140112400054932,58.96994449007441
29276,3750.606623646318,556.5847377340642,2.6999834995905587,4.140112400054932,58.96994449007441
29300,3753.7447217118706,556.437286305317,2.699991605822248,4.140104293823242,58.96976744358592
29322,3756.621311605321,556.4882993216534,2.7000082951227853,4.140087604522705,58.969402939457076
29353,3760.6746882733305,556.448178385554,2.7000005891488286,4.140095310496667,58.96957124189565
29376,3763.682032252832,556.0282513786217,2.6999834995905587,4.140112400054932,58.96994449007441
29406,3767.6046548348045,556.5089106507454,2.6999834995905587,4.140112400054932,58.96994449007441
29426,3770.219736556096,555.6855602940883,2.6999834995905587,4.140112400054932,58.96994449007441
29429,3770.611998814292,555.7855412016949,2.6999834995905587,4.140112400054932,58.96994449007441
29445,3772.7040641913372,556.085179539691,2.6999839378474206,4.140111961798071,58.96993491817197
29467,3775.5806540847725,556.3255971633612,2.699991605822248,4.140104293823242,58.96976744358592
29491,3778.71875215034,556.7392702330685,2.699991605822248,4.140104293823242,58.96976744358592
29506,3780.6800634413185,556.7603326316352,2.699991605822248,4.140104293823242,58.96976744358592
29529,3783.687407420834,556.0505325430395,2.700008598356007,4.140087301289485,58.96939631670705
29544,3785.6487187118137,556.2458430291805,2.7000083055092006,4.140087594136286,58.96940271261307
29575,3789.7020953798365,556.4825038063316,2.7000082951227853,4.140087604522705,58.969402939457076
29587,3791.2711444126153,555.6416614604395,2.700013330263303,4.140082569382184,58.969292969914804
29605,3793.6247179617812,556.3951924842069,2.7000161964124203,4.1400797032330745,58.969230372221055
29643,3798.593373232262,556.4387249885939,2.7000087541524778,4.140087145493006,58.96939291404259
29674,3802.6467499002856,556.7730017524426,2.7000082951227853,4.140087604522705,58.969402939457076
29704,3806.569372482244,556.3848081759047,2.6999834995905587,4.140112400054932,58.96994449007441
29720,3808.6614378592885,556.1064404440926,2.699991513104308,4.1401043865411795,58.96976946861279
29735,3810.6227491502677,556.1181604334381,2.6999834995905587,4.140112400054932,58.96994449007441
29747,3812.191798183059,555.7618101509116,2.6999834995905587,4.140112400054932,58.96994449007441
29796,3818.5987484002635,556.105864926432,2.700000604348432,4.140095295297052,58.96957090992754
29827,3822.652125068288,556.5600053613203,2.7000082951227853,4.140087604522705,58.969402939457076
29858,3826.7055017362973,556.0043533729735,2.7000087450327186,4.140087154612771,58.96939311322219
29873,3828.6668130272906,556.3788745215778,2.7000162650641784,4.14007963458131,58.969228872844404
29888,3830.62812431827,556.3187187369152,2.7000082951227853,4.140087604522705,58.969402939457076
29908,3833.2432060395613,556.2380147280707,2.6999902886972222,4.14010561094827,58.96979621056215
29911,3833.635468297757,556.284413913641,2.6999837421144974,4.140112157530986,58.969939193145024
29934,3836.642812277273,556.8102958691557,2.6999834995905587,4.140112400054932,58.96994449007441
29988,3843.7035329247838,556.9682516760957,2.700000188891096,4.1400957107543945,58.96957998375685
30019,3847.7569095928075,556.7092468532982,2.7000155347205492,4.140080364924945,58.96924482378991
30041,3850.6334994862436,556.5387476100505,2.7000082951227853,4.140087604522705,58.969402939457076
30056,3852.594810777223,556.4985699608387,2.7000164013544747,4.140079498291016,58.969225896220394
30069,3854.2946138960715,556.1055226073913,2.700013520512371,4.140082379133113,58.96928881480486
30079,3855.6021547567243,556.2757022882879,2.7000086829674075,4.140087216678078,58.96939446875624
30095,3857.694220133783,556.5187631842749,2.7000082951227853,4.140087604522705,58.969402939457076
30110,3859.655531424748,556.7542312657417,2.7000082951227853,4.140087604522705,58.969402939457076
30133,3862.6628754042495,556.0287910662374,2.700007975870278,4.140087923775207,58.969409912077126
30156,3865.670219383751,556.3382624869872,2.6999834995905587,4.140112400054932,58.96994449007441
30171,3867.631530674744,556.3967423278825,2.6999834995905587,4.140112400054932,58.96994449007441
30187,3869.7235960517883,556.5111333547035,2.6999834995905587,4.140112400054932,58.96994449007441
30210,3872.7309400312774,556.3420136022778,2.6999841557092026,4.140111743936285,58.9699301598866
30230,3875.3460217525917,555.6939979311821,2.7000107592408824,4.1400851404046035,58.96934912205192
30256,3878.7456279902804,555.907479566737,2.700015626171833,4.140080273473661,58.96924282646326
30286,3882.6682505722374,556.5078755345902,2.700015800878461,4.140080098767036,58.969239010812416
30317,3886.721627240262,556.5774807785144,2.6999834995905587,4.140112400054932,58.96994449007441
30339,3889.5982171336973,556.5937630869552,2.699991186058341,4.140104713587154,58.96977661153436
30355,3891.690282510756,556.556601216807,2.699991605822248,4.140104293823242,58.96976744358592
30370,3893.651593801721,556.1677489437483,2.700000214730551,4.140095684914942,58.96957941940807
30385,3895.6129050927,556.2183837361107,2.7000085958226947,4.140087303822792,58.969396372035725
30391,3896.397429609092,556.0217785235221,2.70001435396037,4.140081545685122,58.969270611999505
30401,3897.7049704697583,556.2543239929681,2.7000087407261475,4.140087158919341,58.96939320727962
30432,3901.7583471377684,556.0741893985369,2.7000164013544747,4.140079498291016,58.969225896220394
30462,3905.680969719727,556.3851135046018,2.7000161503067517,4.14007974933874,58.96923137918385
30485,3908.6883136992424,556.2611786384005,2.7000086057025072,4.140087293942982,58.969396156256195
30507,3911.5649035926645,555.8783664843302,2.700008984933973,4.140086914711511,58.96938787367244
30538,3915.6182802606886,556.147709529373,2.6999834995905587,4.140112400054932,58.96994449007441
30551,3917.318083379537,556.1686744880378,2.69998619018358,4.140109709461905,58.96988572528454
30554,3917.7103456377336,556.2971879577406,2.6999834995905587,4.140112400054932,58.96994449007441
30576,3920.5869355311825,556.4276704766035,2.699991605822248,4.140104293823242,58.96976744358592
30607,3924.640312199207,556.2833577915108,2.7000082951227853,4.140087604522705,58.969402939457076
30630,3927.647656178694,556.2059150430568,2.7000082951227853,4.140087604522705,58.969402939457076
30660,3931.5702787606538,555.9583417770995,2.7000164013544747,4.140079498291016,58.969225896220394
30676,3933.662344137697,556.1282379684259,2.699983599654999,4.140112299990491,58.969942304581686
30712,3938.369491236047,555.6963732199528,2.699985773459588,4.1401101261859,58.96989482687553
30714,3938.6309994081776,555.7886448717525,2.6999836536137565,4.140112246031732,58.96994112607647
30737,3941.638343387679,556.005347229262,2.6999835940817576,4.140112305563732,58.969942426306034
30760,3944.6456873671805,555.9110037120976,2.7000164013544747,4.140079498291016,58.969225896220394
30783,3947.653031346682,555.8338180810412,2.700016376781676,4.1400795228638145,58.969226432898225
30814,3951.7064080147056,556.3004003549826,2.700008752379219,4.140087147266269,58.96939295277135
30828,3953.5369652196323,555.9981190172269,2.69998721863422,4.140108681011274,58.969863263097935
30860,3957.7210959737085,555.9282029278105,2.699991029501817,4.140104870143677,58.96978003084322
30873,3959.4208990925686,555.9190292862642,2.6999834995905587,4.140112400054932,58.96994449007441
30875,3959.682407264702,555.9274037903224,2.699983762291353,4.140112137354135,58.96993875246535
30913,3964.6510625351684,555.38308964198,2.7000163927413183,4.140079506904172,58.969226084334494
30944,3968.704439203193,555.9552503366338,2.7000082951227853,4.140087604522705,58.969402939457076
30959,3970.665750494172,555.7157509628346,2.7000162736773206,4.140079625968171,58.9692286847306
30982,3973.673094473673,555.7694691461478,2.699991418613095,4.140104481032397,58.969771532369364
30997,3975.6344057646666,556.600080508967,2.6999834995905587,4.140112400054932,58.96994449007441
31020,3978.6417497441535,556.2250468606488,2.6999835664690437,4.140112333176447,58.96994302939123
31034,3980.4723069490674,556.1131277837112,2.699991605822248,4.140104293823242,58.96976744358592
31081,3986.6177489941356,556.4669872429139,2.699991344388124,4.140104555257368,58.96977315349663
31104,3989.625092973637,556.046972962519,2.6999834995905587,4.140112400054932,58.96994449007441
31120,3991.7171583506815,555.9454109983659,2.6999834995905587,4.140112400054932,58.96994449007441
31135,3993.6784696416607,556.1653733546724,2.7000082951227853,4.140087604522705,58.969402939457076
31157,3996.555059535097,555.9013060991712,2.7000082951227853,4.140087604522705,58.969402939457076
31181,3999.6931576006637,556.2728086174295,2.7000160515089675,4.1400798481365255,58.96923353695969
31195,4001.5237148055776,555.6229845764155,2.7000153776574365,4.14008052198806,58.96924825410116
31204,4002.700501580165,555.7747662329247,2.70001514914091,4.140080750504574,58.96925324497975
31226,4005.577091473602,556.4782541614118,2.699991605822248,4.140104293823242,58.96976744358592
31265,4010.6765008301613,556.1613752321689,2.6999834995905587,4.140112400054932,58.96994449007441
31280,4012.6378121211264,556.2234019690119,2.6999834995905587,4.140112400054932,58.96994449007441
31295,4014.5991234121193,556.1043817411315,2.7000164013544747,4.140079498291016,58.969225896220394
31326,4018.6525000801294,555.8143902430761,2.700016381088247,4.140079518557244,58.96922633884132
31355,4022.444368576034,555.0735101802258,2.7000164013544747,4.140079498291016,58.969225896220394
31372,4024.6671880391323,555.5742502425807,2.699991605822248,4.140104293823242,58.96976744358592
31387,4026.6284993301256,555.8992208795995,2.69998367387997,4.14011222576552,58.969940683445124
31411,4029.766597395678,555.439444263143,2.699990660656738,4.140105238988746,58.96978808669078
31425,4031.597154600592,556.5011121777237,2.6999834995905587,4.140112400054932,58.96994449007441
31441,4033.6892199776366,556.0162229831708,2.7000086130490075,4.140087286596479,58.969395995805336
31456,4035.650531268616,555.7948402168669,2.7000163970478894,4.140079502597603,58.96922599027759
31471,4037.611842559595,555.9640972919481,2.7000004982041474,4.140095401441342,58.969573228180046
31487,4039.7039079366396,555.4949051769258,2.7000087321130053,4.140087167532481,58.969393395394476
31516,4043.495776432545,555.4303432098912,2.6999954298776885,4.140100469767805,58.96968392357047
31517,4043.626530518612,555.440654140018,2.699992187760529,4.140103711884961,58.96975473363615
31556,4048.725939875145,555.5780973730589,2.699991605822248,4.140104293823242,58.96976744358592
31594,4053.6945951456387,555.828933072336,2.700016039855896,4.140079859789599,58.96923379146657
31624,4057.617217727583,555.8999362640357,2.7000085608634805,4.14008733878201,58.96939713556062
31670,4063.631905686586,555.7133061943437,2.6999840949253837,4.140111804720104,58.969931487456485
31677,4064.547184289043,555.2594494405184,2.6999834995905587,4.140112400054932,58.96994449007441
31709,4068.731315043132,555.656912791412,2.699990946663675,4.1401049529818215,58.96978184008892
31747,4073.6999703136125,555.4716549861596,2.7000087001937203,4.140087199451765,58.96939409252589
31800,4080.6299368750724,555.0826108623777,2.7000082951227853,4.140087604522705,58.969402939457076
31824,4083.768034940639,554.8701099431249,2.699991605822248,4.140104293823242,58.96976744358592
31838,4085.598592145553,555.0581894561957,2.6999839163145367,4.140111983330953,58.969935388468386
31846,4086.6446248340753,555.3816128400526,2.699991562249906,4.140104337395583,58.969768395237374
31869,4089.651968813577,555.5201088347205,2.6999834995905587,4.140112400054932,58.96994449007441
31915,4095.6666567725797,554.9864822144461,2.7000082951227853,4.140087604522705,58.969402939457076
31946,4099.720033440604,555.207557922421,2.7000082951227853,4.140087604522705,58.969402939457076
31976,4102.848531204508,555.5390310379155,2.70000835465477,4.140087544990722,58.96940163925162
31999,4104.289999999994,555.6389770507812,2.7000082951227853,4.140087604522705,58.969402939457076

